The Century Survey Galactic Halo Project III: A Complete 4300 deg^2 Survey of Blue Horizontal Branch Stars in the Metal-Weak Thick Disk and Inner Halo

We present a complete spectroscopic survey of 2414 2MASS-selected blue horizontal branch (BHB) candidates selected over 4300 deg^2 of the sky. We identify 655 BHB stars in this non-kinematically selected sample. We calculate the luminosity function of field BHB stars and find evidence for very few hot BHB stars in the field. The BHB stars located at a distance from the Galactic plane |Z|<4 kpc trace what is clearly a metal-weak thick disk population, with a mean metallicity of [Fe/H]= -1.7, a rotation velocity gradient of dv_{rot}/d|Z|= -28+-3.4 km/s in the region |Z|<6 kpc, and a density scale height of h_Z= 1.26+-0.1 kpc. The BHB stars located at 5<|Z|<9 kpc are a predominantly inner-halo population, with a mean metallicity of [Fe/H]= -2.0 and a mean Galactic rotation of -4+-31 km/s. We infer the density of halo and thick disk BHB stars is 104+-37 kpc^-3 near the Sun, and the relative normalization of halo to thick-disk BHB stars is 4+-1% near the Sun.

==> tab2.dat <==
CHSS 3104 &  0:00:09.6 & 11:53:34 & $14.67 \pm 0.038$ & $ 0.03 \pm 0.09$ & $-0.09 \pm 0.14$ & 0.097 & 103.589 & $-49.043$ & $ 0.08$ \\
CHSS 3146 &  0:00:24.5 & -1:42:18 & $13.71 \pm 0.027$ & $ 0.05 \pm 0.04$ & $-0.07 \pm 0.06$ & 0.036 &  95.098 & $-61.787$ & $ 0.00$ \\
CHSS 3009 &  0:00:42.8 & 20:35:07 & $12.97 \pm 0.022$ & $ 0.10 \pm 0.04$ & $-0.02 \pm 0.04$ & 0.077 & 107.196 & $-40.731$ & $ 0.24$ \\
CHSS 3010 &  0:00:46.3 & 23:10:27 & $13.53 \pm 0.024$ & $ 0.08 \pm 0.05$ & $-0.00 \pm 0.06$ & 0.092 & 108.062 & $-38.230$ & $ 0.15$ \\
CHSS 3011 &  0:00:54.3 & 23:13:04 & $13.20 \pm 0.024$ & $ 0.02 \pm 0.04$ & $ 0.01 \pm 0.05$ & 0.096 & 108.114 & $-38.196$ & $ 0.19$ \\
CHSS 3012 &  0:00:56.4 & 17:25:30 & $13.30 \pm 0.026$ & $ 0.09 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.030 & 106.140 & $-43.794$ & $ 0.23$ \\
CHSS 3105 &  0:01:06.7 & 11:00:36 & $13.99 \pm 0.028$ & $-0.15 \pm 0.05$ & $-0.04 \pm 0.07$ & 0.082 & 103.521 & $-49.955$ & $-0.07$ \\
CHSS 3013 &  0:01:19.9 & 19:31:33 & $14.33 \pm 0.028$ & $ 0.07 \pm 0.06$ & $ 0.09 \pm 0.08$ & 0.042 & 107.019 & $-41.792$ & $ 0.23$ \\
CHSS 3147 &  0:01:25.5 &  4:43:41 & $13.18 \pm 0.023$ & $ 0.09 \pm 0.04$ & $-0.07 \pm 0.04$ & 0.026 & 100.280 & $-55.928$ & $ 0.13$ \\
CHSS 1620 &  0:01:26.0 &  1:14:54 & $13.92 \pm 0.024$ & $ 0.03 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.028 &  97.950 & $-59.176$ & $ 0.17$ \\
CHSS 3786 &  0:01:29.2 & -3:23:01 & $13.40 \pm 0.026$ & $ 0.06 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.042 &  94.085 & $-63.422$ & $ 0.05$ \\
CHSS 3014 &  0:01:29.2 & 16:01:51 & $13.26 \pm 0.026$ & $ 0.06 \pm 0.04$ & $ 0.07 \pm 0.05$ & 0.037 & 105.787 & $-45.172$ & $ 0.17$ \\
CHSS 3015 &  0:01:31.4 & 18:36:09 & $14.20 \pm 0.028$ & $ 0.04 \pm 0.05$ & $ 0.08 \pm 0.07$ & 0.033 & 106.753 & $-42.696$ & $ 0.24$ \\
CHSS 3016 &  0:01:32.9 & 22:58:26 & $15.01 \pm 0.040$ & $-0.18 \pm 0.11$ & $ 0.02 \pm 0.17$ & 0.079 & 108.220 & $-38.468$ & $ 0.08$ \\
CHSS 3017 &  0:01:59.2 & 25:01:07 & $13.77 \pm 0.027$ & $-0.05 \pm 0.05$ & $ 0.01 \pm 0.07$ & 0.088 & 108.964 & $-36.508$ & $ 0.12$ \\
CHSS 3106 &  0:02:06.7 & 14:28:54 & $14.92 \pm 0.044$ & $ 0.03 \pm 0.09$ & $ 0.06 \pm 0.12$ & 0.070 & 105.382 & $-46.702$ & $ 0.06$ \\
CHSS 3148 &  0:02:10.9 & -1:49:39 & $12.67 \pm 0.022$ & $ 0.08 \pm 0.03$ & $ 0.01 \pm 0.04$ & 0.038 &  95.850 & $-62.081$ & $ 0.22$ \\
CHSS 3018 &  0:02:19.4 & 20:23:17 & $14.54 \pm 0.037$ & $ 0.02 \pm 0.07$ & $ 0.04 \pm 0.09$ & 0.049 & 107.612 & $-41.018$ & $ 0.13$ \\
CHSS 3107 &  0:02:20.7 &  6:44:48 & $13.85 \pm 0.029$ & $-0.04 \pm 0.07$ & $ 0.07 \pm 0.09$ & 0.043 & 101.830 & $-54.101$ & $-0.09$ \\
CHSS 3019 &  0:02:25.6 & 25:36:03 & $12.89 \pm 0.023$ & $ 0.01 \pm 0.03$ & $ 0.02 \pm 0.04$ & 0.036 & 109.253 & $-35.966$ & $ 0.05$ \\
CHSS 3020 &  0:02:32.2 & 22:34:42 & $14.05 \pm 0.029$ & $-0.01 \pm 0.05$ & $-0.09 \pm 0.07$ & 0.064 & 108.379 & $-38.907$ & $-0.02$ \\
CHSS 3021 &  0:02:51.0 & 25:51:52 & $13.91 \pm 0.028$ & $ 0.03 \pm 0.05$ & $-0.04 \pm 0.06$ & 0.036 & 109.443 & $-35.731$ & $ 0.01$ \\
CHSS 3022 &  0:02:55.3 & 20:33:37 & $14.38 \pm 0.031$ & $-0.03 \pm 0.06$ & $ 0.04 \pm 0.10$ & 0.054 & 107.849 & $-40.886$ & $ 0.01$ \\
CHSS 1621 &  0:03:02.7 & -0:15:41 & $14.96 \pm 0.036$ & $-0.10 \pm 0.09$ & $-0.05 \pm 0.16$ & 0.033 &  97.552 & $-60.726$ & $-0.01$ \\
CHSS 3787 &  0:03:20.4 & -3:54:09 & $13.69 \pm 0.024$ & $ 0.01 \pm 0.04$ & $-0.09 \pm 0.06$ & 0.039 &  94.530 & $-64.089$ & $-0.00$ \\
CHSS 3023 &  0:03:25.9 & 17:53:34 & $13.27 \pm 0.023$ & $ 0.08 \pm 0.03$ & $-0.02 \pm 0.04$ & 0.025 & 107.102 & $-43.498$ & $ 0.13$ \\
CHSS 3108 &  0:03:30.7 & 11:43:56 & $14.25 \pm 0.028$ & $ 0.01 \pm 0.06$ & $ 0.06 \pm 0.09$ & 0.066 & 104.717 & $-49.437$ & $ 0.06$ \\
CHSS 3149 &  0:03:50.0 &  4:57:01 & $14.63 \pm 0.033$ & $-0.00 \pm 0.07$ & $-0.02 \pm 0.12$ & 0.023 & 101.422 & $-55.921$ & $ 0.04$ \\
CHSS 3024 &  0:04:08.6 & 21:14:50 & $14.18 \pm 0.027$ & $-0.03 \pm 0.04$ & $ 0.05 \pm 0.06$ & 0.041 & 108.433 & $-40.289$ & $ 0.07$ \\
CHSS 3025 &  0:04:12.9 & 23:40:31 & $14.42 \pm 0.032$ & $ 0.01 \pm 0.05$ & $-0.03 \pm 0.09$ & 0.122 & 109.189 & $-37.933$ & $ 0.20$ \\
CHSS 3109 &  0:04:24.9 & 10:59:30 & $15.29 \pm 0.053$ & $ 0.08 \pm 0.11$ & $ 0.05 \pm 0.17$ & 0.066 & 104.721 & $-50.210$ & $ 0.51$ \\
CHSS 3110 &  0:04:44.2 &  7:25:53 & $12.64 \pm 0.026$ & $ 0.07 \pm 0.04$ & $-0.04 \pm 0.04$ & 0.063 & 103.149 & $-53.637$ & $ 0.07$ \\
CHSS 3026 &  0:05:13.8 & 25:12:05 & $13.89 \pm 0.026$ & $ 0.08 \pm 0.05$ & $ 0.01 \pm 0.06$ & 0.050 & 109.905 & $-36.499$ & $ 0.03$ \\
CHSS 1622 &  0:05:49.2 &  0:27:14 & $13.77 \pm 0.029$ & $-0.06 \pm 0.05$ & $-0.07 \pm 0.07$ & 0.061 &  99.398 & $-60.317$ & $ 0.16$ \\
CHSS 3111 &  0:05:58.9 & 12:16:23 & $13.23 \pm 0.023$ & $-0.01 \pm 0.04$ & $ 0.10 \pm 0.04$ & 0.078 & 105.836 & $-49.084$ & $ 0.15$ \\
CHSS 3112 &  0:06:05.3 & 10:21:55 & $13.96 \pm 0.032$ & $ 0.05 \pm 0.05$ & $-0.01 \pm 0.07$ & 0.077 & 105.066 & $-50.926$ & $ 0.08$ \\
CHSS 3027 &  0:06:31.2 & 20:39:25 & $15.38 \pm 0.053$ & $ 0.06 \pm 0.12$ & $ 0.07 \pm 0.17$ & 0.051 & 108.962 & $-40.993$ & $ 0.56$ \\
CHSS 3028 &  0:06:32.6 & 20:48:45 & $12.71 \pm 0.024$ & $ 0.03 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.052 & 109.016 & $-40.843$ & $ 0.18$ \\
CHSS 3029 &  0:06:34.7 & 23:08:34 & $12.78 \pm 0.023$ & $ 0.03 \pm 0.04$ & $-0.00 \pm 0.04$ & 0.101 & 109.708 & $-38.574$ & $ 0.08$ \\
CHSS 3113 &  0:07:10.3 & 11:12:10 & $13.02 \pm 0.022$ & $-0.07 \pm 0.04$ & $ 0.06 \pm 0.04$ & 0.081 & 105.827 & $-50.193$ & $ 0.04$ \\
CHSS 3788 &  0:07:16.4 & -7:24:01 & $14.29 \pm 0.026$ & $ 0.08 \pm 0.06$ & $ 0.00 \pm 0.09$ & 0.031 &  92.950 & $-67.664$ & $ 0.27$ \\
CHSS 3114 &  0:07:33.8 & 13:35:58 & $13.17 \pm 0.024$ & $-0.08 \pm 0.04$ & $-0.09 \pm 0.05$ & 0.127 & 106.918 & $-47.903$ & $-0.07$ \\
CHSS 3115 &  0:07:36.7 &  8:40:22 & $13.90 \pm 0.024$ & $ 0.00 \pm 0.05$ & $ 0.09 \pm 0.07$ & 0.158 & 104.888 & $-52.657$ & $ 0.03$ \\
CHSS 3030 &  0:07:45.1 & 24:15:08 & $15.45 \pm 0.066$ & $ 0.05 \pm 0.16$ & $ 0.01 \pm 0.20$ & 0.085 & 110.347 & $-37.549$ & $ 0.11$ \\
CHSS 3150 &  0:07:59.4 &  2:03:18 & $14.72 \pm 0.034$ & $ 0.08 \pm 0.06$ & $ 0.06 \pm 0.09$ & 0.024 & 101.488 & $-58.996$ & $ 0.04$ \\
CHSS 3116 &  0:08:05.3 &  5:33:31 & $14.54 \pm 0.033$ & $ 0.01 \pm 0.05$ & $ 0.10 \pm 0.07$ & 0.029 & 103.550 & $-55.673$ & $ 0.14$ \\
CHSS 3789 &  0:08:08.4 & -8:28:37 & $13.98 \pm 0.023$ & $ 0.01 \pm 0.04$ & $-0.03 \pm 0.07$ & 0.034 &  92.147 & $-68.720$ & $ 0.01$ \\
CHSS 3151 &  0:08:10.6 &  3:25:43 & $15.09 \pm 0.030$ & $ 0.04 \pm 0.06$ & $-0.02 \pm 0.12$ & 0.020 & 102.407 & $-57.709$ & $ 0.08$ \\
CHSS 3790 &  0:08:17.5 & -9:13:30 & $13.61 \pm 0.029$ & $-0.07 \pm 0.04$ & $ 0.07 \pm 0.06$ & 0.038 &  91.263 & $-69.399$ & $ 0.12$ \\
CHSS 3152 &  0:08:20.4 &  4:25:27 & $14.81 \pm 0.039$ & $ 0.07 \pm 0.07$ & $ 0.09 \pm 0.10$ & 0.020 & 103.045 & $-56.774$ & $ 0.17$ \\
CHSS 3031 &  0:08:22.3 & 19:08:34 & $14.75 \pm 0.042$ & $-0.05 \pm 0.09$ & $-0.05 \pm 0.13$ & 0.047 & 109.068 & $-42.566$ & $-0.04$ \\
CHSS 3791 &  0:08:53.7 & -2:45:28 & $14.24 \pm 0.028$ & $-0.03 \pm 0.05$ & $ 0.01 \pm 0.07$ & 0.038 &  98.447 & $-63.589$ & $ 0.01$ \\
CHSS 3032 &  0:09:22.2 & 15:09:40 & $15.43 \pm 0.059$ & $ 0.09 \pm 0.12$ & $ 0.08 \pm 0.18$ & 0.059 & 108.104 & $-46.496$ & $ 0.46$ \\
CHSS 3033 &  0:09:24.3 & 18:04:05 & $12.62 \pm 0.024$ & $-0.04 \pm 0.04$ & $-0.08 \pm 0.04$ & 0.037 & 109.063 & $-43.669$ & $ 0.04$ \\
CHSS 3117 &  0:09:24.9 &  6:18:54 & $15.31 \pm 0.057$ & $ 0.09 \pm 0.10$ & $-0.00 \pm 0.17$ & 0.058 & 104.492 & $-55.045$ & $ 0.42$ \\
CHSS 3034 &  0:10:03.2 & 17:05:14 & $12.61 \pm 0.021$ & $ 0.04 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.041 & 108.966 & $-44.659$ & $-0.03$ \\
CHSS 3118 &  0:10:09.8 & 14:55:50 & $14.78 \pm 0.032$ & $-0.01 \pm 0.06$ & $ 0.09 \pm 0.13$ & 0.064 & 108.296 & $-46.765$ & $ 0.02$ \\
CHSS 3035 &  0:10:28.0 & 16:00:17 & $14.81 \pm 0.033$ & $ 0.07 \pm 0.06$ & $ 0.08 \pm 0.12$ & 0.054 & 108.756 & $-45.736$ & $ 0.22$ \\
CHSS 3036 &  0:10:29.9 & 24:31:59 & $13.70 \pm 0.026$ & $ 0.07 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.043 & 111.191 & $-37.403$ & $ 0.19$ \\
CHSS 3037 &  0:10:47.6 & 23:25:18 & $13.51 \pm 0.026$ & $ 0.08 \pm 0.04$ & $-0.03 \pm 0.04$ & 0.088 & 110.993 & $-38.506$ & $ 0.10$ \\
CHSS 3038 &  0:11:05.2 & 21:49:15 & $12.83 \pm 0.023$ & $ 0.08 \pm 0.03$ & $ 0.03 \pm 0.04$ & 0.050 & 110.660 & $-40.087$ & $ 0.23$ \\
CHSS 3039 &  0:11:51.2 & 23:26:01 & $12.78 \pm 0.022$ & $ 0.07 \pm 0.03$ & $ 0.04 \pm 0.03$ & 0.085 & 111.301 & $-38.542$ & $ 0.19$ \\
CHSS 3040 &  0:11:54.0 & 24:55:37 & $14.63 \pm 0.030$ & $ 0.10 \pm 0.06$ & $-0.03 \pm 0.11$ & 0.042 & 111.680 & $-37.079$ & $ 0.10$ \\
CHSS 3119 &  0:11:55.8 & 14:47:07 & $13.27 \pm 0.024$ & $-0.05 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.051 & 108.856 & $-47.004$ & $ 0.01$ \\
CHSS 3041 &  0:12:04.5 & 18:36:15 & $12.83 \pm 0.025$ & $ 0.00 \pm 0.04$ & $-0.04 \pm 0.04$ & 0.047 & 110.075 & $-43.283$ & $ 0.06$ \\
CHSS 3792 &  0:12:14.1 & -5:08:12 & $13.87 \pm 0.026$ & $-0.06 \pm 0.04$ & $ 0.00 \pm 0.06$ & 0.029 &  98.187 & $-66.107$ & $ 0.06$ \\
CHSS 3042 &  0:12:14.9 & 20:20:16 & $15.11 \pm 0.039$ & $ 0.08 \pm 0.08$ & $ 0.07 \pm 0.14$ & 0.033 & 110.613 & $-41.595$ & $ 0.53$ \\
CHSS 1623 &  0:12:23.3 & -0:08:49 & $14.00 \pm 0.025$ & $ 0.02 \pm 0.04$ & $ 0.01 \pm 0.06$ & 0.030 & 102.162 & $-61.434$ & $ 0.03$ \\
CHSS 3153 &  0:12:27.8 &  3:54:32 & $13.33 \pm 0.023$ & $-0.09 \pm 0.04$ & $-0.05 \pm 0.05$ & 0.027 & 104.581 & $-57.568$ & $-0.06$ \\
CHSS 3154 &  0:13:28.8 &  2:03:44 & $14.02 \pm 0.024$ & $ 0.07 \pm 0.04$ & $ 0.09 \pm 0.06$ & 0.025 & 104.041 & $-59.410$ & $ 0.12$ \\
CHSS 3120 &  0:13:30.9 & 10:01:27 & $13.45 \pm 0.029$ & $ 0.02 \pm 0.05$ & $ 0.07 \pm 0.05$ & 0.225 & 107.751 & $-51.726$ & $ 0.14$ \\
CHSS 3043 &  0:13:59.0 & 21:48:27 & $14.53 \pm 0.027$ & $-0.01 \pm 0.06$ & $ 0.07 \pm 0.10$ & 0.053 & 111.520 & $-40.233$ & $ 0.06$ \\
CHSS 3121 &  0:14:28.1 &  8:29:37 & $12.50 \pm 0.025$ & $ 0.08 \pm 0.04$ & $ 0.05 \pm 0.04$ & 0.138 & 107.529 & $-53.269$ & $ 0.24$ \\
CHSS 3122 &  0:14:55.0 &  7:44:56 & $14.80 \pm 0.038$ & $ 0.03 \pm 0.08$ & $-0.09 \pm 0.14$ & 0.143 & 107.409 & $-54.018$ & $-0.07$ \\
CHSS 3793 &  0:15:04.2 & -6:09:19 & $14.31 \pm 0.032$ & $ 0.03 \pm 0.04$ & $-0.01 \pm 0.07$ & 0.030 &  98.893 & $-67.314$ & $ 0.13$ \\
CHSS 3794 &  0:15:33.8 & -8:04:50 & $12.99 \pm 0.027$ & $ 0.10 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.039 &  97.241 & $-69.143$ & $ 0.22$ \\
CHSS 3155 &  0:15:40.6 &  1:52:40 & $13.03 \pm 0.024$ & $ 0.06 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.029 & 104.978 & $-59.741$ & $ 0.15$ \\
CHSS 3123 &  0:15:59.7 & 11:59:38 & $15.08 \pm 0.040$ & $ 0.07 \pm 0.08$ & $-0.01 \pm 0.13$ & 0.114 & 109.392 & $-49.944$ & $ 0.10$ \\
CHSS 3124 &  0:16:16.5 & 12:23:20 & $13.71 \pm 0.024$ & $ 0.09 \pm 0.04$ & $ 0.01 \pm 0.06$ & 0.109 & 109.625 & $-49.572$ & $ 0.19$ \\
CHSS 3044 &  0:16:26.0 & 16:28:44 & $14.90 \pm 0.033$ & $ 0.08 \pm 0.06$ & $ 0.05 \pm 0.11$ & 0.059 & 110.902 & $-45.574$ & $ 0.30$ \\
CHSS 3795 &  0:16:33.1 & -4:10:37 & $13.70 \pm 0.027$ & $-0.05 \pm 0.05$ & $ 0.00 \pm 0.06$ & 0.040 & 101.471 & $-65.584$ & $-0.02$ \\
CHSS 3045 &  0:16:35.8 & 22:52:10 & $14.65 \pm 0.030$ & $-0.03 \pm 0.06$ & $ 0.01 \pm 0.11$ & 0.089 & 112.544 & $-39.298$ & $ 0.10$ \\
CHSS 3156 &  0:16:57.1 &  3:27:01 & $14.95 \pm 0.044$ & $ 0.01 \pm 0.07$ & $ 0.09 \pm 0.11$ & 0.030 & 106.383 & $-58.309$ & $ 0.14$ \\
CHSS 3796 &  0:17:22.8 & -3:41:30 & $14.49 \pm 0.030$ & $ 0.09 \pm 0.06$ & $ 0.04 \pm 0.09$ & 0.029 & 102.314 & $-65.191$ & $ 0.18$ \\
CHSS 3797 &  0:17:33.0 & -8:46:05 & $14.89 \pm 0.035$ & $ 0.02 \pm 0.07$ & $ 0.10 \pm 0.12$ & 0.040 &  97.778 & $-69.967$ & $ 0.30$ \\
CHSS 3125 &  0:17:36.1 & 14:58:02 & $13.97 \pm 0.026$ & $ 0.09 \pm 0.05$ & $ 0.02 \pm 0.06$ & 0.051 & 110.879 & $-47.111$ & $ 0.12$ \\
CHSS 3126 &  0:17:39.6 & 14:51:23 & $13.75 \pm 0.024$ & $-0.01 \pm 0.04$ & $-0.02 \pm 0.05$ & 0.046 & 110.868 & $-47.222$ & $-0.01$ \\
CHSS 3046 &  0:17:51.3 & 22:40:55 & $12.72 \pm 0.022$ & $ 0.01 \pm 0.03$ & $-0.01 \pm 0.04$ & 0.091 & 112.872 & $-39.533$ & $ 0.03$ \\
CHSS 3127 &  0:17:55.0 & 11:57:19 & $13.00 \pm 0.027$ & $ 0.07 \pm 0.05$ & $ 0.07 \pm 0.05$ & 0.108 & 110.095 & $-50.079$ & $ 0.21$ \\
CHSS 3798 &  0:18:03.9 & -5:17:34 & $13.26 \pm 0.026$ & $-0.05 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.029 & 101.450 & $-66.762$ & $ 0.06$ \\
CHSS 3128 &  0:18:04.9 &  9:18:34 & $13.55 \pm 0.029$ & $ 0.06 \pm 0.06$ & $-0.04 \pm 0.06$ & 0.272 & 109.279 & $-52.676$ & $ 0.03$ \\
CHSS 3157 &  0:18:07.4 &  2:16:52 & $15.30 \pm 0.048$ & $ 0.08 \pm 0.09$ & $ 0.03 \pm 0.14$ & 0.028 & 106.356 & $-59.514$ & $ 0.06$ \\
CHSS 3047 &  0:18:46.8 & 21:21:40 & $13.21 \pm 0.026$ & $ 0.00 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.053 & 112.859 & $-40.871$ & $ 0.12$ \\
CHSS 3129 &  0:18:56.3 & 11:08:57 & $14.15 \pm 0.031$ & $ 0.08 \pm 0.06$ & $ 0.08 \pm 0.09$ & 0.089 & 110.226 & $-50.919$ & $ 0.33$ \\
CHSS 3048 &  0:19:34.1 & 19:51:11 & $12.57 \pm 0.022$ & $ 0.04 \pm 0.03$ & $ 0.06 \pm 0.03$ & 0.051 & 112.765 & $-42.389$ & $ 0.06$ \\
CHSS 3130 &  0:19:39.3 & 13:03:45 & $12.90 \pm 0.023$ & $ 0.02 \pm 0.03$ & $ 0.08 \pm 0.04$ & 0.078 & 111.070 & $-49.076$ & $ 0.13$ \\
CHSS 3799 &  0:19:55.8 & -6:14:51 & $13.17 \pm 0.024$ & $ 0.03 \pm 0.04$ & $ 0.05 \pm 0.04$ & 0.030 & 101.782 & $-67.816$ & $ 0.03$ \\
CHSS 3800 &  0:20:01.3 & -9:36:34 & $13.13 \pm 0.029$ & $ 0.02 \pm 0.04$ & $ 0.00 \pm 0.04$ & 0.042 &  98.516 & $-70.977$ & $ 0.07$ \\
CHSS 3131 &  0:20:16.5 & 14:55:16 & $15.20 \pm 0.050$ & $ 0.08 \pm 0.10$ & $ 0.05 \pm 0.17$ & 0.058 & 111.801 & $-47.276$ & $ 0.23$ \\
CHSS 1625 &  0:20:27.5 &  0:19:51 & $13.93 \pm 0.029$ & $-0.10 \pm 0.05$ & $ 0.05 \pm 0.07$ & 0.026 & 106.501 & $-61.549$ & $-0.10$ \\
CHSS 3049 &  0:20:50.9 & 27:06:15 & $14.20 \pm 0.028$ & $-0.02 \pm 0.05$ & $-0.05 \pm 0.08$ & 0.031 & 114.589 & $-35.271$ & $ 0.03$ \\
CHSS 3050 &  0:20:55.7 & 25:30:57 & $13.59 \pm 0.024$ & $ 0.07 \pm 0.03$ & $-0.03 \pm 0.05$ & 0.027 & 114.324 & $-36.845$ & $ 0.04$ \\
CHSS 3132 &  0:20:59.1 & 11:22:47 & $12.81 \pm 0.027$ & $ 0.03 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.088 & 111.076 & $-50.790$ & $ 0.11$ \\
CHSS 3801 &  0:21:03.4 & -3:01:59 & $14.62 \pm 0.033$ & $ 0.05 \pm 0.05$ & $ 0.01 \pm 0.10$ & 0.033 & 104.850 & $-64.833$ & $ 0.09$ \\
CHSS 1626 &  0:21:32.4 & -0:31:38 & $12.78 \pm 0.026$ & $ 0.04 \pm 0.04$ & $-0.01 \pm 0.03$ & 0.025 & 106.599 & $-62.447$ & $ 0.12$ \\
CHSS 3051 &  0:21:39.3 & 16:30:25 & $15.06 \pm 0.045$ & $ 0.03 \pm 0.08$ & $-0.04 \pm 0.15$ & 0.068 & 112.672 & $-45.771$ & $ 0.02$ \\
CHSS 3052 &  0:21:54.9 & 22:59:18 & $13.11 \pm 0.022$ & $-0.02 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.054 & 114.131 & $-39.378$ & $ 0.02$ \\
CHSS 3133 &  0:21:56.1 & 14:49:44 & $14.81 \pm 0.033$ & $ 0.04 \pm 0.07$ & $-0.04 \pm 0.12$ & 0.050 & 112.360 & $-47.436$ & $-0.01$ \\
CHSS 3802 &  0:22:32.4 & -2:08:54 & $14.67 \pm 0.030$ & $ 0.10 \pm 0.06$ & $-0.05 \pm 0.11$ & 0.032 & 106.224 & $-64.079$ & $ 0.14$ \\
CHSS 3053 &  0:22:35.2 & 15:21:19 & $14.99 \pm 0.039$ & $ 0.06 \pm 0.08$ & $ 0.04 \pm 0.13$ & 0.065 & 112.717 & $-46.943$ & $ 0.05$ \\
CHSS 3054 &  0:22:35.9 & 25:09:19 & $12.90 \pm 0.024$ & $ 0.09 \pm 0.04$ & $ 0.07 \pm 0.04$ & 0.033 & 114.726 & $-37.257$ & $ 0.25$ \\
CHSS 3055 &  0:22:44.3 & 25:49:22 & $15.05 \pm 0.041$ & $ 0.07 \pm 0.09$ & $ 0.00 \pm 0.16$ & 0.034 & 114.882 & $-36.600$ & $ 0.11$ \\
CHSS 3803 &  0:23:24.2 & -8:00:39 & $12.96 \pm 0.027$ & $ 0.02 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.042 & 102.488 & $-69.762$ & $ 0.03$ \\
CHSS 3804 &  0:23:26.3 & -2:07:44 & $12.65 \pm 0.026$ & $ 0.08 \pm 0.04$ & $ 0.03 \pm 0.04$ & 0.034 & 106.733 & $-64.116$ & $ 0.15$ \\
CHSS 3805 &  0:23:28.1 & -4:15:34 & $13.44 \pm 0.026$ & $ 0.00 \pm 0.04$ & $-0.09 \pm 0.05$ & 0.026 & 105.441 & $-66.177$ & $ 0.05$ \\
CHSS 1627 &  0:23:30.1 &  0:05:29 & $15.23 \pm 0.043$ & $ 0.01 \pm 0.09$ & $ 0.10 \pm 0.17$ & 0.029 & 107.939 & $-61.964$ & $ 0.28$ \\
CHSS 3134 &  0:23:34.0 &  6:56:48 & $13.92 \pm 0.026$ & $ 0.02 \pm 0.05$ & $ 0.06 \pm 0.06$ & 0.022 & 110.731 & $-55.263$ & $ 0.12$ \\
CHSS 3056 &  0:23:35.4 & 22:19:05 & $14.38 \pm 0.032$ & $ 0.03 \pm 0.06$ & $-0.01 \pm 0.10$ & 0.059 & 114.503 & $-40.098$ & $ 0.07$ \\
CHSS 3057 &  0:23:45.9 & 27:15:34 & $13.63 \pm 0.025$ & $ 0.06 \pm 0.04$ & $ 0.03 \pm 0.06$ & 0.037 & 115.402 & $-35.207$ & $ 0.05$ \\
CHSS 3806 &  0:24:26.1 & -8:14:21 & $14.57 \pm 0.041$ & $ 0.09 \pm 0.07$ & $ 0.04 \pm 0.11$ & 0.042 & 102.988 & $-70.058$ & $ 0.15$ \\
CHSS 3135 &  0:25:03.6 & 12:18:41 & $13.97 \pm 0.023$ & $ 0.07 \pm 0.04$ & $-0.06 \pm 0.06$ & 0.093 & 112.870 & $-50.044$ & $ 0.55$ \\
CHSS 3807 &  0:25:44.0 & -8:08:19 & $15.06 \pm 0.039$ & $ 0.08 \pm 0.08$ & $ 0.08 \pm 0.15$ & 0.045 & 103.974 & $-70.059$ & $ 0.21$ \\
CHSS 3058 &  0:26:06.7 & 22:40:46 & $14.41 \pm 0.035$ & $ 0.00 \pm 0.06$ & $ 0.07 \pm 0.11$ & 0.040 & 115.319 & $-39.818$ & $ 0.04$ \\
CHSS 3136 &  0:27:05.0 & 14:10:40 & $14.73 \pm 0.044$ & $-0.11 \pm 0.08$ & $ 0.06 \pm 0.12$ & 0.084 & 114.044 & $-48.273$ & $-0.06$ \\
CHSS 3808 &  0:27:17.7 & -5:16:44 & $14.84 \pm 0.029$ & $ 0.06 \pm 0.07$ & $-0.05 \pm 0.12$ & 0.034 & 107.117 & $-67.406$ & $ 0.02$ \\
CHSS 1628 &  0:27:21.0 & -0:56:48 & $12.59 \pm 0.023$ & $-0.08 \pm 0.03$ & $-0.01 \pm 0.04$ & 0.021 & 109.485 & $-63.188$ & $-0.09$ \\
CHSS 3059 &  0:27:21.2 & 26:38:54 & $14.99 \pm 0.040$ & $ 0.07 \pm 0.09$ & $ 0.08 \pm 0.12$ & 0.035 & 116.285 & $-35.912$ & $ 0.41$ \\
CHSS 3060 &  0:27:32.5 & 24:46:03 & $14.80 \pm 0.036$ & $ 0.07 \pm 0.07$ & $ 0.07 \pm 0.10$ & 0.031 & 116.064 & $-37.785$ & $ 0.30$ \\
CHSS 3137 &  0:27:45.0 & 10:26:52 & $13.97 \pm 0.031$ & $-0.06 \pm 0.06$ & $ 0.05 \pm 0.08$ & 0.144 & 113.449 & $-51.987$ & $ 0.13$ \\
CHSS 3061 &  0:28:00.8 & 20:42:24 & $13.84 \pm 0.026$ & $ 0.09 \pm 0.04$ & $ 0.06 \pm 0.06$ & 0.097 & 115.573 & $-41.830$ & $ 0.15$ \\
CHSS 3809 &  0:28:02.2 & -4:27:08 & $13.31 \pm 0.028$ & $-0.00 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.041 & 108.077 & $-66.647$ & $ 0.10$ \\
CHSS 3158 &  0:28:09.4 & -1:59:13 & $13.61 \pm 0.029$ & $ 0.07 \pm 0.04$ & $ 0.07 \pm 0.06$ & 0.025 & 109.443 & $-64.247$ & $ 0.08$ \\
CHSS 3810 &  0:28:28.0 & -4:26:21 & $14.16 \pm 0.028$ & $ 0.02 \pm 0.06$ & $-0.08 \pm 0.07$ & 0.046 & 108.348 & $-66.658$ & $ 0.08$ \\
CHSS 3811 &  0:28:45.0 & -5:58:44 & $14.35 \pm 0.040$ & $ 0.06 \pm 0.07$ & $-0.10 \pm 0.11$ & 0.047 & 107.602 & $-68.173$ & $ 0.02$ \\
CHSS 1629 &  0:28:50.6 & -0:41:04 & $14.86 \pm 0.030$ & $ 0.07 \pm 0.07$ & $ 0.06 \pm 0.12$ & 0.019 & 110.409 & $-63.005$ & $ 0.32$ \\
CHSS 3159 &  0:28:51.2 &  2:43:35 & $14.87 \pm 0.042$ & $ 0.03 \pm 0.07$ & $ 0.07 \pm 0.11$ & 0.029 & 111.716 & $-59.653$ & $ 0.20$ \\
CHSS 3062 &  0:28:58.8 & 21:09:17 & $14.18 \pm 0.030$ & $-0.05 \pm 0.05$ & $ 0.07 \pm 0.09$ & 0.046 & 115.944 & $-41.412$ & $ 0.19$ \\
CHSS 3063 &  0:29:10.9 & 22:36:01 & $13.49 \pm 0.026$ & $ 0.07 \pm 0.04$ & $-0.06 \pm 0.05$ & 0.030 & 116.223 & $-39.981$ & $ 0.19$ \\
CHSS 3275 &  0:30:03.7 & 25:57:03 & $15.41 \pm 0.050$ & $ 0.09 \pm 0.10$ & $ 0.08 \pm 0.14$ & 0.035 & 116.939 & $-36.672$ & $ 0.32$ \\
CHSS 3276 &  0:30:16.2 & 20:12:42 & $12.80 \pm 0.026$ & $ 0.03 \pm 0.04$ & $-0.04 \pm 0.04$ & 0.070 & 116.203 & $-42.383$ & $ 0.03$ \\
CHSS 3160 &  0:30:16.7 &  3:21:57 & $12.58 \pm 0.028$ & $ 0.07 \pm 0.04$ & $-0.03 \pm 0.04$ & 0.021 & 112.613 & $-59.081$ & $ 0.15$ \\
CHSS 3812 &  0:30:24.6 & -4:06:17 & $14.16 \pm 0.030$ & $ 0.07 \pm 0.05$ & $ 0.10 \pm 0.08$ & 0.061 & 109.717 & $-66.435$ & $ 0.30$ \\
CHSS 3194 &  0:30:33.3 &  9:44:16 & $14.64 \pm 0.037$ & $ 0.07 \pm 0.06$ & $ 0.09 \pm 0.10$ & 0.050 & 114.404 & $-52.788$ & $ 0.14$ \\
CHSS 3277 &  0:30:38.2 & 23:31:31 & $14.13 \pm 0.027$ & $ 0.04 \pm 0.04$ & $-0.04 \pm 0.07$ & 0.031 & 116.785 & $-39.098$ & $ 0.09$ \\
CHSS 1630 &  0:30:44.1 &  0:16:24 & $13.11 \pm 0.024$ & $ 0.09 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.024 & 111.798 & $-62.150$ & $ 0.24$ \\
CHSS 3195 &  0:30:52.4 &  6:16:58 & $13.12 \pm 0.026$ & $ 0.10 \pm 0.05$ & $ 0.05 \pm 0.05$ & 0.028 & 113.713 & $-56.220$ & $ 0.27$ \\
CHSS 3278 &  0:31:04.7 & 26:58:10 & $15.09 \pm 0.041$ & $ 0.09 \pm 0.09$ & $ 0.05 \pm 0.14$ & 0.046 & 117.345 & $-35.681$ & $ 0.37$ \\
CHSS 3813 &  0:31:21.5 & -7:59:42 & $14.55 \pm 0.033$ & $ 0.03 \pm 0.07$ & $-0.04 \pm 0.12$ & 0.043 & 108.048 & $-70.284$ & $ 0.16$ \\
CHSS 3814 &  0:31:36.0 & -4:54:59 & $13.11 \pm 0.026$ & $ 0.06 \pm 0.04$ & $ 0.05 \pm 0.04$ & 0.045 & 110.040 & $-67.290$ & $ 0.14$ \\
CHSS 3279 &  0:31:40.4 & 17:39:41 & $12.56 \pm 0.027$ & $ 0.06 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.163 & 116.272 & $-44.954$ & $ 0.04$ \\
CHSS 3161 &  0:32:07.2 &  2:52:48 & $13.86 \pm 0.027$ & $ 0.03 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.021 & 113.358 & $-59.632$ & $ 0.09$ \\
CHSS 3815 &  0:32:46.1 & -9:46:32 & $13.68 \pm 0.023$ & $-0.03 \pm 0.04$ & $-0.02 \pm 0.06$ & 0.030 & 107.810 & $-72.097$ & $-0.12$ \\
CHSS 3280 &  0:32:50.4 & 27:25:56 & $13.21 \pm 0.024$ & $ 0.07 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.046 & 117.877 & $-35.257$ & $ 0.18$ \\
CHSS 3281 &  0:32:51.8 & 26:18:15 & $13.50 \pm 0.024$ & $ 0.07 \pm 0.04$ & $ 0.05 \pm 0.04$ & 0.043 & 117.760 & $-36.381$ & $ 0.36$ \\
CHSS 3816 &  0:33:00.9 & -7:29:21 & $13.53 \pm 0.026$ & $ 0.09 \pm 0.04$ & $ 0.01 \pm 0.05$ & 0.041 & 109.550 & $-69.881$ & $ 0.15$ \\
CHSS 3196 &  0:33:01.6 & 14:39:41 & $14.33 \pm 0.029$ & $ 0.04 \pm 0.06$ & $-0.01 \pm 0.08$ & 0.054 & 116.273 & $-47.972$ & $-0.02$ \\
CHSS 3817 &  0:33:07.0 & -2:50:17 & $12.91 \pm 0.026$ & $ 0.06 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.034 & 111.921 & $-65.317$ & $ 0.24$ \\
CHSS 3197 &  0:33:47.1 &  5:54:25 & $13.71 \pm 0.026$ & $ 0.07 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.025 & 114.920 & $-56.690$ & $ 0.27$ \\
CHSS 3282 &  0:33:50.0 & 26:48:32 & $15.05 \pm 0.040$ & $ 0.03 \pm 0.08$ & $ 0.02 \pm 0.12$ & 0.047 & 118.082 & $-35.897$ & $ 0.04$ \\
CHSS 3818 &  0:34:53.5 & -4:03:34 & $15.30 \pm 0.043$ & $ 0.08 \pm 0.08$ & $ 0.06 \pm 0.16$ & 0.032 & 112.496 & $-66.595$ & $ 0.19$ \\
CHSS 3162 &  0:35:30.9 &  2:41:17 & $15.19 \pm 0.041$ & $ 0.03 \pm 0.09$ & $-0.00 \pm 0.16$ & 0.019 & 114.975 & $-59.938$ & $ 0.21$ \\
CHSS 3283 &  0:35:46.5 & 26:54:54 & $14.79 \pm 0.038$ & $-0.10 \pm 0.08$ & $ 0.00 \pm 0.13$ & 0.047 & 118.625 & $-35.826$ & $-0.07$ \\
CHSS 3284 &  0:35:49.6 & 15:54:10 & $15.13 \pm 0.051$ & $ 0.04 \pm 0.09$ & $ 0.04 \pm 0.15$ & 0.056 & 117.444 & $-46.802$ & $ 0.16$ \\
CHSS 3285 &  0:36:16.8 & 21:48:31 & $15.43 \pm 0.061$ & $ 0.09 \pm 0.12$ & $ 0.01 \pm 0.17$ & 0.031 & 118.274 & $-40.926$ & $ 0.40$ \\
CHSS 3286 &  0:37:10.4 & 21:34:08 & $14.73 \pm 0.037$ & $ 0.02 \pm 0.07$ & $ 0.08 \pm 0.12$ & 0.031 & 118.524 & $-41.181$ & $ 0.26$ \\
CHSS 3287 &  0:37:12.2 & 27:22:26 & $13.58 \pm 0.027$ & $ 0.06 \pm 0.06$ & $ 0.05 \pm 0.06$ & 0.036 & 119.055 & $-35.390$ & $ 0.12$ \\
CHSS 3163 &  0:38:16.0 & -1:59:14 & $14.95 \pm 0.041$ & $ 0.01 \pm 0.07$ & $-0.03 \pm 0.13$ & 0.025 & 115.223 & $-64.662$ & $ 0.01$ \\
CHSS 3819 &  0:38:37.6 & -5:04:45 & $14.52 \pm 0.033$ & $ 0.10 \pm 0.05$ & $-0.09 \pm 0.09$ & 0.061 & 114.484 & $-67.741$ & $ 0.14$ \\
CHSS 3288 &  0:38:39.1 & 15:04:58 & $12.80 \pm 0.023$ & $ 0.06 \pm 0.04$ & $-0.02 \pm 0.04$ & 0.089 & 118.345 & $-47.675$ & $ 0.08$ \\
CHSS 3198 &  0:38:42.7 & 10:26:47 & $13.71 \pm 0.028$ & $ 0.02 \pm 0.04$ & $-0.03 \pm 0.06$ & 0.116 & 117.812 & $-52.299$ & $ 0.08$ \\
CHSS 3289 &  0:38:50.7 & 19:19:11 & $14.93 \pm 0.042$ & $ 0.05 \pm 0.07$ & $-0.09 \pm 0.16$ & 0.042 & 118.838 & $-43.452$ & $ 0.25$ \\
CHSS 3820 &  0:38:56.2 & -5:49:18 & $14.61 \pm 0.030$ & $-0.04 \pm 0.06$ & $-0.02 \pm 0.10$ & 0.057 & 114.426 & $-68.487$ & $ 0.04$ \\
CHSS 3290 &  0:39:08.9 & 18:41:54 & $15.05 \pm 0.051$ & $ 0.09 \pm 0.09$ & $ 0.02 \pm 0.16$ & 0.078 & 118.880 & $-44.077$ & $ 0.56$ \\
CHSS 3291 &  0:39:17.7 & 18:26:40 & $14.12 \pm 0.030$ & $ 0.08 \pm 0.05$ & $-0.01 \pm 0.08$ & 0.064 & 118.905 & $-44.332$ & $ 0.18$ \\
CHSS 3292 &  0:39:42.7 & 15:24:44 & $12.84 \pm 0.020$ & $ 0.04 \pm 0.03$ & $-0.01 \pm 0.04$ & 0.068 & 118.758 & $-47.365$ & $-0.01$ \\
CHSS 3821 &  0:40:13.8 & -8:02:13 & $13.78 \pm 0.024$ & $ 0.04 \pm 0.03$ & $ 0.02 \pm 0.05$ & 0.045 & 114.500 & $-70.725$ & $ 0.12$ \\
CHSS 3199 &  0:40:16.4 & 11:38:42 & $15.07 \pm 0.050$ & $ 0.04 \pm 0.10$ & $ 0.04 \pm 0.17$ & 0.095 & 118.573 & $-51.132$ & $ 0.54$ \\
CHSS 3822 &  0:40:32.1 & -2:15:26 & $13.38 \pm 0.022$ & $ 0.03 \pm 0.04$ & $ 0.04 \pm 0.05$ & 0.030 & 116.478 & $-64.992$ & $ 0.08$ \\
CHSS 3200 &  0:40:33.9 &  6:59:41 & $12.94 \pm 0.023$ & $ 0.06 \pm 0.04$ & $ 0.07 \pm 0.04$ & 0.035 & 118.131 & $-55.775$ & $ 0.23$ \\
CHSS 3293 &  0:40:37.4 & 24:09:07 & $13.72 \pm 0.026$ & $ 0.09 \pm 0.04$ & $-0.01 \pm 0.06$ & 0.035 & 119.773 & $-38.653$ & $ 0.04$ \\
CHSS 3823 &  0:41:21.3 & -8:23:20 & $13.14 \pm 0.023$ & $-0.02 \pm 0.04$ & $-0.00 \pm 0.04$ & 0.036 & 115.209 & $-71.109$ & $ 0.03$ \\
CHSS 3294 &  0:41:48.9 & 15:57:42 & $12.79 \pm 0.024$ & $ 0.03 \pm 0.04$ & $-0.00 \pm 0.04$ & 0.042 & 119.549 & $-46.847$ & $ 0.07$ \\
CHSS 1632 &  0:41:59.2 &  1:14:18 & $14.05 \pm 0.029$ & $ 0.09 \pm 0.04$ & $-0.06 \pm 0.06$ & 0.021 & 117.969 & $-61.542$ & $ 0.23$ \\
CHSS 3164 &  0:42:02.0 &  1:53:37 & $14.02 \pm 0.024$ & $ 0.08 \pm 0.04$ & $-0.05 \pm 0.06$ & 0.020 & 118.097 & $-60.890$ & $ 0.01$ \\
CHSS 3201 &  0:42:12.5 & 11:45:49 & $14.72 \pm 0.032$ & $ 0.05 \pm 0.07$ & $-0.04 \pm 0.12$ & 0.068 & 119.337 & $-51.044$ & $ 0.28$ \\
CHSS 3202 &  0:42:16.6 & 13:45:41 & $14.08 \pm 0.032$ & $-0.06 \pm 0.06$ & $-0.07 \pm 0.08$ & 0.096 & 119.536 & $-49.050$ & $-0.08$ \\
CHSS 3824 &  0:42:34.4 & -5:00:28 & $13.35 \pm 0.033$ & $ 0.07 \pm 0.04$ & $-0.02 \pm 0.04$ & 0.066 & 117.085 & $-67.779$ & $ 0.10$ \\
CHSS 3203 &  0:42:55.8 & 13:39:29 & $12.99 \pm 0.027$ & $ 0.06 \pm 0.04$ & $-0.02 \pm 0.04$ & 0.086 & 119.770 & $-49.161$ & $ 0.13$ \\
CHSS 3165 &  0:43:00.8 &  4:17:31 & $13.57 \pm 0.027$ & $ 0.07 \pm 0.04$ & $ 0.00 \pm 0.05$ & 0.025 & 118.908 & $-58.514$ & $ 0.17$ \\
CHSS 3825 &  0:43:02.5 & -8:46:32 & $14.17 \pm 0.033$ & $-0.04 \pm 0.05$ & $ 0.01 \pm 0.08$ & 0.034 & 116.368 & $-71.540$ & $ 0.19$ \\
CHSS 3295 &  0:43:08.0 & 17:27:36 & $14.47 \pm 0.041$ & $ 0.03 \pm 0.08$ & $ 0.03 \pm 0.11$ & 0.083 & 120.113 & $-45.366$ & $ 0.11$ \\
CHSS 3296 &  0:43:26.6 & 26:54:41 & $14.36 \pm 0.034$ & $ 0.05 \pm 0.06$ & $ 0.08 \pm 0.08$ & 0.043 & 120.731 & $-35.926$ & $ 0.38$ \\
CHSS 3297 &  0:44:15.5 & 15:43:31 & $12.69 \pm 0.024$ & $ 0.09 \pm 0.04$ & $ 0.05 \pm 0.04$ & 0.047 & 120.393 & $-47.111$ & $ 0.28$ \\
CHSS 3298 &  0:44:53.2 & 18:02:46 & $13.11 \pm 0.022$ & $ 0.05 \pm 0.03$ & $-0.03 \pm 0.04$ & 0.056 & 120.737 & $-44.798$ & $ 0.13$ \\
CHSS 3826 &  0:45:08.8 & -9:20:39 & $12.95 \pm 0.024$ & $ 0.01 \pm 0.04$ & $-0.06 \pm 0.04$ & 0.033 & 117.862 & $-72.154$ & $ 0.04$ \\
CHSS 3299 &  0:45:09.1 & 22:59:40 & $13.07 \pm 0.023$ & $-0.02 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.033 & 121.047 & $-39.854$ & $ 0.03$ \\
CHSS 3204 &  0:45:11.0 &  8:40:16 & $13.31 \pm 0.025$ & $ 0.09 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.061 & 120.291 & $-54.168$ & $ 0.17$ \\
CHSS 3300 &  0:45:19.9 & 22:32:40 & $12.94 \pm 0.022$ & $ 0.04 \pm 0.03$ & $-0.04 \pm 0.04$ & 0.034 & 121.083 & $-40.305$ & $ 0.13$ \\
CHSS 3205 &  0:45:36.1 & 14:29:44 & $13.74 \pm 0.029$ & $ 0.02 \pm 0.05$ & $ 0.05 \pm 0.05$ & 0.093 & 120.806 & $-48.352$ & $ 0.17$ \\
CHSS 3206 &  0:45:39.8 &  5:13:57 & $14.83 \pm 0.033$ & $-0.04 \pm 0.09$ & $ 0.00 \pm 0.16$ & 0.024 & 120.247 & $-57.609$ & $ 0.12$ \\
CHSS 3207 &  0:46:07.8 & 13:34:14 & $15.26 \pm 0.056$ & $ 0.09 \pm 0.10$ & $ 0.09 \pm 0.15$ & 0.062 & 120.954 & $-49.281$ & $ 0.49$ \\
CHSS 3166 &  0:46:20.7 & -1:54:23 & $15.25 \pm 0.053$ & $ 0.07 \pm 0.10$ & $ 0.06 \pm 0.17$ & 0.030 & 119.948 & $-64.748$ & $ 0.10$ \\
CHSS 3208 &  0:46:32.3 & 11:40:30 & $14.23 \pm 0.033$ & $ 0.04 \pm 0.06$ & $ 0.00 \pm 0.08$ & 0.063 & 121.018 & $-51.178$ & $ 0.20$ \\
CHSS 3209 &  0:46:43.9 & 13:22:27 & $13.52 \pm 0.028$ & $ 0.04 \pm 0.05$ & $-0.01 \pm 0.06$ & 0.061 & 121.170 & $-49.482$ & $ 0.01$ \\
CHSS 3210 &  0:47:06.3 & 14:58:27 & $14.04 \pm 0.029$ & $ 0.01 \pm 0.06$ & $-0.03 \pm 0.08$ & 0.082 & 121.371 & $-47.884$ & $ 0.11$ \\
CHSS 3827 &  0:47:17.4 & -4:01:51 & $12.71 \pm 0.026$ & $ 0.09 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.052 & 120.297 & $-66.881$ & $ 0.21$ \\
CHSS 3211 &  0:47:18.5 &  5:29:07 & $14.83 \pm 0.035$ & $ 0.07 \pm 0.08$ & $ 0.08 \pm 0.12$ & 0.023 & 121.026 & $-57.371$ & $ 0.05$ \\
CHSS 1633 &  0:47:19.2 & -0:38:57 & $14.30 \pm 0.033$ & $ 0.09 \pm 0.06$ & $ 0.00 \pm 0.08$ & 0.022 & 120.624 & $-63.502$ & $ 0.27$ \\
CHSS 3167 &  0:47:43.0 &  2:21:40 & $14.41 \pm 0.032$ & $ 0.02 \pm 0.06$ & $ 0.03 \pm 0.10$ & 0.020 & 121.044 & $-60.497$ & $ 0.10$ \\
CHSS 3828 &  0:48:05.4 & -3:50:55 & $14.87 \pm 0.043$ & $-0.09 \pm 0.09$ & $ 0.01 \pm 0.16$ & 0.050 & 120.820 & $-66.707$ & $ 0.06$ \\
CHSS 3212 &  0:48:34.1 &  7:58:35 & $14.54 \pm 0.032$ & $ 0.03 \pm 0.08$ & $ 0.05 \pm 0.11$ & 0.056 & 121.697 & $-54.888$ & $ 0.05$ \\
CHSS 1634 &  0:48:46.7 &  0:52:52 & $13.78 \pm 0.024$ & $ 0.08 \pm 0.04$ & $ 0.08 \pm 0.05$ & 0.023 & 121.516 & $-61.983$ & $ 0.20$ \\
CHSS 3301 &  0:48:57.9 & 16:33:14 & $14.89 \pm 0.036$ & $ 0.08 \pm 0.07$ & $ 0.09 \pm 0.10$ & 0.054 & 122.074 & $-46.314$ & $ 0.23$ \\
CHSS 3168 &  0:49:04.3 &  2:25:16 & $12.87 \pm 0.026$ & $ 0.08 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.023 & 121.734 & $-60.445$ & $ 0.34$ \\
CHSS 3829 &  0:49:07.8 & -5:56:45 & $14.16 \pm 0.030$ & $ 0.03 \pm 0.05$ & $ 0.09 \pm 0.07$ & 0.071 & 121.344 & $-68.810$ & $ 0.01$ \\
CHSS 3213 &  0:49:08.9 & 11:41:02 & $13.76 \pm 0.026$ & $ 0.07 \pm 0.05$ & $ 0.04 \pm 0.06$ & 0.072 & 122.038 & $-51.184$ & $ 0.15$ \\
CHSS 3302 &  0:49:09.4 & 26:07:17 & $14.91 \pm 0.041$ & $ 0.08 \pm 0.07$ & $ 0.04 \pm 0.12$ & 0.043 & 122.293 & $-36.747$ & $ 0.40$ \\
CHSS 3214 &  0:49:11.8 &  9:38:12 & $14.21 \pm 0.033$ & $ 0.06 \pm 0.06$ & $-0.03 \pm 0.08$ & 0.087 & 122.009 & $-53.231$ & $ 0.09$ \\
CHSS 3169 &  0:49:16.8 & -1:32:49 & $12.94 \pm 0.024$ & $ 0.05 \pm 0.04$ & $ 0.05 \pm 0.04$ & 0.049 & 121.683 & $-64.413$ & $ 0.13$ \\
CHSS 3215 &  0:49:21.2 & 11:21:10 & $13.65 \pm 0.028$ & $ 0.00 \pm 0.05$ & $-0.07 \pm 0.06$ & 0.083 & 122.111 & $-51.516$ & $ 0.05$ \\
CHSS 3216 &  0:49:27.6 &  5:59:12 & $12.69 \pm 0.026$ & $-0.02 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.033 & 122.032 & $-56.882$ & $ 0.08$ \\
CHSS 3303 &  0:49:49.2 & 20:35:14 & $13.55 \pm 0.023$ & $ 0.06 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.030 & 122.420 & $-42.283$ & $ 0.17$ \\
CHSS 3217 &  0:50:04.7 &  8:28:05 & $14.17 \pm 0.033$ & $ 0.09 \pm 0.06$ & $-0.01 \pm 0.07$ & 0.054 & 122.355 & $-54.402$ & $ 0.12$ \\
CHSS 3218 &  0:50:09.3 &  9:25:00 & $12.54 \pm 0.026$ & $ 0.06 \pm 0.04$ & $-0.05 \pm 0.04$ & 0.079 & 122.401 & $-53.454$ & $ 0.09$ \\
CHSS 3830 &  0:50:29.0 & -3:07:11 & $13.42 \pm 0.024$ & $-0.01 \pm 0.04$ & $ 0.04 \pm 0.05$ & 0.041 & 122.347 & $-65.990$ & $ 0.04$ \\
CHSS 3304 &  0:50:40.3 & 25:51:53 & $14.63 \pm 0.041$ & $ 0.09 \pm 0.06$ & $-0.01 \pm 0.10$ & 0.041 & 122.716 & $-37.007$ & $ 0.15$ \\
CHSS 3305 &  0:51:05.9 & 25:55:42 & $13.63 \pm 0.024$ & $-0.02 \pm 0.04$ & $ 0.09 \pm 0.05$ & 0.039 & 122.836 & $-36.943$ & $ 0.08$ \\
CHSS 3831 &  0:51:20.3 & -9:55:23 & $13.88 \pm 0.027$ & $ 0.08 \pm 0.04$ & $ 0.01 \pm 0.05$ & 0.029 & 122.849 & $-72.795$ & $ 0.16$ \\
CHSS 3832 &  0:51:34.8 & -8:14:20 & $12.64 \pm 0.026$ & $ 0.01 \pm 0.03$ & $-0.01 \pm 0.03$ & 0.049 & 123.041 & $-71.111$ & $ 0.21$ \\
CHSS 3219 &  0:52:10.6 &  8:50:59 & $13.37 \pm 0.027$ & $ 0.01 \pm 0.04$ & $ 0.07 \pm 0.05$ & 0.056 & 123.243 & $-54.021$ & $ 0.12$ \\
CHSS 3306 &  0:52:18.4 & 23:07:16 & $13.08 \pm 0.023$ & $ 0.07 \pm 0.03$ & $-0.05 \pm 0.04$ & 0.032 & 123.192 & $-39.750$ & $ 0.16$ \\
CHSS 3170 &  0:52:21.3 &  4:42:40 & $12.66 \pm 0.024$ & $ 0.08 \pm 0.04$ & $ 0.10 \pm 0.04$ & 0.025 & 123.365 & $-58.160$ & $ 0.27$ \\
CHSS 3220 &  0:52:32.4 & 14:12:28 & $13.26 \pm 0.022$ & $-0.07 \pm 0.04$ & $-0.06 \pm 0.05$ & 0.061 & 123.336 & $-48.663$ & $ 0.07$ \\
CHSS 3833 &  0:52:48.1 & -8:36:32 & $13.19 \pm 0.027$ & $ 0.02 \pm 0.03$ & $-0.06 \pm 0.04$ & 0.049 & 123.993 & $-71.478$ & $-0.01$ \\
CHSS 3171 &  0:53:16.8 &  2:35:26 & $14.12 \pm 0.032$ & $ 0.05 \pm 0.05$ & $ 0.07 \pm 0.07$ & 0.023 & 123.860 & $-60.278$ & $ 0.14$ \\
CHSS 3307 &  0:53:41.1 & 15:40:42 & $14.82 \pm 0.044$ & $ 0.10 \pm 0.08$ & $ 0.09 \pm 0.10$ & 0.087 & 123.728 & $-47.190$ & $ 0.35$ \\
CHSS 3308 &  0:53:48.0 & 22:10:19 & $14.13 \pm 0.029$ & $-0.02 \pm 0.05$ & $ 0.03 \pm 0.07$ & 0.030 & 123.653 & $-40.696$ & $ 0.07$ \\
CHSS 3221 &  0:53:53.7 &  6:34:40 & $15.20 \pm 0.056$ & $ 0.02 \pm 0.11$ & $-0.02 \pm 0.16$ & 0.046 & 124.031 & $-56.289$ & $ 0.03$ \\
CHSS 3309 &  0:54:32.5 & 15:13:30 & $13.43 \pm 0.029$ & $ 0.09 \pm 0.05$ & $-0.04 \pm 0.05$ & 0.064 & 124.043 & $-47.640$ & $ 0.06$ \\
CHSS 3834 &  0:54:36.4 & -4:17:26 & $14.18 \pm 0.033$ & $-0.05 \pm 0.05$ & $-0.01 \pm 0.08$ & 0.042 & 124.966 & $-67.150$ & $-0.04$ \\
CHSS 3222 &  0:55:17.1 & 13:16:35 & $15.33 \pm 0.056$ & $ 0.04 \pm 0.13$ & $ 0.07 \pm 0.19$ & 0.068 & 124.376 & $-49.585$ & $ 0.45$ \\
CHSS 3310 &  0:55:19.2 & 24:51:50 & $15.41 \pm 0.052$ & $ 0.09 \pm 0.10$ & $ 0.06 \pm 0.17$ & 0.050 & 124.050 & $-37.999$ & $ 0.48$ \\
CHSS 3311 &  0:55:46.2 & 17:53:42 & $14.07 \pm 0.029$ & $ 0.03 \pm 0.06$ & $-0.10 \pm 0.07$ & 0.061 & 124.389 & $-44.964$ & $ 0.10$ \\
CHSS 3312 &  0:56:36.8 & 27:02:29 & $13.19 \pm 0.023$ & $ 0.03 \pm 0.04$ & $-0.05 \pm 0.04$ & 0.074 & 124.353 & $-35.816$ & $ 0.06$ \\
CHSS 3223 &  0:57:00.5 & 13:43:26 & $13.78 \pm 0.026$ & $-0.09 \pm 0.05$ & $-0.08 \pm 0.06$ & 0.062 & 125.000 & $-49.125$ & $ 0.07$ \\
CHSS 3835 &  0:57:01.3 & -3:16:57 & $13.32 \pm 0.025$ & $-0.02 \pm 0.04$ & $-0.01 \pm 0.05$ & 0.037 & 126.375 & $-66.117$ & $ 0.09$ \\
CHSS 3313 &  0:57:49.4 & 18:16:24 & $14.92 \pm 0.036$ & $ 0.01 \pm 0.07$ & $-0.01 \pm 0.15$ & 0.075 & 125.060 & $-44.572$ & $ 0.13$ \\
CHSS 3314 &  0:57:59.4 & 23:15:52 & $14.41 \pm 0.028$ & $ 0.02 \pm 0.05$ & $-0.06 \pm 0.10$ & 0.041 & 124.885 & $-39.582$ & $ 0.07$ \\
CHSS 3315 &  0:58:00.8 & 26:31:22 & $12.72 \pm 0.023$ & $ 0.09 \pm 0.03$ & $ 0.02 \pm 0.03$ & 0.060 & 124.758 & $-36.326$ & $ 0.24$ \\
CHSS 3224 &  0:58:03.7 & 11:00:41 & $14.41 \pm 0.037$ & $ 0.07 \pm 0.06$ & $-0.08 \pm 0.09$ & 0.062 & 125.562 & $-51.826$ & $ 0.11$ \\
CHSS 3836 &  0:58:08.9 & -2:21:54 & $13.99 \pm 0.027$ & $ 0.06 \pm 0.04$ & $ 0.07 \pm 0.06$ & 0.047 & 126.928 & $-65.185$ & $ 0.12$ \\
CHSS 3837 &  0:58:10.3 & -9:46:57 & $13.54 \pm 0.026$ & $-0.01 \pm 0.04$ & $ 0.08 \pm 0.06$ & 0.042 & 128.482 & $-72.582$ & $ 0.01$ \\
CHSS 3316 &  0:58:11.3 & 21:52:27 & $14.63 \pm 0.031$ & $ 0.09 \pm 0.05$ & $ 0.04 \pm 0.10$ & 0.033 & 125.006 & $-40.970$ & $ 0.35$ \\
CHSS 3317 &  0:59:03.6 & 19:53:34 & $13.91 \pm 0.025$ & $ 0.10 \pm 0.04$ & $-0.05 \pm 0.06$ & 0.034 & 125.380 & $-42.943$ & $ 0.16$ \\
CHSS 3172 &  0:59:09.7 &  3:33:13 & $14.63 \pm 0.032$ & $ 0.01 \pm 0.07$ & $ 0.07 \pm 0.10$ & 0.021 & 126.705 & $-59.261$ & $ 0.41$ \\
CHSS 3318 &  0:59:13.6 & 27:22:21 & $14.41 \pm 0.035$ & $ 0.01 \pm 0.06$ & $-0.01 \pm 0.09$ & 0.063 & 125.055 & $-35.467$ & $ 0.03$ \\
CHSS 3225 &  0:59:22.0 &  8:56:09 & $13.38 \pm 0.022$ & $ 0.04 \pm 0.04$ & $-0.03 \pm 0.05$ & 0.061 & 126.255 & $-53.885$ & $ 0.12$ \\
CHSS 3319 &  0:59:26.3 & 26:27:29 & $14.71 \pm 0.039$ & $ 0.09 \pm 0.07$ & $ 0.02 \pm 0.11$ & 0.065 & 125.156 & $-36.379$ & $ 0.48$ \\
CHSS 3320 &  0:59:35.1 & 17:33:43 & $13.03 \pm 0.026$ & $ 0.07 \pm 0.05$ & $ 0.07 \pm 0.05$ & 0.056 & 125.691 & $-45.266$ & $ 0.24$ \\
CHSS 3321 &  0:59:35.1 & 25:04:33 & $14.46 \pm 0.035$ & $-0.13 \pm 0.07$ & $ 0.01 \pm 0.11$ & 0.048 & 125.265 & $-37.759$ & $-0.01$ \\
CHSS 3322 &  0:59:50.5 & 25:00:03 & $13.90 \pm 0.029$ & $ 0.09 \pm 0.05$ & $ 0.06 \pm 0.06$ & 0.046 & 125.343 & $-37.831$ & $ 0.29$ \\
CHSS 3323 &  0:59:51.3 & 20:57:11 & $13.51 \pm 0.025$ & $ 0.04 \pm 0.04$ & $-0.07 \pm 0.05$ & 0.034 & 125.571 & $-41.875$ & $ 0.11$ \\
CHSS 3838 &  0:59:55.7 & -3:12:29 & $14.02 \pm 0.024$ & $ 0.05 \pm 0.04$ & $-0.08 \pm 0.07$ & 0.038 & 128.147 & $-65.994$ & $ 0.03$ \\
CHSS 3324 &  0:59:56.7 & 15:44:14 & $12.62 \pm 0.021$ & $-0.15 \pm 0.04$ & $-0.06 \pm 0.04$ & 0.083 & 125.939 & $-47.085$ & $-0.08$ \\
CHSS 3173 &  1:00:02.0 & -1:36:17 & $13.59 \pm 0.027$ & $ 0.04 \pm 0.04$ & $ 0.04 \pm 0.05$ & 0.040 & 127.907 & $-64.393$ & $ 0.07$ \\
CHSS 3839 &  1:00:15.5 & -2:17:26 & $14.08 \pm 0.028$ & $-0.02 \pm 0.05$ & $ 0.07 \pm 0.07$ & 0.036 & 128.166 & $-65.073$ & $-0.04$ \\
CHSS 3325 &  1:00:31.1 & 27:06:38 & $15.08 \pm 0.047$ & $ 0.06 \pm 0.10$ & $ 0.04 \pm 0.16$ & 0.068 & 125.421 & $-35.717$ & $ 0.55$ \\
CHSS 3326 &  1:00:36.5 & 15:55:27 & $14.86 \pm 0.043$ & $ 0.04 \pm 0.08$ & $-0.04 \pm 0.12$ & 0.058 & 126.159 & $-46.890$ & $ 0.28$ \\
CHSS 3327 &  1:00:48.9 & 24:18:27 & $15.25 \pm 0.051$ & $ 0.08 \pm 0.11$ & $ 0.08 \pm 0.17$ & 0.036 & 125.663 & $-38.515$ & $ 0.22$ \\
CHSS 3328 &  1:01:14.5 & 26:26:07 & $13.58 \pm 0.025$ & $-0.01 \pm 0.04$ & $ 0.00 \pm 0.05$ & 0.062 & 125.658 & $-36.384$ & $ 0.03$ \\
CHSS 3329 &  1:01:31.5 & 26:04:53 & $12.98 \pm 0.024$ & $ 0.08 \pm 0.04$ & $ 0.04 \pm 0.04$ & 0.062 & 125.758 & $-36.735$ & $ 0.25$ \\
CHSS 3226 &  1:01:37.2 &  7:28:35 & $13.08 \pm 0.022$ & $ 0.01 \pm 0.03$ & $-0.02 \pm 0.04$ & 0.047 & 127.369 & $-55.308$ & $ 0.06$ \\
CHSS 3330 &  1:01:58.5 & 17:53:33 & $15.14 \pm 0.041$ & $ 0.04 \pm 0.08$ & $-0.10 \pm 0.16$ & 0.048 & 126.473 & $-44.907$ & $ 0.07$ \\
CHSS 3840 &  1:02:07.6 & -7:02:35 & $13.56 \pm 0.024$ & $-0.02 \pm 0.03$ & $ 0.07 \pm 0.05$ & 0.098 & 130.617 & $-69.755$ & $ 0.03$ \\
CHSS 3841 &  1:02:13.2 & -3:25:37 & $12.60 \pm 0.025$ & $ 0.09 \pm 0.04$ & $ 0.06 \pm 0.04$ & 0.031 & 129.601 & $-66.159$ & $ 0.31$ \\
CHSS 3331 &  1:02:56.2 & 26:05:34 & $15.23 \pm 0.053$ & $ 0.06 \pm 0.11$ & $ 0.08 \pm 0.16$ & 0.067 & 126.153 & $-36.707$ & $ 0.20$ \\
CHSS 3332 &  1:03:15.4 & 26:49:40 & $13.57 \pm 0.023$ & $-0.03 \pm 0.04$ & $ 0.06 \pm 0.05$ & 0.081 & 126.190 & $-35.969$ & $ 0.02$ \\
CHSS 3333 &  1:03:16.7 & 15:28:42 & $14.17 \pm 0.032$ & $ 0.08 \pm 0.06$ & $-0.01 \pm 0.08$ & 0.095 & 127.140 & $-47.297$ & $ 0.04$ \\
CHSS 3842 &  1:03:24.5 & -6:32:11 & $14.28 \pm 0.030$ & $-0.08 \pm 0.05$ & $-0.04 \pm 0.10$ & 0.148 & 131.336 & $-69.212$ & $-0.08$ \\
CHSS 3227 &  1:03:51.0 & 14:27:21 & $13.14 \pm 0.024$ & $ 0.04 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.063 & 127.452 & $-48.307$ & $ 0.21$ \\
CHSS 3174 &  1:04:15.8 &  2:50:56 & $13.86 \pm 0.028$ & $ 0.09 \pm 0.05$ & $ 0.01 \pm 0.06$ & 0.026 & 129.320 & $-59.864$ & $ 0.31$ \\
CHSS 3228 &  1:04:41.3 &  9:49:42 & $14.99 \pm 0.044$ & $-0.07 \pm 0.09$ & $ 0.06 \pm 0.16$ & 0.034 & 128.349 & $-52.904$ & $ 0.02$ \\
CHSS 3229 &  1:04:45.2 &  9:18:40 & $14.63 \pm 0.030$ & $ 0.04 \pm 0.07$ & $ 0.04 \pm 0.11$ & 0.040 & 128.449 & $-53.418$ & $ 0.38$ \\
CHSS 3334 &  1:04:48.3 & 27:20:22 & $14.03 \pm 0.030$ & $-0.03 \pm 0.05$ & $ 0.04 \pm 0.06$ & 0.065 & 126.576 & $-35.438$ & $ 0.03$ \\
CHSS 3335 &  1:04:51.8 & 17:38:54 & $12.52 \pm 0.022$ & $-0.00 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.067 & 127.465 & $-45.105$ & $ 0.03$ \\
CHSS 3336 &  1:05:22.4 & 26:22:54 & $14.51 \pm 0.028$ & $-0.06 \pm 0.07$ & $ 0.05 \pm 0.10$ & 0.079 & 126.809 & $-36.385$ & $ 0.20$ \\
CHSS 3337 &  1:05:39.7 & 24:48:40 & $14.99 \pm 0.047$ & $ 0.01 \pm 0.09$ & $-0.01 \pm 0.14$ & 0.048 & 127.026 & $-37.947$ & $ 0.35$ \\
CHSS 3338 &  1:05:56.3 & 23:20:05 & $13.14 \pm 0.021$ & $-0.05 \pm 0.03$ & $-0.03 \pm 0.04$ & 0.036 & 127.241 & $-39.416$ & $ 0.16$ \\
CHSS 3175 &  1:05:56.8 & -1:36:28 & $13.16 \pm 0.023$ & $ 0.02 \pm 0.04$ & $-0.01 \pm 0.05$ & 0.060 & 131.300 & $-64.243$ & $ 0.09$ \\
CHSS 3843 &  1:06:02.0 & -3:21:17 & $15.12 \pm 0.044$ & $ 0.02 \pm 0.09$ & $ 0.01 \pm 0.17$ & 0.030 & 131.908 & $-65.972$ & $ 0.30$ \\
CHSS 3339 &  1:06:52.1 & 19:45:57 & $15.08 \pm 0.038$ & $ 0.04 \pm 0.07$ & $-0.06 \pm 0.15$ & 0.030 & 127.895 & $-42.957$ & $ 0.00$ \\
CHSS 3844 &  1:07:20.6 & -5:46:35 & $13.29 \pm 0.027$ & $-0.06 \pm 0.04$ & $-0.03 \pm 0.05$ & 0.096 & 133.693 & $-68.315$ & $ 0.05$ \\
CHSS 3340 &  1:07:23.3 & 27:19:30 & $12.98 \pm 0.023$ & $ 0.06 \pm 0.04$ & $ 0.04 \pm 0.04$ & 0.060 & 127.279 & $-35.412$ & $ 0.16$ \\
CHSS 3230 &  1:07:27.6 & 10:09:24 & $14.36 \pm 0.029$ & $ 0.04 \pm 0.06$ & $ 0.06 \pm 0.08$ & 0.036 & 129.419 & $-52.513$ & $ 0.05$ \\
CHSS 1636 &  1:07:34.6 & -1:10:21 & $14.34 \pm 0.027$ & $ 0.02 \pm 0.06$ & $ 0.03 \pm 0.08$ & 0.060 & 132.086 & $-63.757$ & $ 0.12$ \\
CHSS 3176 &  1:07:52.9 & -1:31:18 & $14.62 \pm 0.033$ & $-0.06 \pm 0.08$ & $ 0.00 \pm 0.11$ & 0.058 & 132.372 & $-64.092$ & $ 0.06$ \\
CHSS 3341 &  1:09:00.9 & 16:15:03 & $12.75 \pm 0.022$ & $ 0.08 \pm 0.04$ & $ 0.06 \pm 0.04$ & 0.119 & 129.056 & $-46.412$ & $ 0.30$ \\
CHSS 3177 &  1:09:34.1 &  3:48:36 & $13.84 \pm 0.026$ & $-0.06 \pm 0.05$ & $ 0.04 \pm 0.07$ & 0.024 & 131.676 & $-58.753$ & $ 0.04$ \\
CHSS 3342 &  1:09:46.8 & 24:32:18 & $14.71 \pm 0.033$ & $-0.10 \pm 0.07$ & $ 0.09 \pm 0.11$ & 0.048 & 128.238 & $-38.144$ & $ 0.06$ \\
CHSS 3178 &  1:09:54.0 &  2:20:24 & $13.81 \pm 0.030$ & $ 0.04 \pm 0.04$ & $ 0.09 \pm 0.06$ & 0.027 & 132.242 & $-60.198$ & $ 0.31$ \\
CHSS 3845 &  1:10:13.7 & -8:02:45 & $14.24 \pm 0.029$ & $ 0.05 \pm 0.05$ & $ 0.04 \pm 0.08$ & 0.061 & 136.924 & $-70.405$ & $ 0.06$ \\
CHSS 3846 &  1:10:57.5 & -6:51:21 & $13.57 \pm 0.023$ & $ 0.00 \pm 0.04$ & $-0.02 \pm 0.06$ & 0.127 & 136.694 & $-69.204$ & $ 0.04$ \\
CHSS 3847 &  1:11:09.7 & -3:45:17 & $14.14 \pm 0.032$ & $ 0.08 \pm 0.05$ & $-0.09 \pm 0.08$ & 0.044 & 135.182 & $-66.156$ & $ 0.03$ \\
CHSS 3848 &  1:11:40.0 & -2:53:06 & $15.09 \pm 0.042$ & $-0.01 \pm 0.08$ & $-0.04 \pm 0.15$ & 0.036 & 135.085 & $-65.278$ & $ 0.11$ \\
CHSS 1638 &  1:11:47.2 & -0:11:50 & $14.31 \pm 0.030$ & $ 0.06 \pm 0.06$ & $-0.02 \pm 0.08$ & 0.027 & 134.052 & $-62.629$ & $ 0.08$ \\
CHSS 3343 &  1:12:03.8 & 20:24:40 & $13.83 \pm 0.025$ & $ 0.09 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.036 & 129.461 & $-42.199$ & $ 0.19$ \\
CHSS 3231 &  1:12:07.1 & 13:36:19 & $13.24 \pm 0.023$ & $-0.02 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.033 & 130.598 & $-48.958$ & $ 0.05$ \\
CHSS 3344 &  1:12:09.9 & 15:21:06 & $13.88 \pm 0.024$ & $-0.03 \pm 0.04$ & $-0.07 \pm 0.07$ & 0.068 & 130.300 & $-47.223$ & $ 0.01$ \\
CHSS 3345 &  1:12:11.2 & 19:26:58 & $12.92 \pm 0.024$ & $-0.05 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.049 & 129.643 & $-43.152$ & $ 0.17$ \\
CHSS 3346 &  1:12:25.3 & 18:43:59 & $13.61 \pm 0.024$ & $ 0.03 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.066 & 129.829 & $-43.857$ & $ 0.09$ \\
CHSS 3347 &  1:12:47.7 & 21:31:41 & $14.89 \pm 0.038$ & $ 0.09 \pm 0.08$ & $ 0.09 \pm 0.12$ & 0.058 & 129.525 & $-41.070$ & $ 0.29$ \\
CHSS 3348 &  1:12:48.2 & 21:17:02 & $13.52 \pm 0.024$ & $ 0.07 \pm 0.04$ & $ 0.09 \pm 0.04$ & 0.051 & 129.563 & $-41.312$ & $ 0.23$ \\
CHSS 3349 &  1:13:13.1 & 19:10:02 & $14.01 \pm 0.028$ & $-0.00 \pm 0.05$ & $-0.01 \pm 0.07$ & 0.049 & 130.019 & $-43.405$ & $ 0.11$ \\
CHSS 3232 &  1:13:22.1 &  9:06:01 & $13.91 \pm 0.027$ & $ 0.07 \pm 0.05$ & $ 0.05 \pm 0.08$ & 0.068 & 132.033 & $-53.383$ & $ 0.26$ \\
CHSS 3849 &  1:13:32.7 & -5:04:40 & $14.80 \pm 0.037$ & $ 0.02 \pm 0.06$ & $-0.02 \pm 0.12$ & 0.073 & 137.343 & $-67.329$ & $ 0.06$ \\
CHSS 3350 &  1:14:02.3 & 24:12:38 & $14.80 \pm 0.033$ & $ 0.05 \pm 0.07$ & $ 0.05 \pm 0.12$ & 0.049 & 129.509 & $-38.372$ & $ 0.05$ \\
CHSS 3351 &  1:14:03.4 & 20:38:30 & $14.81 \pm 0.038$ & $ 0.09 \pm 0.09$ & $ 0.02 \pm 0.14$ & 0.049 & 130.050 & $-41.917$ & $ 0.44$ \\
CHSS 3179 &  1:14:03.6 &  4:25:23 & $13.22 \pm 0.027$ & $ 0.09 \pm 0.05$ & $ 0.04 \pm 0.05$ & 0.025 & 133.611 & $-57.979$ & $ 0.27$ \\
CHSS 3850 &  1:14:28.9 & -5:06:39 & $15.31 \pm 0.045$ & $ 0.04 \pm 0.09$ & $ 0.07 \pm 0.16$ & 0.081 & 137.952 & $-67.308$ & $ 0.14$ \\
CHSS 3233 &  1:14:34.7 & 10:45:53 & $14.46 \pm 0.036$ & $ 0.06 \pm 0.06$ & $ 0.01 \pm 0.10$ & 0.053 & 132.124 & $-51.693$ & $ 0.05$ \\
CHSS 3352 &  1:14:34.7 & 16:55:33 & $13.55 \pm 0.027$ & $ 0.01 \pm 0.05$ & $ 0.07 \pm 0.06$ & 0.068 & 130.852 & $-45.590$ & $ 0.08$ \\
CHSS 3353 &  1:14:40.8 & 20:03:34 & $13.20 \pm 0.029$ & $ 0.10 \pm 0.05$ & $ 0.07 \pm 0.05$ & 0.062 & 130.340 & $-42.478$ & $ 0.26$ \\
CHSS 3851 &  1:14:42.0 & -9:10:28 & $13.00 \pm 0.030$ & $ 0.09 \pm 0.04$ & $ 0.03 \pm 0.04$ & 0.046 & 141.038 & $-71.224$ & $ 0.24$ \\
CHSS 3852 &  1:14:59.3 & -5:34:25 & $13.12 \pm 0.026$ & $ 0.06 \pm 0.04$ & $-0.00 \pm 0.04$ & 0.087 & 138.559 & $-67.728$ & $ 0.13$ \\
CHSS 3354 &  1:15:25.8 & 19:22:49 & $12.62 \pm 0.026$ & $ 0.07 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.050 & 130.695 & $-43.129$ & $ 0.09$ \\
CHSS 3853 &  1:15:27.4 & -4:58:47 & $13.44 \pm 0.027$ & $-0.02 \pm 0.04$ & $-0.05 \pm 0.05$ & 0.061 & 138.482 & $-67.123$ & $ 0.07$ \\
CHSS 3355 &  1:15:45.4 & 26:36:33 & $13.63 \pm 0.025$ & $ 0.09 \pm 0.04$ & $-0.01 \pm 0.05$ & 0.064 & 129.649 & $-35.945$ & $ 0.33$ \\
CHSS 3234 &  1:16:02.6 & 12:00:07 & $13.95 \pm 0.028$ & $ 0.04 \pm 0.05$ & $ 0.06 \pm 0.07$ & 0.027 & 132.400 & $-50.417$ & $ 0.05$ \\
CHSS 3854 &  1:16:17.5 & -3:22:13 & $15.36 \pm 0.037$ & $ 0.06 \pm 0.10$ & $ 0.07 \pm 0.16$ & 0.038 & 138.040 & $-65.510$ & $ 0.21$ \\
CHSS 3855 &  1:16:27.4 & -9:03:23 & $13.83 \pm 0.027$ & $-0.00 \pm 0.05$ & $-0.04 \pm 0.07$ & 0.032 & 142.215 & $-70.986$ & $ 0.01$ \\
CHSS 3235 &  1:16:47.1 &  5:56:01 & $13.71 \pm 0.027$ & $-0.01 \pm 0.04$ & $ 0.08 \pm 0.06$ & 0.039 & 134.366 & $-56.374$ & $ 0.11$ \\
CHSS 3236 &  1:16:50.2 &  6:57:10 & $14.52 \pm 0.035$ & $ 0.02 \pm 0.07$ & $-0.04 \pm 0.12$ & 0.045 & 134.070 & $-55.369$ & $ 0.22$ \\
CHSS 3856 &  1:17:52.5 & -4:07:08 & $13.82 \pm 0.026$ & $ 0.10 \pm 0.04$ & $ 0.09 \pm 0.06$ & 0.058 & 139.420 & $-66.141$ & $ 0.30$ \\
CHSS 3857 &  1:18:03.8 & -4:06:25 & $15.20 \pm 0.043$ & $ 0.08 \pm 0.09$ & $-0.02 \pm 0.15$ & 0.048 & 139.525 & $-66.117$ & $ 0.32$ \\
CHSS 3356 &  1:18:26.3 & 18:10:06 & $13.60 \pm 0.027$ & $ 0.08 \pm 0.04$ & $ 0.09 \pm 0.05$ & 0.040 & 131.899 & $-44.233$ & $ 0.30$ \\
CHSS 3357 &  1:18:51.3 & 23:36:20 & $15.36 \pm 0.042$ & $ 0.07 \pm 0.09$ & $ 0.05 \pm 0.17$ & 0.066 & 131.003 & $-38.836$ & $ 0.17$ \\
CHSS 3358 &  1:18:57.4 & 27:26:23 & $12.58 \pm 0.022$ & $ 0.05 \pm 0.03$ & $ 0.07 \pm 0.03$ & 0.066 & 130.392 & $-35.033$ & $ 0.22$ \\
CHSS 3180 &  1:19:03.5 &  1:58:42 & $12.71 \pm 0.023$ & $ 0.08 \pm 0.04$ & $ 0.00 \pm 0.04$ & 0.035 & 136.898 & $-60.142$ & $ 0.18$ \\
CHSS 1639 &  1:19:10.6 & -0:10:27 & $13.21 \pm 0.026$ & $ 0.07 \pm 0.03$ & $ 0.03 \pm 0.04$ & 0.033 & 137.953 & $-62.234$ & $ 0.19$ \\
CHSS 1640 &  1:19:17.0 & -0:16:56 & $12.93 \pm 0.024$ & $ 0.07 \pm 0.03$ & $ 0.03 \pm 0.04$ & 0.032 & 138.062 & $-62.333$ & $ 0.15$ \\
CHSS 3858 &  1:19:18.9 & -3:27:58 & $13.27 \pm 0.024$ & $-0.01 \pm 0.04$ & $ 0.03 \pm 0.04$ & 0.048 & 139.858 & $-65.418$ & $-0.03$ \\
CHSS 3359 &  1:19:23.0 & 15:09:45 & $14.39 \pm 0.035$ & $ 0.03 \pm 0.07$ & $ 0.08 \pm 0.09$ & 0.049 & 132.876 & $-47.169$ & $ 0.14$ \\
CHSS 3181 &  1:19:56.6 &  3:47:19 & $14.77 \pm 0.033$ & $ 0.06 \pm 0.07$ & $ 0.06 \pm 0.11$ & 0.035 & 136.568 & $-58.326$ & $ 0.38$ \\
CHSS 3859 &  1:20:18.9 & -2:35:42 & $15.14 \pm 0.043$ & $ 0.07 \pm 0.10$ & $ 0.03 \pm 0.15$ & 0.046 & 139.893 & $-64.511$ & $ 0.14$ \\
CHSS 3360 &  1:20:28.2 & 25:47:00 & $13.35 \pm 0.022$ & $ 0.10 \pm 0.03$ & $ 0.02 \pm 0.04$ & 0.111 & 131.081 & $-36.628$ & $ 0.33$ \\
CHSS 3361 &  1:20:32.7 & 23:57:34 & $12.62 \pm 0.025$ & $ 0.01 \pm 0.04$ & $ 0.01 \pm 0.03$ & 0.069 & 131.429 & $-38.431$ & $ 0.01$ \\
CHSS 3860 &  1:20:41.8 & -7:49:54 & $14.88 \pm 0.043$ & $ 0.09 \pm 0.08$ & $-0.06 \pm 0.13$ & 0.058 & 144.037 & $-69.496$ & $ 0.19$ \\
CHSS 3362 &  1:20:50.8 & 24:07:23 & $13.80 \pm 0.028$ & $-0.07 \pm 0.04$ & $ 0.02 \pm 0.06$ & 0.079 & 131.486 & $-38.260$ & $ 0.02$ \\
CHSS 3363 &  1:21:04.0 & 26:22:41 & $13.65 \pm 0.026$ & $ 0.05 \pm 0.04$ & $-0.00 \pm 0.05$ & 0.121 & 131.142 & $-36.021$ & $ 0.23$ \\
CHSS 3364 &  1:21:08.0 & 16:55:53 & $13.08 \pm 0.021$ & $ 0.05 \pm 0.03$ & $ 0.08 \pm 0.05$ & 0.123 & 133.063 & $-45.355$ & $ 0.15$ \\
CHSS 3237 &  1:21:36.9 &  8:39:29 & $14.83 \pm 0.033$ & $ 0.09 \pm 0.07$ & $ 0.02 \pm 0.11$ & 0.029 & 135.528 & $-53.474$ & $ 0.35$ \\
CHSS 3238 &  1:21:42.5 & 11:50:58 & $14.34 \pm 0.032$ & $ 0.09 \pm 0.05$ & $-0.01 \pm 0.08$ & 0.032 & 134.582 & $-50.336$ & $ 0.19$ \\
CHSS 3365 &  1:22:06.2 & 21:50:18 & $14.07 \pm 0.026$ & $ 0.08 \pm 0.05$ & $ 0.03 \pm 0.06$ & 0.048 & 132.301 & $-40.475$ & $ 0.16$ \\
CHSS 3239 &  1:22:13.5 &  7:04:42 & $12.54 \pm 0.024$ & $ 0.08 \pm 0.03$ & $-0.02 \pm 0.04$ & 0.072 & 136.327 & $-54.991$ & $ 0.15$ \\
CHSS 3861 &  1:22:14.9 & -7:52:56 & $14.78 \pm 0.043$ & $ 0.04 \pm 0.07$ & $-0.03 \pm 0.13$ & 0.043 & 145.118 & $-69.416$ & $ 0.05$ \\
CHSS 3240 &  1:23:02.3 &  8:11:39 & $13.27 \pm 0.022$ & $ 0.09 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.046 & 136.267 & $-53.857$ & $ 0.26$ \\
CHSS 3182 &  1:23:03.9 &  1:57:28 & $12.64 \pm 0.026$ & $ 0.09 \pm 0.04$ & $ 0.07 \pm 0.04$ & 0.028 & 138.858 & $-59.932$ & $ 0.20$ \\
CHSS 3241 &  1:23:36.1 & 12:46:34 & $14.22 \pm 0.030$ & $ 0.04 \pm 0.05$ & $ 0.02 \pm 0.09$ & 0.040 & 135.017 & $-49.339$ & $ 0.10$ \\
CHSS 3862 &  1:23:42.7 & -6:48:49 & $13.46 \pm 0.024$ & $ 0.09 \pm 0.03$ & $ 0.09 \pm 0.05$ & 0.037 & 145.062 & $-68.287$ & $ 0.26$ \\
CHSS 3366 &  1:24:02.0 & 20:42:40 & $13.92 \pm 0.026$ & $ 0.02 \pm 0.04$ & $ 0.02 \pm 0.06$ & 0.055 & 133.131 & $-41.514$ & $ 0.09$ \\
CHSS 3367 &  1:24:14.4 & 26:31:36 & $13.25 \pm 0.027$ & $ 0.09 \pm 0.04$ & $ 0.04 \pm 0.05$ & 0.090 & 131.982 & $-35.768$ & $ 0.18$ \\
CHSS 3368 &  1:24:20.5 & 24:55:53 & $15.13 \pm 0.056$ & $ 0.07 \pm 0.13$ & $ 0.06 \pm 0.17$ & 0.091 & 132.324 & $-37.340$ & $ 0.18$ \\
CHSS 3242 &  1:24:34.0 & 10:57:53 & $13.74 \pm 0.024$ & $ 0.10 \pm 0.04$ & $ 0.09 \pm 0.06$ & 0.059 & 135.938 & $-51.069$ & $ 0.26$ \\
CHSS 3243 &  1:24:34.4 &  9:00:26 & $12.96 \pm 0.021$ & $ 0.03 \pm 0.04$ & $ 0.06 \pm 0.04$ & 0.059 & 136.604 & $-52.982$ & $ 0.19$ \\
CHSS 3863 &  1:25:00.0 & -2:51:45 & $12.88 \pm 0.026$ & $ 0.03 \pm 0.04$ & $ 0.06 \pm 0.04$ & 0.033 & 142.674 & $-64.440$ & $ 0.17$ \\
CHSS 3864 &  1:25:24.6 & -9:36:18 & $13.17 \pm 0.024$ & $-0.03 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.039 & 149.114 & $-70.730$ & $ 0.03$ \\
CHSS 3369 &  1:25:29.6 & 21:36:31 & $13.17 \pm 0.022$ & $-0.01 \pm 0.03$ & $-0.07 \pm 0.04$ & 0.043 & 133.372 & $-40.572$ & $-0.08$ \\
CHSS 3865 &  1:25:48.9 & -2:13:54 & $14.71 \pm 0.033$ & $ 0.07 \pm 0.06$ & $ 0.09 \pm 0.10$ & 0.053 & 142.684 & $-63.777$ & $ 0.22$ \\
CHSS 3370 &  1:25:53.3 & 18:48:10 & $14.40 \pm 0.032$ & $ 0.06 \pm 0.06$ & $ 0.01 \pm 0.08$ & 0.058 & 134.167 & $-43.316$ & $ 0.15$ \\
CHSS 3244 &  1:25:57.9 &  8:32:37 & $14.64 \pm 0.032$ & $-0.02 \pm 0.06$ & $ 0.07 \pm 0.08$ & 0.048 & 137.332 & $-53.360$ & $ 0.04$ \\
CHSS 3866 &  1:26:26.0 & -7:49:58 & $14.83 \pm 0.037$ & $ 0.09 \pm 0.07$ & $ 0.09 \pm 0.12$ & 0.033 & 147.794 & $-68.998$ & $ 0.34$ \\
CHSS 3245 &  1:26:55.3 & 11:37:44 & $13.54 \pm 0.024$ & $ 0.01 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.065 & 136.609 & $-50.298$ & $ 0.05$ \\
CHSS 3183 &  1:27:38.5 &  4:09:23 & $15.13 \pm 0.043$ & $ 0.09 \pm 0.09$ & $ 0.06 \pm 0.14$ & 0.021 & 139.919 & $-57.516$ & $ 0.36$ \\
CHSS 3371 &  1:27:41.9 & 25:35:28 & $14.35 \pm 0.030$ & $-0.02 \pm 0.06$ & $ 0.03 \pm 0.10$ & 0.111 & 133.122 & $-36.562$ & $-0.03$ \\
CHSS 3372 &  1:28:17.6 & 15:58:54 & $14.74 \pm 0.037$ & $-0.07 \pm 0.07$ & $ 0.00 \pm 0.11$ & 0.060 & 135.728 & $-45.972$ & $-0.10$ \\
CHSS 3246 &  1:28:33.8 & 13:51:22 & $14.49 \pm 0.032$ & $-0.08 \pm 0.07$ & $-0.01 \pm 0.10$ & 0.043 & 136.476 & $-48.037$ & $-0.05$ \\
CHSS 1641 &  1:28:39.6 & -1:02:31 & $12.94 \pm 0.023$ & $-0.07 \pm 0.04$ & $ 0.06 \pm 0.04$ & 0.027 & 143.375 & $-62.427$ & $ 0.06$ \\
CHSS 3373 &  1:28:39.9 & 24:16:15 & $12.92 \pm 0.019$ & $ 0.09 \pm 0.03$ & $ 0.08 \pm 0.03$ & 0.083 & 133.688 & $-37.822$ & $ 0.31$ \\
CHSS 3867 &  1:28:40.5 & -7:24:04 & $12.67 \pm 0.023$ & $ 0.01 \pm 0.04$ & $ 0.05 \pm 0.04$ & 0.030 & 148.749 & $-68.386$ & $ 0.12$ \\
CHSS 3247 &  1:28:59.3 & 13:30:14 & $13.05 \pm 0.025$ & $ 0.01 \pm 0.04$ & $ 0.08 \pm 0.05$ & 0.047 & 136.741 & $-48.358$ & $ 0.16$ \\
CHSS 3374 &  1:29:03.5 & 17:51:12 & $13.47 \pm 0.029$ & $ 0.03 \pm 0.05$ & $ 0.09 \pm 0.06$ & 0.067 & 135.442 & $-44.103$ & $ 0.20$ \\
CHSS 1642 &  1:29:07.0 & -0:16:37 & $13.64 \pm 0.024$ & $ 0.05 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.031 & 143.103 & $-61.664$ & $ 0.12$ \\
CHSS 3248 &  1:29:41.4 &  5:44:22 & $15.00 \pm 0.036$ & $ 0.09 \pm 0.09$ & $ 0.03 \pm 0.13$ & 0.028 & 140.059 & $-55.855$ & $ 0.41$ \\
CHSS 3249 &  1:29:41.6 & 13:31:42 & $14.17 \pm 0.030$ & $ 0.05 \pm 0.05$ & $-0.08 \pm 0.07$ & 0.044 & 136.985 & $-48.297$ & $ 0.12$ \\
CHSS 3375 &  1:29:51.0 & 25:57:36 & $13.04 \pm 0.022$ & $ 0.06 \pm 0.03$ & $ 0.03 \pm 0.04$ & 0.105 & 133.632 & $-36.112$ & $ 0.17$ \\
CHSS 3376 &  1:29:56.2 & 22:12:21 & $14.29 \pm 0.031$ & $ 0.00 \pm 0.05$ & $ 0.08 \pm 0.08$ & 0.063 & 134.555 & $-39.795$ & $ 0.17$ \\
CHSS 3377 &  1:29:56.7 & 19:03:12 & $13.46 \pm 0.026$ & $ 0.10 \pm 0.04$ & $ 0.07 \pm 0.05$ & 0.054 & 135.390 & $-42.885$ & $ 0.03$ \\
CHSS 3184 &  1:30:29.6 &  3:04:04 & $14.48 \pm 0.035$ & $ 0.04 \pm 0.06$ & $ 0.02 \pm 0.09$ & 0.021 & 141.770 & $-58.368$ & $ 0.01$ \\
CHSS 3185 &  1:30:43.4 &  3:54:57 & $14.31 \pm 0.032$ & $-0.05 \pm 0.04$ & $ 0.03 \pm 0.06$ & 0.016 & 141.417 & $-57.539$ & $-0.01$ \\
CHSS 3378 &  1:30:44.2 & 17:02:05 & $14.18 \pm 0.034$ & $-0.04 \pm 0.07$ & $-0.05 \pm 0.09$ & 0.096 & 136.229 & $-44.820$ & $ 0.10$ \\
CHSS 3379 &  1:30:53.5 & 23:13:06 & $12.58 \pm 0.023$ & $ 0.05 \pm 0.04$ & $ 0.00 \pm 0.04$ & 0.085 & 134.579 & $-38.759$ & $ 0.13$ \\
CHSS 3380 &  1:31:05.1 & 20:57:04 & $14.79 \pm 0.035$ & $-0.07 \pm 0.08$ & $-0.02 \pm 0.13$ & 0.052 & 135.225 & $-40.972$ & $-0.06$ \\
CHSS 3868 &  1:31:06.0 & -4:24:46 & $13.73 \pm 0.029$ & $ 0.05 \pm 0.05$ & $-0.03 \pm 0.06$ & 0.037 & 147.281 & $-65.392$ & $ 0.14$ \\
CHSS 3381 &  1:31:21.6 & 26:44:05 & $13.83 \pm 0.025$ & $ 0.00 \pm 0.04$ & $ 0.02 \pm 0.06$ & 0.160 & 133.863 & $-35.288$ & $ 0.05$ \\
CHSS 1643 &  1:32:38.7 & -0:25:56 & $13.31 \pm 0.029$ & $ 0.03 \pm 0.05$ & $ 0.07 \pm 0.06$ & 0.034 & 144.964 & $-61.529$ & $ 0.23$ \\
CHSS 3250 &  1:32:43.5 &  6:13:18 & $13.53 \pm 0.023$ & $-0.02 \pm 0.04$ & $-0.03 \pm 0.05$ & 0.026 & 141.111 & $-55.186$ & $ 0.07$ \\
CHSS 3251 &  1:33:40.6 &  9:57:31 & $14.90 \pm 0.043$ & $ 0.10 \pm 0.07$ & $ 0.03 \pm 0.12$ & 0.113 & 139.796 & $-51.525$ & $ 0.38$ \\
CHSS 3382 &  1:34:07.4 & 19:57:22 & $12.56 \pm 0.022$ & $ 0.05 \pm 0.03$ & $ 0.07 \pm 0.03$ & 0.047 & 136.433 & $-41.794$ & $ 0.11$ \\
CHSS 3186 &  1:34:22.4 &  1:43:55 & $13.27 \pm 0.027$ & $ 0.01 \pm 0.04$ & $ 0.07 \pm 0.04$ & 0.026 & 144.345 & $-59.343$ & $ 0.07$ \\
CHSS 3187 &  1:34:28.4 &  2:04:22 & $14.77 \pm 0.035$ & $-0.05 \pm 0.07$ & $ 0.01 \pm 0.13$ & 0.026 & 144.176 & $-59.012$ & $-0.01$ \\
CHSS 3252 &  1:35:19.3 &  9:11:19 & $13.73 \pm 0.026$ & $ 0.09 \pm 0.04$ & $ 0.06 \pm 0.05$ & 0.071 & 140.764 & $-52.157$ & $ 0.14$ \\
CHSS 3253 &  1:35:41.2 &  6:53:09 & $13.63 \pm 0.024$ & $ 0.02 \pm 0.04$ & $ 0.10 \pm 0.05$ & 0.039 & 142.004 & $-54.339$ & $ 0.08$ \\
CHSS 3383 &  1:36:06.5 & 18:54:52 & $12.65 \pm 0.023$ & $ 0.09 \pm 0.03$ & $ 0.02 \pm 0.03$ & 0.052 & 137.369 & $-42.702$ & $ 0.15$ \\
CHSS 3384 &  1:36:12.8 & 23:12:24 & $12.53 \pm 0.022$ & $ 0.07 \pm 0.03$ & $ 0.02 \pm 0.03$ & 0.104 & 136.114 & $-38.516$ & $ 0.12$ \\
CHSS 3385 &  1:36:14.0 & 22:16:48 & $14.33 \pm 0.028$ & $-0.01 \pm 0.05$ & $ 0.02 \pm 0.08$ & 0.091 & 136.384 & $-39.419$ & $ 0.10$ \\
CHSS 3386 &  1:37:09.9 & 17:06:16 & $14.36 \pm 0.029$ & $-0.05 \pm 0.06$ & $-0.07 \pm 0.10$ & 0.097 & 138.307 & $-44.398$ & $ 0.15$ \\
CHSS 3254 &  1:37:59.1 & 14:38:32 & $13.40 \pm 0.026$ & $ 0.09 \pm 0.05$ & $ 0.02 \pm 0.05$ & 0.052 & 139.474 & $-46.729$ & $ 0.29$ \\
CHSS 3387 &  1:38:20.5 & 23:20:04 & $12.82 \pm 0.022$ & $ 0.05 \pm 0.03$ & $ 0.02 \pm 0.04$ & 0.121 & 136.684 & $-38.281$ & $ 0.12$ \\
CHSS 3388 &  1:38:31.0 & 21:27:01 & $14.82 \pm 0.035$ & $ 0.08 \pm 0.07$ & $ 0.05 \pm 0.10$ & 0.073 & 137.303 & $-40.104$ & $-0.07$ \\
CHSS 1644 &  1:38:49.3 &  0:54:39 & $14.63 \pm 0.042$ & $ 0.05 \pm 0.08$ & $ 0.10 \pm 0.11$ & 0.028 & 146.962 & $-59.732$ & $ 0.08$ \\
CHSS 3869 &  1:39:03.5 & -2:28:20 & $14.58 \pm 0.029$ & $-0.02 \pm 0.06$ & $ 0.01 \pm 0.10$ & 0.034 & 149.767 & $-62.836$ & $-0.03$ \\
CHSS 3389 &  1:39:19.0 & 21:02:22 & $15.14 \pm 0.043$ & $ 0.06 \pm 0.08$ & $ 0.04 \pm 0.13$ & 0.062 & 137.670 & $-40.458$ & $ 0.38$ \\
CHSS 3870 &  1:39:45.7 & -9:46:02 & $14.39 \pm 0.034$ & $ 0.03 \pm 0.07$ & $-0.04 \pm 0.11$ & 0.030 & 158.500 & $-69.231$ & $ 0.08$ \\
CHSS 3390 &  1:40:07.4 & 21:24:30 & $13.83 \pm 0.023$ & $-0.00 \pm 0.04$ & $-0.03 \pm 0.05$ & 0.068 & 137.791 & $-40.054$ & $ 0.11$ \\
CHSS 3255 &  1:40:08.2 & 12:53:48 & $14.06 \pm 0.027$ & $ 0.07 \pm 0.05$ & $ 0.06 \pm 0.09$ & 0.049 & 140.920 & $-48.267$ & $ 0.04$ \\
CHSS 3391 &  1:40:33.7 & 18:05:59 & $13.39 \pm 0.023$ & $ 0.08 \pm 0.04$ & $-0.04 \pm 0.04$ & 0.065 & 139.042 & $-43.230$ & $ 0.24$ \\
CHSS 3256 &  1:41:03.6 &  5:36:53 & $14.02 \pm 0.031$ & $ 0.04 \pm 0.05$ & $ 0.01 \pm 0.07$ & 0.044 & 144.891 & $-55.127$ & $ 0.04$ \\
CHSS 3257 &  1:41:04.5 & 10:04:28 & $14.63 \pm 0.035$ & $ 0.07 \pm 0.07$ & $-0.07 \pm 0.13$ & 0.082 & 142.533 & $-50.898$ & $-0.05$ \\
CHSS 3258 &  1:41:06.4 &  5:20:58 & $13.62 \pm 0.028$ & $ 0.03 \pm 0.04$ & $-0.01 \pm 0.06$ & 0.035 & 145.066 & $-55.373$ & $ 0.10$ \\
CHSS 3871 &  1:41:14.8 & -9:18:37 & $12.93 \pm 0.026$ & $ 0.04 \pm 0.03$ & $ 0.03 \pm 0.04$ & 0.027 & 158.697 & $-68.650$ & $ 0.25$ \\
CHSS 1645 &  1:42:23.3 & -0:07:48 & $13.95 \pm 0.030$ & $ 0.07 \pm 0.05$ & $ 0.03 \pm 0.07$ & 0.028 & 149.405 & $-60.356$ & $ 0.19$ \\
CHSS 3259 &  1:42:31.9 &  8:21:06 & $14.21 \pm 0.036$ & $ 0.07 \pm 0.06$ & $ 0.08 \pm 0.08$ & 0.043 & 143.953 & $-52.422$ & $ 0.19$ \\
CHSS 3872 &  1:43:39.8 & -2:27:15 & $15.28 \pm 0.043$ & $ 0.07 \pm 0.10$ & $-0.05 \pm 0.17$ & 0.025 & 152.021 & $-62.339$ & $ 0.31$ \\
CHSS 3392 &  1:44:04.9 & 17:55:39 & $14.66 \pm 0.033$ & $ 0.10 \pm 0.06$ & $ 0.09 \pm 0.09$ & 0.059 & 140.211 & $-43.171$ & $ 0.34$ \\
CHSS 3393 &  1:44:08.8 & 24:03:21 & $13.85 \pm 0.025$ & $-0.04 \pm 0.05$ & $-0.01 \pm 0.07$ & 0.107 & 138.094 & $-37.259$ & $ 0.06$ \\
CHSS 3394 &  1:44:10.0 & 25:49:55 & $12.59 \pm 0.021$ & $ 0.07 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.108 & 137.543 & $-35.539$ & $ 0.24$ \\
CHSS 1646 &  1:44:11.5 & -0:45:24 & $14.23 \pm 0.030$ & $ 0.04 \pm 0.05$ & $ 0.04 \pm 0.07$ & 0.029 & 150.760 & $-60.746$ & $-0.06$ \\
CHSS 3395 &  1:44:45.5 & 19:09:12 & $12.83 \pm 0.024$ & $-0.04 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.056 & 139.960 & $-41.948$ & $ 0.05$ \\
CHSS 3260 &  1:44:48.5 & 14:55:36 & $14.80 \pm 0.034$ & $ 0.07 \pm 0.05$ & $ 0.10 \pm 0.09$ & 0.044 & 141.654 & $-45.996$ & $ 0.34$ \\
CHSS 3396 &  1:45:17.0 & 22:56:06 & $12.61 \pm 0.025$ & $ 0.05 \pm 0.04$ & $ 0.03 \pm 0.04$ & 0.113 & 138.780 & $-38.274$ & $ 0.24$ \\
CHSS 3397 &  1:45:39.5 & 15:04:42 & $14.22 \pm 0.030$ & $-0.14 \pm 0.05$ & $ 0.04 \pm 0.07$ & 0.053 & 141.871 & $-45.790$ & $-0.07$ \\
CHSS 3261 &  1:45:41.9 &  6:57:43 & $13.12 \pm 0.024$ & $-0.05 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.033 & 145.955 & $-53.467$ & $ 0.03$ \\
CHSS 3398 &  1:45:58.1 & 24:44:09 & $14.90 \pm 0.040$ & $ 0.06 \pm 0.08$ & $ 0.06 \pm 0.16$ & 0.106 & 138.376 & $-36.495$ & $ 0.42$ \\
CHSS 3262 &  1:46:07.2 & 10:58:56 & $12.73 \pm 0.024$ & $-0.03 \pm 0.04$ & $-0.07 \pm 0.05$ & 0.069 & 143.929 & $-49.647$ & $ 0.14$ \\
CHSS 3188 &  1:46:15.2 &  4:52:40 & $12.91 \pm 0.031$ & $-0.03 \pm 0.04$ & $ 0.04 \pm 0.03$ & 0.042 & 147.469 & $-55.361$ & $ 0.12$ \\
CHSS 3263 &  1:46:20.5 & 10:36:39 & $13.67 \pm 0.024$ & $ 0.08 \pm 0.04$ & $ 0.09 \pm 0.05$ & 0.099 & 144.197 & $-49.980$ & $ 0.32$ \\
CHSS 3264 &  1:46:34.8 & 10:06:08 & $13.39 \pm 0.026$ & $ 0.07 \pm 0.04$ & $-0.03 \pm 0.05$ & 0.099 & 144.546 & $-50.441$ & $ 0.19$ \\
CHSS 3399 &  1:46:36.7 & 17:53:23 & $12.92 \pm 0.023$ & $ 0.09 \pm 0.04$ & $ 0.02 \pm 0.03$ & 0.048 & 141.016 & $-43.036$ & $ 0.13$ \\
CHSS 3265 &  1:46:52.0 &  5:44:49 & $15.06 \pm 0.039$ & $ 0.05 \pm 0.10$ & $ 0.09 \pm 0.14$ & 0.065 & 147.158 & $-54.497$ & $-0.05$ \\
CHSS 3400 &  1:47:01.2 & 19:37:36 & $13.19 \pm 0.026$ & $-0.01 \pm 0.04$ & $ 0.00 \pm 0.04$ & 0.076 & 140.468 & $-41.345$ & $ 0.04$ \\
CHSS 3401 &  1:47:08.7 & 25:32:54 & $14.95 \pm 0.039$ & $ 0.06 \pm 0.08$ & $ 0.10 \pm 0.15$ & 0.123 & 138.430 & $-35.641$ & $ 0.51$ \\
CHSS 3189 &  1:47:16.0 &  4:18:10 & $15.28 \pm 0.047$ & $ 0.04 \pm 0.10$ & $ 0.03 \pm 0.15$ & 0.031 & 148.265 & $-55.798$ & $ 0.42$ \\
CHSS 3873 &  1:47:24.8 & -4:58:25 & $14.70 \pm 0.033$ & $-0.06 \pm 0.07$ & $ 0.06 \pm 0.12$ & 0.026 & 156.457 & $-64.139$ & $ 0.12$ \\
CHSS 3402 &  1:47:25.8 & 23:43:21 & $13.11 \pm 0.031$ & $ 0.07 \pm 0.05$ & $ 0.04 \pm 0.05$ & 0.105 & 139.114 & $-37.383$ & $ 0.14$ \\
CHSS 3403 &  1:47:54.8 & 23:39:44 & $14.11 \pm 0.028$ & $-0.07 \pm 0.06$ & $-0.01 \pm 0.08$ & 0.111 & 139.269 & $-37.411$ & $-0.05$ \\
CHSS 3266 &  1:48:11.3 &  5:15:37 & $15.15 \pm 0.047$ & $ 0.06 \pm 0.09$ & $-0.01 \pm 0.14$ & 0.064 & 147.999 & $-54.826$ & $ 0.35$ \\
CHSS 3405 &  1:48:17.4 & 24:50:01 & $14.57 \pm 0.036$ & $ 0.05 \pm 0.06$ & $ 0.06 \pm 0.11$ & 0.156 & 138.974 & $-36.261$ & $ 0.27$ \\
CHSS 3267 &  1:48:28.8 &  5:26:14 & $14.43 \pm 0.031$ & $ 0.09 \pm 0.06$ & $-0.07 \pm 0.08$ & 0.074 & 147.999 & $-54.634$ & $ 0.10$ \\
CHSS 3406 &  1:48:28.8 & 22:53:45 & $12.80 \pm 0.027$ & $ 0.02 \pm 0.04$ & $ 0.06 \pm 0.04$ & 0.104 & 139.695 & $-38.112$ & $ 0.21$ \\
CHSS 3874 &  1:48:47.6 & -9:48:24 & $13.39 \pm 0.028$ & $ 0.06 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.045 & 163.630 & $-68.022$ & $ 0.12$ \\
CHSS 1647 &  1:48:49.9 &  0:53:24 & $14.01 \pm 0.030$ & $ 0.09 \pm 0.05$ & $-0.01 \pm 0.05$ & 0.029 & 151.476 & $-58.764$ & $ 0.08$ \\
CHSS 1648 &  1:49:00.2 & -0:59:45 & $13.94 \pm 0.024$ & $ 0.05 \pm 0.04$ & $-0.01 \pm 0.06$ & 0.033 & 153.180 & $-60.442$ & $ 0.00$ \\
CHSS 3407 &  1:49:25.1 & 23:37:33 & $13.85 \pm 0.025$ & $ 0.08 \pm 0.04$ & $ 0.03 \pm 0.06$ & 0.121 & 139.698 & $-37.351$ & $ 0.21$ \\
CHSS 3875 &  1:49:29.7 & -3:21:47 & $13.21 \pm 0.024$ & $ 0.06 \pm 0.04$ & $-0.02 \pm 0.05$ & 0.025 & 155.715 & $-62.480$ & $ 0.16$ \\
CHSS 3408 &  1:49:33.2 & 21:48:20 & $14.84 \pm 0.042$ & $ 0.09 \pm 0.07$ & $ 0.07 \pm 0.10$ & 0.085 & 140.394 & $-39.087$ & $ 0.18$ \\
CHSS 3268 &  1:49:36.5 & 14:39:15 & $13.66 \pm 0.024$ & $ 0.03 \pm 0.04$ & $ 0.00 \pm 0.05$ & 0.050 & 143.362 & $-45.897$ & $ 0.13$ \\
CHSS 3269 &  1:49:42.6 &  9:07:32 & $15.29 \pm 0.054$ & $ 0.05 \pm 0.12$ & $ 0.08 \pm 0.19$ & 0.074 & 146.223 & $-51.092$ & $ 0.35$ \\
CHSS 3409 &  1:50:37.0 & 22:10:31 & $14.58 \pm 0.028$ & $ 0.09 \pm 0.05$ & $ 0.04 \pm 0.09$ & 0.072 & 140.560 & $-38.662$ & $ 0.05$ \\
CHSS 3270 &  1:51:17.9 &  8:23:25 & $13.43 \pm 0.032$ & $ 0.08 \pm 0.05$ & $ 0.07 \pm 0.05$ & 0.095 & 147.237 & $-51.634$ & $ 0.34$ \\
CHSS 3410 &  1:51:21.1 & 25:08:13 & $13.93 \pm 0.029$ & $ 0.09 \pm 0.04$ & $ 0.04 \pm 0.06$ & 0.117 & 139.694 & $-35.777$ & $ 0.19$ \\
CHSS 3190 &  1:51:53.6 &  4:01:36 & $15.29 \pm 0.054$ & $ 0.07 \pm 0.13$ & $ 0.03 \pm 0.17$ & 0.032 & 150.339 & $-55.595$ & $ 0.40$ \\
CHSS 3411 &  1:51:54.4 & 22:47:26 & $12.53 \pm 0.022$ & $ 0.00 \pm 0.03$ & $-0.02 \pm 0.03$ & 0.088 & 140.694 & $-37.987$ & $ 0.02$ \\
CHSS 3876 &  1:51:59.6 & -7:59:51 & $14.67 \pm 0.039$ & $ 0.06 \pm 0.08$ & $-0.02 \pm 0.13$ & 0.022 & 162.582 & $-66.090$ & $ 0.05$ \\
CHSS 3412 &  1:52:11.1 & 16:48:01 & $13.73 \pm 0.024$ & $-0.04 \pm 0.04$ & $-0.02 \pm 0.06$ & 0.050 & 143.217 & $-43.666$ & $ 0.04$ \\
CHSS 3271 &  1:52:40.7 &  6:35:08 & $15.06 \pm 0.043$ & $ 0.01 \pm 0.07$ & $ 0.09 \pm 0.14$ & 0.071 & 148.883 & $-53.172$ & $ 0.41$ \\
CHSS 3877 &  1:52:46.5 & -4:21:14 & $12.83 \pm 0.024$ & $ 0.01 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.023 & 158.341 & $-62.929$ & $ 0.02$ \\
CHSS 3413 &  1:52:46.7 & 16:54:32 & $14.48 \pm 0.032$ & $ 0.01 \pm 0.06$ & $ 0.02 \pm 0.11$ & 0.050 & 143.354 & $-43.517$ & $ 0.11$ \\
CHSS 3414 &  1:53:05.1 & 23:11:43 & $13.32 \pm 0.023$ & $ 0.07 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.101 & 140.869 & $-37.520$ & $ 0.22$ \\
CHSS 3415 &  1:53:11.4 & 21:33:41 & $14.07 \pm 0.024$ & $ 0.06 \pm 0.04$ & $ 0.00 \pm 0.07$ & 0.066 & 141.527 & $-39.070$ & $ 0.03$ \\
CHSS 3416 &  1:53:12.8 & 23:12:56 & $12.74 \pm 0.023$ & $ 0.07 \pm 0.03$ & $-0.02 \pm 0.03$ & 0.101 & 140.897 & $-37.491$ & $ 0.09$ \\
CHSS 3417 &  1:53:31.7 & 25:18:16 & $12.78 \pm 0.023$ & $ 0.09 \pm 0.03$ & $ 0.08 \pm 0.04$ & 0.110 & 140.215 & $-35.475$ & $ 0.26$ \\
CHSS 3418 &  1:53:37.1 & 22:37:04 & $15.38 \pm 0.049$ & $ 0.09 \pm 0.10$ & $-0.02 \pm 0.18$ & 0.089 & 141.237 & $-38.034$ & $ 0.09$ \\
CHSS 3878 &  1:53:38.8 & -3:29:00 & $13.05 \pm 0.026$ & $ 0.10 \pm 0.03$ & $-0.01 \pm 0.04$ & 0.029 & 157.777 & $-62.070$ & $ 0.17$ \\
CHSS 3419 &  1:53:39.9 & 22:25:18 & $13.62 \pm 0.027$ & $ 0.00 \pm 0.04$ & $ 0.06 \pm 0.05$ & 0.085 & 141.326 & $-38.217$ & $ 0.11$ \\
CHSS 3420 &  1:53:46.1 & 18:34:09 & $14.56 \pm 0.037$ & $ 0.08 \pm 0.07$ & $ 0.05 \pm 0.09$ & 0.048 & 142.928 & $-41.869$ & $ 0.41$ \\
CHSS 3879 &  1:53:51.6 & -5:41:29 & $15.04 \pm 0.036$ & $-0.00 \pm 0.07$ & $ 0.07 \pm 0.11$ & 0.025 & 160.440 & $-63.919$ & $ 0.03$ \\
CHSS 3880 &  1:54:59.1 & -2:18:06 & $12.99 \pm 0.024$ & $-0.02 \pm 0.03$ & $ 0.05 \pm 0.04$ & 0.027 & 157.131 & $-60.882$ & $ 0.04$ \\
CHSS 3272 &  1:54:59.1 & 11:08:08 & $12.51 \pm 0.024$ & $ 0.04 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.121 & 146.969 & $-48.748$ & $ 0.09$ \\
CHSS 3191 &  1:55:18.4 &  1:33:02 & $14.24 \pm 0.026$ & $-0.04 \pm 0.04$ & $ 0.08 \pm 0.07$ & 0.028 & 153.676 & $-57.458$ & $ 0.01$ \\
CHSS 3421 &  1:55:46.0 & 20:13:12 & $14.26 \pm 0.028$ & $ 0.03 \pm 0.05$ & $-0.01 \pm 0.08$ & 0.075 & 142.815 & $-40.155$ & $ 0.04$ \\
CHSS 3422 &  1:56:54.4 & 23:26:15 & $13.44 \pm 0.022$ & $-0.01 \pm 0.04$ & $ 0.01 \pm 0.05$ & 0.129 & 141.826 & $-37.020$ & $ 0.08$ \\
CHSS 3423 &  1:57:28.1 & 21:19:04 & $13.07 \pm 0.024$ & $ 0.10 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.080 & 142.842 & $-38.988$ & $ 0.25$ \\
CHSS 3273 &  1:57:42.8 & 11:05:28 & $14.83 \pm 0.047$ & $-0.16 \pm 0.12$ & $-0.01 \pm 0.18$ & 0.101 & 147.933 & $-48.537$ & $ 0.06$ \\
CHSS 3424 &  1:58:11.5 & 20:18:37 & $14.12 \pm 0.029$ & $-0.07 \pm 0.06$ & $-0.01 \pm 0.08$ & 0.076 & 143.478 & $-39.883$ & $ 0.05$ \\
CHSS 3192 &  1:58:31.5 &  3:32:13 & $14.19 \pm 0.029$ & $ 0.08 \pm 0.05$ & $ 0.03 \pm 0.07$ & 0.034 & 153.344 & $-55.323$ & $ 0.37$ \\
CHSS 3881 &  1:58:32.4 & -6:50:04 & $13.61 \pm 0.028$ & $ 0.08 \pm 0.04$ & $ 0.00 \pm 0.05$ & 0.028 & 164.113 & $-64.200$ & $ 0.02$ \\
CHSS 3193 &  1:58:39.9 &  4:49:02 & $14.14 \pm 0.026$ & $ 0.01 \pm 0.04$ & $ 0.07 \pm 0.06$ & 0.044 & 152.410 & $-54.161$ & $ 0.16$ \\
CHSS 3882 &  1:58:55.0 & -7:02:54 & $14.31 \pm 0.038$ & $ 0.02 \pm 0.06$ & $-0.04 \pm 0.10$ & 0.026 & 164.578 & $-64.317$ & $ 0.03$ \\
CHSS 3274 &  1:59:44.8 & 12:13:47 & $13.77 \pm 0.026$ & $ 0.06 \pm 0.04$ & $ 0.01 \pm 0.07$ & 0.087 & 147.966 & $-47.295$ & $ 0.16$ \\
CHSS 3883 &  1:59:52.9 & -2:09:51 & $14.96 \pm 0.036$ & $ 0.05 \pm 0.06$ & $-0.10 \pm 0.13$ & 0.026 & 159.121 & $-60.136$ & $ 0.07$ \\
CHSS 1649 &  1:59:54.9 &  0:05:48 & $13.35 \pm 0.026$ & $ 0.07 \pm 0.04$ & $ 0.05 \pm 0.04$ & 0.030 & 156.879 & $-58.188$ & $ 0.24$ \\
CHSS 1650 &  2:00:14.3 &  0:28:58 & $13.31 \pm 0.023$ & $ 0.06 \pm 0.03$ & $-0.00 \pm 0.04$ & 0.029 & 156.650 & $-57.813$ & $ 0.28$ \\
CHSS 1651 &  2:00:15.1 &  1:08:53 & $13.19 \pm 0.030$ & $ 0.10 \pm 0.04$ & $ 0.05 \pm 0.04$ & 0.026 & 156.048 & $-57.231$ & $ 0.23$ \\
CHSS 1652 &  2:00:49.3 &  1:14:09 & $12.88 \pm 0.023$ & $ 0.06 \pm 0.04$ & $-0.00 \pm 0.04$ & 0.027 & 156.199 & $-57.085$ & $ 0.08$ \\
CHSS 3884 &  2:01:34.0 & -4:58:16 & $15.26 \pm 0.043$ & $ 0.07 \pm 0.08$ & $ 0.08 \pm 0.13$ & 0.027 & 163.059 & $-62.247$ & $ 0.06$ \\
CHSS 3885 &  2:01:42.8 & -3:58:31 & $13.48 \pm 0.029$ & $ 0.04 \pm 0.04$ & $ 0.07 \pm 0.04$ & 0.025 & 161.923 & $-61.407$ & $ 0.35$ \\
CHSS 3425 &  2:02:05.5 & 20:32:22 & $13.72 \pm 0.025$ & $ 0.03 \pm 0.04$ & $-0.04 \pm 0.05$ & 0.089 & 144.492 & $-39.356$ & $ 0.05$ \\
CHSS 3492 &  2:02:28.1 &  9:00:32 & $13.50 \pm 0.024$ & $ 0.01 \pm 0.04$ & $-0.04 \pm 0.05$ & 0.097 & 150.859 & $-49.972$ & $ 0.02$ \\
CHSS 3493 &  2:02:29.6 &  8:21:19 & $13.42 \pm 0.029$ & $-0.05 \pm 0.04$ & $-0.01 \pm 0.05$ & 0.069 & 151.302 & $-50.561$ & $-0.03$ \\
CHSS 3494 &  2:02:55.6 & 14:39:43 & $13.56 \pm 0.025$ & $ 0.05 \pm 0.05$ & $ 0.05 \pm 0.06$ & 0.047 & 147.645 & $-44.752$ & $ 0.10$ \\
CHSS 3495 &  2:03:06.5 &  9:16:53 & $14.49 \pm 0.026$ & $ 0.09 \pm 0.05$ & $-0.08 \pm 0.10$ & 0.112 & 150.902 & $-49.658$ & $ 0.13$ \\
CHSS 3886 &  2:03:11.7 & -8:13:11 & $12.53 \pm 0.023$ & $ 0.04 \pm 0.04$ & $-0.03 \pm 0.04$ & 0.021 & 168.189 & $-64.584$ & $ 0.05$ \\
CHSS 1653 &  2:03:33.8 &  0:33:08 & $14.79 \pm 0.035$ & $ 0.07 \pm 0.06$ & $ 0.09 \pm 0.10$ & 0.025 & 157.926 & $-57.335$ & $ 0.37$ \\
CHSS 3687 &  2:04:06.3 &  4:27:23 & $15.23 \pm 0.050$ & $ 0.09 \pm 0.09$ & $ 0.07 \pm 0.14$ & 0.049 & 154.744 & $-53.866$ & $ 0.22$ \\
CHSS 3688 &  2:05:14.5 &  1:25:38 & $14.24 \pm 0.028$ & $ 0.07 \pm 0.04$ & $ 0.09 \pm 0.06$ & 0.027 & 157.771 & $-56.369$ & $ 0.18$ \\
CHSS 3689 &  2:05:14.7 &  2:53:17 & $12.52 \pm 0.027$ & $-0.04 \pm 0.04$ & $-0.01 \pm 0.03$ & 0.033 & 156.473 & $-55.103$ & $ 0.05$ \\
CHSS 3426 &  2:05:15.1 & 21:25:43 & $14.37 \pm 0.028$ & $ 0.03 \pm 0.05$ & $ 0.00 \pm 0.08$ & 0.124 & 144.973 & $-38.263$ & $ 0.26$ \\
CHSS 3496 &  2:05:15.4 & 12:39:42 & $12.90 \pm 0.023$ & $-0.03 \pm 0.03$ & $ 0.00 \pm 0.04$ & 0.161 & 149.520 & $-46.364$ & $-0.00$ \\
CHSS 3427 &  2:05:17.5 & 23:15:12 & $12.87 \pm 0.026$ & $ 0.09 \pm 0.03$ & $ 0.01 \pm 0.04$ & 0.103 & 144.169 & $-36.554$ & $ 0.18$ \\
CHSS 3428 &  2:05:19.0 & 16:31:15 & $14.05 \pm 0.026$ & $-0.03 \pm 0.04$ & $ 0.00 \pm 0.07$ & 0.052 & 147.391 & $-42.815$ & $ 0.08$ \\
CHSS 3887 &  2:05:54.5 & -9:02:05 & $13.72 \pm 0.029$ & $ 0.09 \pm 0.04$ & $-0.08 \pm 0.06$ & 0.022 & 170.620 & $-64.764$ & $ 0.07$ \\
CHSS 1654 &  2:06:34.7 & -0:33:31 & $13.96 \pm 0.028$ & $ 0.05 \pm 0.05$ & $-0.06 \pm 0.06$ & 0.032 & 160.212 & $-57.885$ & $ 0.03$ \\
CHSS 3497 &  2:06:56.2 & 14:38:59 & $13.82 \pm 0.024$ & $-0.12 \pm 0.04$ & $-0.05 \pm 0.07$ & 0.055 & 148.903 & $-44.382$ & $-0.07$ \\
CHSS 3429 &  2:07:07.1 & 17:13:37 & $12.79 \pm 0.022$ & $ 0.03 \pm 0.03$ & $ 0.07 \pm 0.03$ & 0.062 & 147.560 & $-41.997$ & $ 0.13$ \\
CHSS 3498 &  2:07:15.0 & 11:33:03 & $14.70 \pm 0.035$ & $-0.02 \pm 0.07$ & $ 0.02 \pm 0.12$ & 0.147 & 150.843 & $-47.171$ & $-0.06$ \\
CHSS 3499 &  2:08:08.2 & 11:23:47 & $12.96 \pm 0.024$ & $-0.04 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.149 & 151.228 & $-47.218$ & $ 0.05$ \\
CHSS 3888 &  2:08:20.2 & -8:51:42 & $12.62 \pm 0.023$ & $ 0.01 \pm 0.03$ & $ 0.00 \pm 0.04$ & 0.022 & 171.385 & $-64.233$ & $ 0.03$ \\
CHSS 3690 &  2:08:36.7 &  1:26:57 & $14.02 \pm 0.029$ & $ 0.08 \pm 0.05$ & $-0.06 \pm 0.07$ & 0.037 & 159.045 & $-55.915$ & $ 0.04$ \\
CHSS 3430 &  2:08:38.4 & 21:14:02 & $14.90 \pm 0.036$ & $ 0.01 \pm 0.07$ & $ 0.03 \pm 0.13$ & 0.128 & 145.998 & $-38.155$ & $ 0.31$ \\
CHSS 3691 &  2:08:38.8 &  1:59:42 & $13.92 \pm 0.029$ & $ 0.06 \pm 0.04$ & $-0.06 \pm 0.06$ & 0.027 & 158.553 & $-55.444$ & $ 0.11$ \\
CHSS 3500 &  2:08:41.1 & 14:41:52 & $13.48 \pm 0.022$ & $ 0.02 \pm 0.04$ & $ 0.04 \pm 0.05$ & 0.066 & 149.416 & $-44.166$ & $ 0.03$ \\
CHSS 3431 &  2:09:08.6 & 15:38:05 & $14.26 \pm 0.028$ & $ 0.09 \pm 0.04$ & $ 0.06 \pm 0.07$ & 0.083 & 149.026 & $-43.265$ & $-0.10$ \\
CHSS 3889 &  2:09:09.9 & -4:55:36 & $13.09 \pm 0.023$ & $-0.05 \pm 0.03$ & $ 0.06 \pm 0.04$ & 0.021 & 166.211 & $-61.087$ & $ 0.06$ \\
CHSS 3890 &  2:09:25.5 & -3:29:50 & $14.95 \pm 0.038$ & $-0.01 \pm 0.09$ & $-0.01 \pm 0.14$ & 0.026 & 164.567 & $-59.906$ & $ 0.37$ \\
CHSS 3432 &  2:10:30.6 & 18:52:39 & $14.48 \pm 0.031$ & $ 0.00 \pm 0.06$ & $ 0.04 \pm 0.09$ & 0.145 & 147.688 & $-40.163$ & $ 0.04$ \\
CHSS 3433 &  2:10:45.7 & 21:40:50 & $14.03 \pm 0.025$ & $ 0.06 \pm 0.05$ & $-0.03 \pm 0.07$ & 0.118 & 146.364 & $-37.555$ & $ 0.13$ \\
CHSS 3501 &  2:10:51.5 &  8:26:06 & $14.72 \pm 0.031$ & $ 0.06 \pm 0.07$ & $-0.02 \pm 0.12$ & 0.058 & 154.130 & $-49.565$ & $ 0.25$ \\
CHSS 3891 &  2:11:10.5 & -2:13:17 & $15.02 \pm 0.038$ & $ 0.04 \pm 0.09$ & $-0.04 \pm 0.17$ & 0.034 & 163.793 & $-58.617$ & $-0.06$ \\
CHSS 3692 &  2:11:35.5 &  1:56:06 & $13.52 \pm 0.036$ & $ 0.02 \pm 0.07$ & $ 0.03 \pm 0.08$ & 0.028 & 159.707 & $-55.108$ & $ 0.01$ \\
CHSS 1655 &  2:11:37.5 & -0:15:33 & $13.67 \pm 0.022$ & $-0.00 \pm 0.06$ & $ 0.04 \pm 0.07$ & 0.028 & 161.864 & $-56.942$ & $ 0.08$ \\
CHSS 1656 &  2:11:38.7 & -1:13:45 & $14.62 \pm 0.034$ & $ 0.09 \pm 0.07$ & $-0.08 \pm 0.10$ & 0.026 & 162.888 & $-57.739$ & $ 0.17$ \\
CHSS 3502 &  2:11:40.2 &  5:38:14 & $13.37 \pm 0.023$ & $ 0.08 \pm 0.04$ & $ 0.04 \pm 0.05$ & 0.048 & 156.534 & $-51.922$ & $ 0.18$ \\
CHSS 3693 &  2:11:41.3 &  3:29:42 & $14.35 \pm 0.033$ & $ 0.09 \pm 0.06$ & $ 0.02 \pm 0.09$ & 0.040 & 158.334 & $-53.768$ & $ 0.25$ \\
CHSS 3503 &  2:12:12.0 &  6:16:07 & $14.36 \pm 0.035$ & $ 0.03 \pm 0.05$ & $ 0.03 \pm 0.10$ & 0.059 & 156.217 & $-51.308$ & $ 0.05$ \\
CHSS 3504 &  2:12:20.6 & 11:44:18 & $13.86 \pm 0.029$ & $ 0.09 \pm 0.05$ & $ 0.06 \pm 0.06$ & 0.199 & 152.363 & $-46.458$ & $ 0.24$ \\
CHSS 3694 &  2:12:47.1 &  1:24:52 & $13.14 \pm 0.027$ & $ 0.07 \pm 0.04$ & $-0.02 \pm 0.05$ & 0.035 & 160.640 & $-55.386$ & $ 0.09$ \\
CHSS 3505 &  2:12:59.3 &  5:56:33 & $15.08 \pm 0.036$ & $ 0.07 \pm 0.07$ & $ 0.01 \pm 0.15$ & 0.061 & 156.749 & $-51.494$ & $ 0.14$ \\
CHSS 1657 &  2:13:24.1 & -0:41:10 & $14.56 \pm 0.028$ & $ 0.03 \pm 0.06$ & $ 0.04 \pm 0.08$ & 0.032 & 162.980 & $-57.043$ & $-0.01$ \\
CHSS 3506 &  2:13:28.3 & 12:45:55 & $13.67 \pm 0.030$ & $ 0.08 \pm 0.05$ & $ 0.08 \pm 0.05$ & 0.146 & 152.060 & $-45.416$ & $ 0.35$ \\
CHSS 3434 &  2:13:35.8 & 18:01:03 & $12.96 \pm 0.021$ & $-0.01 \pm 0.03$ & $ 0.05 \pm 0.04$ & 0.118 & 149.023 & $-40.655$ & $ 0.10$ \\
CHSS 3435 &  2:13:47.8 & 19:28:36 & $13.31 \pm 0.026$ & $ 0.04 \pm 0.04$ & $ 0.04 \pm 0.04$ & 0.237 & 148.302 & $-39.303$ & $ 0.14$ \\
CHSS 3436 &  2:13:52.1 & 18:56:58 & $15.27 \pm 0.045$ & $ 0.04 \pm 0.10$ & $ 0.08 \pm 0.17$ & 0.109 & 148.600 & $-39.778$ & $ 0.53$ \\
CHSS 3507 &  2:14:09.3 &  9:01:05 & $12.98 \pm 0.026$ & $-0.02 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.092 & 154.808 & $-48.667$ & $ 0.12$ \\
CHSS 1658 &  2:14:36.0 & -0:39:11 & $13.60 \pm 0.028$ & $ 0.08 \pm 0.04$ & $ 0.06 \pm 0.05$ & 0.036 & 163.394 & $-56.843$ & $ 0.17$ \\
CHSS 3508 &  2:14:50.8 &  7:13:29 & $14.95 \pm 0.039$ & $-0.05 \pm 0.09$ & $ 0.00 \pm 0.15$ & 0.088 & 156.376 & $-50.152$ & $ 0.16$ \\
CHSS 3695 &  2:15:06.3 &  1:55:04 & $14.34 \pm 0.032$ & $-0.06 \pm 0.06$ & $-0.01 \pm 0.09$ & 0.034 & 161.006 & $-54.648$ & $-0.20$ \\
CHSS 3892 &  2:15:35.4 & -6:57:58 & $13.99 \pm 0.024$ & $ 0.05 \pm 0.04$ & $ 0.05 \pm 0.07$ & 0.025 & 171.500 & $-61.622$ & $ 0.07$ \\
CHSS 3509 &  2:15:42.5 & 12:07:54 & $13.52 \pm 0.027$ & $ 0.01 \pm 0.04$ & $ 0.01 \pm 0.06$ & 0.136 & 153.165 & $-45.735$ & $ 0.20$ \\
CHSS 3510 &  2:15:44.0 &  7:34:35 & $14.61 \pm 0.036$ & $-0.01 \pm 0.07$ & $ 0.10 \pm 0.11$ & 0.091 & 156.402 & $-49.737$ & $ 0.06$ \\
CHSS 3437 &  2:15:59.7 & 22:24:58 & $15.11 \pm 0.047$ & $-0.04 \pm 0.10$ & $-0.03 \pm 0.18$ & 0.104 & 147.403 & $-36.405$ & $ 0.04$ \\
CHSS 3893 &  2:16:14.8 & -3:46:39 & $13.78 \pm 0.029$ & $ 0.06 \pm 0.04$ & $-0.09 \pm 0.05$ & 0.022 & 167.562 & $-59.091$ & $ 0.05$ \\
CHSS 3511 &  2:16:26.1 &  6:29:29 & $13.72 \pm 0.026$ & $ 0.09 \pm 0.05$ & $ 0.01 \pm 0.06$ & 0.062 & 157.487 & $-50.589$ & $ 0.20$ \\
CHSS 3894 &  2:16:46.0 & -4:35:33 & $13.85 \pm 0.029$ & $ 0.08 \pm 0.05$ & $ 0.01 \pm 0.05$ & 0.019 & 168.772 & $-59.639$ & $ 0.17$ \\
CHSS 3512 &  2:16:52.3 &  7:06:15 & $14.20 \pm 0.035$ & $ 0.09 \pm 0.06$ & $ 0.01 \pm 0.09$ & 0.092 & 157.148 & $-50.006$ & $ 0.48$ \\
CHSS 3438 &  2:16:57.4 & 22:01:23 & $12.73 \pm 0.021$ & $-0.02 \pm 0.03$ & $ 0.02 \pm 0.04$ & 0.092 & 147.853 & $-36.676$ & $ 0.10$ \\
CHSS 3696 &  2:17:04.2 &  3:10:17 & $12.94 \pm 0.026$ & $ 0.05 \pm 0.03$ & $ 0.01 \pm 0.04$ & 0.048 & 160.540 & $-53.330$ & $ 0.16$ \\
CHSS 3439 &  2:17:19.6 & 22:28:20 & $14.56 \pm 0.036$ & $ 0.07 \pm 0.06$ & $ 0.02 \pm 0.10$ & 0.101 & 147.724 & $-36.230$ & $ 0.26$ \\
CHSS 3440 &  2:17:20.2 & 21:29:12 & $13.72 \pm 0.028$ & $ 0.05 \pm 0.04$ & $ 0.04 \pm 0.05$ & 0.125 & 148.226 & $-37.130$ & $ 0.22$ \\
CHSS 3441 &  2:17:40.3 & 15:34:14 & $13.41 \pm 0.024$ & $ 0.08 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.088 & 151.599 & $-42.451$ & $ 0.28$ \\
CHSS 3895 &  2:17:41.9 & -2:35:33 & $14.29 \pm 0.030$ & $ 0.08 \pm 0.05$ & $-0.10 \pm 0.07$ & 0.022 & 166.696 & $-57.937$ & $ 0.03$ \\
CHSS 3442 &  2:18:15.7 & 18:31:38 & $13.56 \pm 0.023$ & $-0.07 \pm 0.04$ & $-0.09 \pm 0.06$ & 0.129 & 150.059 & $-39.727$ & $-0.07$ \\
CHSS 3443 &  2:18:16.1 & 20:04:00 & $14.84 \pm 0.042$ & $-0.09 \pm 0.09$ & $-0.07 \pm 0.15$ & 0.256 & 149.220 & $-38.333$ & $ 0.05$ \\
CHSS 3896 &  2:18:36.8 & -3:06:49 & $13.23 \pm 0.026$ & $-0.02 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.023 & 167.647 & $-58.203$ & $ 0.09$ \\
CHSS 1659 &  2:18:43.9 & -0:41:17 & $14.03 \pm 0.030$ & $ 0.03 \pm 0.05$ & $ 0.04 \pm 0.07$ & 0.038 & 164.949 & $-56.266$ & $-0.02$ \\
CHSS 3697 &  2:18:45.1 &  1:42:25 & $14.59 \pm 0.032$ & $-0.01 \pm 0.06$ & $ 0.08 \pm 0.10$ & 0.037 & 162.510 & $-54.314$ & $ 0.13$ \\
CHSS 3698 &  2:18:47.3 &  2:59:16 & $13.91 \pm 0.027$ & $-0.07 \pm 0.04$ & $ 0.04 \pm 0.06$ & 0.057 & 161.308 & $-53.248$ & $ 0.01$ \\
CHSS 1660 &  2:19:08.5 &  0:56:42 & $12.95 \pm 0.026$ & $ 0.06 \pm 0.04$ & $-0.03 \pm 0.04$ & 0.034 & 163.401 & $-54.883$ & $ 0.14$ \\
CHSS 3897 &  2:19:09.4 & -7:45:48 & $13.69 \pm 0.028$ & $ 0.10 \pm 0.05$ & $ 0.03 \pm 0.06$ & 0.024 & 174.003 & $-61.597$ & $ 0.18$ \\
CHSS 3699 &  2:19:32.9 &  2:31:19 & $14.30 \pm 0.030$ & $ 0.09 \pm 0.05$ & $ 0.10 \pm 0.07$ & 0.045 & 162.008 & $-53.529$ & $ 0.28$ \\
CHSS 3513 &  2:19:33.8 & 10:25:43 & $15.13 \pm 0.053$ & $-0.04 \pm 0.10$ & $ 0.08 \pm 0.17$ & 0.085 & 155.535 & $-46.789$ & $ 0.51$ \\
CHSS 3514 &  2:20:41.4 & 11:18:39 & $14.65 \pm 0.036$ & $-0.06 \pm 0.08$ & $-0.09 \pm 0.13$ & 0.108 & 155.263 & $-45.883$ & $-0.10$ \\
CHSS 3515 &  2:21:22.9 &  8:09:14 & $13.75 \pm 0.029$ & $ 0.08 \pm 0.05$ & $ 0.01 \pm 0.06$ & 0.087 & 157.802 & $-48.533$ & $ 0.34$ \\
CHSS 3444 &  2:21:57.2 & 16:59:31 & $14.27 \pm 0.034$ & $ 0.06 \pm 0.06$ & $-0.01 \pm 0.11$ & 0.181 & 151.977 & $-40.720$ & $ 0.24$ \\
CHSS 3516 &  2:22:29.1 & 13:36:45 & $13.76 \pm 0.027$ & $ 0.04 \pm 0.04$ & $ 0.09 \pm 0.07$ & 0.166 & 154.246 & $-43.654$ & $ 0.38$ \\
CHSS 3898 &  2:22:33.7 & -6:07:00 & $13.55 \pm 0.027$ & $ 0.01 \pm 0.03$ & $-0.00 \pm 0.05$ & 0.027 & 172.920 & $-59.823$ & $-0.06$ \\
CHSS 3517 &  2:22:34.4 &  5:43:14 & $14.73 \pm 0.033$ & $ 0.04 \pm 0.08$ & $-0.09 \pm 0.13$ & 0.050 & 160.166 & $-50.444$ & $ 0.53$ \\
CHSS 3700 &  2:22:37.8 & -1:17:09 & $14.56 \pm 0.033$ & $-0.12 \pm 0.07$ & $ 0.03 \pm 0.11$ & 0.036 & 166.994 & $-56.149$ & $ 0.09$ \\
CHSS 3899 &  2:22:40.8 & -4:11:31 & $13.56 \pm 0.026$ & $ 0.09 \pm 0.04$ & $ 0.06 \pm 0.05$ & 0.026 & 170.444 & $-58.377$ & $ 0.26$ \\
CHSS 3518 &  2:22:45.5 & 13:28:54 & $14.82 \pm 0.045$ & $ 0.07 \pm 0.09$ & $ 0.04 \pm 0.17$ & 0.150 & 154.413 & $-43.738$ & $ 0.48$ \\
CHSS 3445 &  2:22:47.6 & 20:27:26 & $15.02 \pm 0.045$ & $ 0.10 \pm 0.10$ & $-0.07 \pm 0.15$ & 0.176 & 150.225 & $-37.525$ & $ 0.35$ \\
CHSS 3519 &  2:22:55.2 & 12:33:50 & $14.57 \pm 0.043$ & $ 0.10 \pm 0.07$ & $ 0.07 \pm 0.13$ & 0.131 & 155.077 & $-44.523$ & $ 0.53$ \\
CHSS 3520 &  2:23:00.6 & 10:02:32 & $13.87 \pm 0.026$ & $ 0.04 \pm 0.04$ & $ 0.01 \pm 0.05$ & 0.072 & 156.889 & $-46.703$ & $ 0.03$ \\
CHSS 1661 &  2:23:04.4 &  0:52:18 & $13.39 \pm 0.024$ & $ 0.10 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.034 & 164.850 & $-54.366$ & $ 0.09$ \\
CHSS 3446 &  2:23:04.5 & 16:01:16 & $13.53 \pm 0.024$ & $ 0.05 \pm 0.04$ & $ 0.10 \pm 0.06$ & 0.193 & 152.883 & $-41.460$ & $ 0.27$ \\
CHSS 3521 &  2:23:46.6 &  8:35:57 & $13.15 \pm 0.025$ & $-0.01 \pm 0.04$ & $ 0.01 \pm 0.05$ & 0.095 & 158.218 & $-47.846$ & $-0.02$ \\
CHSS 3447 &  2:24:09.4 & 17:04:19 & $13.53 \pm 0.028$ & $ 0.08 \pm 0.04$ & $-0.01 \pm 0.06$ & 0.198 & 152.546 & $-40.408$ & $ 0.14$ \\
CHSS 3448 &  2:24:10.9 & 16:47:45 & $13.76 \pm 0.030$ & $ 0.08 \pm 0.05$ & $ 0.06 \pm 0.07$ & 0.198 & 152.720 & $-40.651$ & $ 0.27$ \\
CHSS 3522 &  2:24:50.5 & 13:54:32 & $12.95 \pm 0.021$ & $ 0.04 \pm 0.03$ & $ 0.05 \pm 0.04$ & 0.122 & 154.741 & $-43.120$ & $ 0.17$ \\
CHSS 3449 &  2:25:05.4 & 20:52:12 & $13.43 \pm 0.023$ & $ 0.06 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.109 & 150.603 & $-36.919$ & $ 0.08$ \\
CHSS 3900 &  2:25:23.2 & -5:06:34 & $14.63 \pm 0.036$ & $-0.03 \pm 0.06$ & $-0.10 \pm 0.12$ & 0.028 & 172.578 & $-58.607$ & $-0.01$ \\
CHSS 1662 &  2:26:10.3 &  0:03:19 & $13.89 \pm 0.026$ & $ 0.10 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.035 & 166.761 & $-54.547$ & $ 0.11$ \\
CHSS 3450 &  2:26:19.9 & 18:07:30 & $14.69 \pm 0.038$ & $-0.15 \pm 0.08$ & $-0.09 \pm 0.14$ & 0.260 & 152.513 & $-39.235$ & $-0.09$ \\
CHSS 3901 &  2:27:09.0 & -3:24:22 & $14.87 \pm 0.038$ & $ 0.07 \pm 0.06$ & $ 0.05 \pm 0.10$ & 0.026 & 171.039 & $-57.051$ & $ 0.28$ \\
CHSS 3523 &  2:27:15.9 & 12:03:05 & $13.22 \pm 0.026$ & $ 0.01 \pm 0.04$ & $-0.08 \pm 0.05$ & 0.112 & 156.725 & $-44.442$ & $ 0.03$ \\
CHSS 3902 &  2:27:17.0 & -6:32:38 & $12.85 \pm 0.024$ & $ 0.04 \pm 0.03$ & $-0.01 \pm 0.03$ & 0.032 & 175.169 & $-59.312$ & $ 0.06$ \\
CHSS 3701 &  2:27:29.7 &  2:25:48 & $13.36 \pm 0.026$ & $ 0.04 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.032 & 164.787 & $-52.456$ & $ 0.08$ \\
CHSS 3451 &  2:27:32.6 & 19:58:47 & $12.54 \pm 0.023$ & $ 0.04 \pm 0.03$ & $-0.02 \pm 0.03$ & 0.170 & 151.751 & $-37.456$ & $ 0.13$ \\
CHSS 3452 &  2:27:33.0 & 19:12:33 & $13.18 \pm 0.023$ & $ 0.01 \pm 0.04$ & $ 0.06 \pm 0.04$ & 0.152 & 152.199 & $-38.140$ & $ 0.20$ \\
CHSS 3453 &  2:27:39.8 & 19:10:31 & $13.32 \pm 0.023$ & $-0.03 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.149 & 152.250 & $-38.158$ & $ 0.08$ \\
CHSS 3524 &  2:27:55.2 & 14:18:48 & $14.71 \pm 0.046$ & $ 0.10 \pm 0.07$ & $ 0.03 \pm 0.16$ & 0.159 & 155.360 & $-42.402$ & $ 0.56$ \\
CHSS 3454 &  2:27:58.3 & 21:20:20 & $14.53 \pm 0.034$ & $ 0.07 \pm 0.06$ & $ 0.06 \pm 0.10$ & 0.188 & 151.092 & $-36.199$ & $ 0.49$ \\
CHSS 3525 &  2:28:07.5 & 10:44:17 & $12.68 \pm 0.026$ & $ 0.08 \pm 0.03$ & $-0.00 \pm 0.04$ & 0.138 & 157.932 & $-45.461$ & $ 0.17$ \\
CHSS 3455 &  2:28:14.9 & 21:17:07 & $12.72 \pm 0.022$ & $-0.07 \pm 0.03$ & $-0.01 \pm 0.04$ & 0.172 & 151.193 & $-36.218$ & $ 0.06$ \\
CHSS 3526 &  2:28:42.2 &  8:19:07 & $14.37 \pm 0.035$ & $ 0.09 \pm 0.07$ & $ 0.07 \pm 0.10$ & 0.086 & 159.971 & $-47.437$ & $ 0.40$ \\
CHSS 3527 &  2:28:52.1 &  8:35:16 & $13.19 \pm 0.025$ & $ 0.08 \pm 0.04$ & $-0.06 \pm 0.05$ & 0.084 & 159.807 & $-47.188$ & $ 0.29$ \\
CHSS 3456 &  2:28:56.1 & 20:58:52 & $12.75 \pm 0.021$ & $ 0.06 \pm 0.03$ & $ 0.01 \pm 0.03$ & 0.129 & 151.542 & $-36.416$ & $ 0.14$ \\
CHSS 3528 &  2:28:56.8 & 14:18:14 & $12.56 \pm 0.023$ & $ 0.03 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.152 & 155.659 & $-42.288$ & $ 0.03$ \\
CHSS 3702 &  2:29:33.3 &  3:17:47 & $14.04 \pm 0.026$ & $ 0.03 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.032 & 164.624 & $-51.454$ & $ 0.01$ \\
CHSS 3703 &  2:29:54.0 &  2:21:36 & $14.85 \pm 0.033$ & $ 0.08 \pm 0.08$ & $-0.08 \pm 0.12$ & 0.027 & 165.642 & $-52.152$ & $ 0.09$ \\
CHSS 3529 &  2:30:16.6 &  5:15:51 & $13.22 \pm 0.026$ & $-0.11 \pm 0.04$ & $-0.07 \pm 0.05$ & 0.063 & 163.042 & $-49.752$ & $-0.11$ \\
CHSS 3903 &  2:30:23.8 & -6:12:35 & $14.18 \pm 0.029$ & $-0.00 \pm 0.05$ & $ 0.08 \pm 0.07$ & 0.022 & 175.763 & $-58.527$ & $-0.01$ \\
CHSS 3904 &  2:30:49.6 & -3:41:58 & $12.52 \pm 0.027$ & $ 0.01 \pm 0.04$ & $ 0.03 \pm 0.03$ & 0.034 & 172.642 & $-56.651$ & $ 0.10$ \\
CHSS 3457 &  2:31:09.0 & 21:38:28 & $14.60 \pm 0.036$ & $ 0.07 \pm 0.07$ & $-0.04 \pm 0.12$ & 0.193 & 151.734 & $-35.593$ & $ 0.06$ \\
CHSS 3530 &  2:31:16.5 & 14:27:39 & $14.03 \pm 0.030$ & $ 0.09 \pm 0.05$ & $ 0.08 \pm 0.08$ & 0.153 & 156.210 & $-41.870$ & $ 0.21$ \\
CHSS 1663 &  2:31:24.3 & -1:06:27 & $13.65 \pm 0.024$ & $ 0.09 \pm 0.04$ & $ 0.06 \pm 0.05$ & 0.036 & 169.779 & $-54.619$ & $ 0.16$ \\
CHSS 3531 &  2:31:29.3 & 12:34:42 & $12.93 \pm 0.024$ & $-0.06 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.105 & 157.580 & $-43.461$ & $ 0.14$ \\
CHSS 3458 &  2:31:54.5 & 16:25:55 & $12.72 \pm 0.021$ & $ 0.06 \pm 0.03$ & $ 0.01 \pm 0.04$ & 0.300 & 155.083 & $-40.085$ & $ 0.28$ \\
CHSS 3905 &  2:31:56.5 & -6:35:11 & $12.76 \pm 0.026$ & $ 0.02 \pm 0.04$ & $ 0.03 \pm 0.04$ & 0.026 & 176.793 & $-58.513$ & $ 0.17$ \\
CHSS 3459 &  2:33:10.0 & 15:27:38 & $13.54 \pm 0.027$ & $ 0.08 \pm 0.04$ & $ 0.05 \pm 0.06$ & 0.200 & 156.064 & $-40.776$ & $ 0.23$ \\
CHSS 3460 &  2:33:25.0 & 16:03:36 & $13.48 \pm 0.028$ & $ 0.01 \pm 0.04$ & $-0.06 \pm 0.06$ & 0.200 & 155.736 & $-40.228$ & $ 0.06$ \\
CHSS 3532 &  2:33:58.6 &  5:45:00 & $13.24 \pm 0.026$ & $ 0.05 \pm 0.03$ & $-0.01 \pm 0.04$ & 0.052 & 163.760 & $-48.822$ & $ 0.07$ \\
CHSS 3533 &  2:33:59.3 &  9:40:17 & $15.03 \pm 0.038$ & $ 0.09 \pm 0.07$ & $-0.04 \pm 0.14$ & 0.079 & 160.486 & $-45.591$ & $ 0.50$ \\
CHSS 1664 &  2:34:02.0 & -0:47:48 & $13.66 \pm 0.029$ & $ 0.09 \pm 0.04$ & $ 0.08 \pm 0.05$ & 0.024 & 170.285 & $-53.955$ & $ 0.25$ \\
CHSS 3906 &  2:34:10.9 & -2:05:43 & $13.88 \pm 0.027$ & $ 0.06 \pm 0.04$ & $-0.06 \pm 0.06$ & 0.033 & 171.813 & $-54.903$ & $ 0.08$ \\
CHSS 1665 &  2:34:14.9 &  0:32:36 & $14.07 \pm 0.028$ & $ 0.09 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.024 & 168.899 & $-52.899$ & $ 0.26$ \\
CHSS 3461 &  2:34:18.4 & 18:32:16 & $13.44 \pm 0.026$ & $ 0.09 \pm 0.04$ & $ 0.07 \pm 0.05$ & 0.093 & 154.390 & $-37.971$ & $ 0.17$ \\
CHSS 3534 &  2:34:44.9 & 12:40:13 & $13.39 \pm 0.026$ & $-0.00 \pm 0.04$ & $ 0.01 \pm 0.05$ & 0.089 & 158.444 & $-42.966$ & $ 0.10$ \\
CHSS 3704 &  2:35:34.1 & -1:39:13 & $13.01 \pm 0.023$ & $ 0.07 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.032 & 171.746 & $-54.343$ & $ 0.22$ \\
CHSS 3907 &  2:35:48.4 & -8:37:45 & $14.58 \pm 0.032$ & $ 0.06 \pm 0.06$ & $ 0.06 \pm 0.09$ & 0.027 & 180.967 & $-59.166$ & $ 0.26$ \\
CHSS 3535 &  2:35:51.5 & 11:31:05 & $13.44 \pm 0.034$ & $ 0.01 \pm 0.05$ & $-0.00 \pm 0.06$ & 0.136 & 159.609 & $-43.793$ & $ 0.00$ \\
CHSS 3536 &  2:36:08.8 & 11:25:59 & $13.68 \pm 0.028$ & $-0.03 \pm 0.05$ & $ 0.08 \pm 0.06$ & 0.175 & 159.755 & $-43.826$ & $ 0.09$ \\
CHSS 3908 &  2:36:16.5 & -6:35:32 & $14.56 \pm 0.029$ & $ 0.07 \pm 0.06$ & $ 0.07 \pm 0.09$ & 0.026 & 178.193 & $-57.731$ & $ 0.20$ \\
CHSS 3537 &  2:36:37.6 &  8:04:36 & $14.30 \pm 0.034$ & $ 0.04 \pm 0.06$ & $ 0.01 \pm 0.09$ & 0.224 & 162.555 & $-46.544$ & $ 0.09$ \\
CHSS 3909 &  2:36:42.8 & -8:51:28 & $13.17 \pm 0.023$ & $-0.10 \pm 0.04$ & $-0.05 \pm 0.05$ & 0.029 & 181.589 & $-59.141$ & $-0.10$ \\
CHSS 3538 &  2:37:01.1 &  8:23:20 & $14.29 \pm 0.032$ & $ 0.09 \pm 0.06$ & $ 0.04 \pm 0.07$ & 0.115 & 162.411 & $-46.232$ & $ 0.06$ \\
CHSS 3462 &  2:37:04.3 & 19:20:17 & $15.27 \pm 0.050$ & $ 0.07 \pm 0.11$ & $ 0.07 \pm 0.17$ & 0.096 & 154.611 & $-36.952$ & $ 0.51$ \\
CHSS 3705 &  2:37:17.2 &  2:47:43 & $15.06 \pm 0.037$ & $ 0.02 \pm 0.09$ & $ 0.06 \pm 0.14$ & 0.032 & 167.545 & $-50.675$ & $ 0.04$ \\
CHSS 3539 &  2:37:21.0 &  5:33:05 & $14.33 \pm 0.030$ & $-0.01 \pm 0.05$ & $ 0.05 \pm 0.08$ & 0.067 & 164.962 & $-48.485$ & $ 0.10$ \\
CHSS 3540 &  2:37:21.9 & 14:12:01 & $13.31 \pm 0.025$ & $ 0.04 \pm 0.04$ & $ 0.01 \pm 0.05$ & 0.151 & 158.079 & $-41.331$ & $ 0.21$ \\
CHSS 3910 &  2:37:39.8 & -9:00:04 & $14.88 \pm 0.036$ & $-0.08 \pm 0.06$ & $ 0.04 \pm 0.11$ & 0.028 & 182.095 & $-59.051$ & $ 0.02$ \\
CHSS 3541 &  2:37:44.3 & 11:51:08 & $13.19 \pm 0.026$ & $-0.14 \pm 0.04$ & $ 0.07 \pm 0.05$ & 0.118 & 159.890 & $-43.262$ & $ 0.05$ \\
CHSS 3542 &  2:37:49.3 &  5:44:14 & $14.41 \pm 0.029$ & $ 0.05 \pm 0.05$ & $ 0.01 \pm 0.08$ & 0.065 & 164.935 & $-48.266$ & $ 0.11$ \\
CHSS 3543 &  2:37:53.0 & 13:07:58 & $14.46 \pm 0.037$ & $-0.01 \pm 0.06$ & $ 0.06 \pm 0.13$ & 0.099 & 158.985 & $-42.167$ & $ 0.03$ \\
CHSS 3706 &  2:38:01.3 &  2:43:42 & $12.57 \pm 0.023$ & $ 0.04 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.030 & 167.837 & $-50.611$ & $ 0.10$ \\
CHSS 3707 &  2:38:29.1 &  4:09:48 & $12.81 \pm 0.030$ & $ 0.03 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.049 & 166.587 & $-49.416$ & $ 0.14$ \\
CHSS 3463 &  2:38:32.4 & 15:24:43 & $13.00 \pm 0.026$ & $ 0.09 \pm 0.04$ & $-0.07 \pm 0.04$ & 0.160 & 157.556 & $-40.151$ & $ 0.18$ \\
CHSS 3464 &  2:38:36.1 & 17:33:45 & $14.64 \pm 0.032$ & $ 0.02 \pm 0.07$ & $ 0.02 \pm 0.10$ & 0.082 & 156.135 & $-38.304$ & $ 0.22$ \\
CHSS 3544 &  2:38:37.8 & 10:17:34 & $14.63 \pm 0.030$ & $ 0.07 \pm 0.06$ & $-0.05 \pm 0.11$ & 0.121 & 161.341 & $-44.439$ & $ 0.04$ \\
CHSS 3911 &  2:39:36.2 & -5:54:56 & $15.13 \pm 0.040$ & $ 0.09 \pm 0.06$ & $-0.04 \pm 0.13$ & 0.024 & 178.307 & $-56.664$ & $ 0.34$ \\
CHSS 3465 &  2:39:38.8 & 19:31:22 & $14.33 \pm 0.037$ & $ 0.04 \pm 0.06$ & $-0.07 \pm 0.08$ & 0.107 & 155.152 & $-36.489$ & $ 0.01$ \\
CHSS 3708 &  2:39:42.8 &  4:42:37 & $13.29 \pm 0.024$ & $ 0.10 \pm 0.04$ & $ 0.04 \pm 0.04$ & 0.105 & 166.442 & $-48.797$ & $ 0.26$ \\
CHSS 3912 &  2:39:44.9 & -3:39:14 & $13.62 \pm 0.024$ & $ 0.10 \pm 0.03$ & $ 0.09 \pm 0.05$ & 0.028 & 175.441 & $-55.073$ & $ 0.33$ \\
CHSS 3709 &  2:40:04.4 &  3:55:42 & $14.76 \pm 0.035$ & $-0.07 \pm 0.07$ & $-0.08 \pm 0.12$ & 0.040 & 167.289 & $-49.355$ & $-0.09$ \\
CHSS 3913 &  2:40:37.2 & -9:08:03 & $13.24 \pm 0.023$ & $ 0.05 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.025 & 183.181 & $-58.567$ & $ 0.17$ \\
CHSS 3545 &  2:40:54.5 & 13:35:13 & $14.80 \pm 0.032$ & $ 0.06 \pm 0.06$ & $ 0.02 \pm 0.10$ & 0.103 & 159.485 & $-41.387$ & $ 0.39$ \\
CHSS 3546 &  2:41:07.3 & 14:39:21 & $13.17 \pm 0.021$ & $ 0.03 \pm 0.03$ & $ 0.05 \pm 0.04$ & 0.138 & 158.776 & $-40.460$ & $ 0.05$ \\
CHSS 3466 &  2:41:11.5 & 18:17:47 & $12.80 \pm 0.023$ & $ 0.09 \pm 0.04$ & $ 0.07 \pm 0.04$ & 0.080 & 156.327 & $-37.358$ & $ 0.34$ \\
CHSS 3467 &  2:41:17.3 & 18:03:13 & $13.32 \pm 0.026$ & $ 0.07 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.078 & 156.510 & $-37.554$ & $ 0.28$ \\
CHSS 3710 &  2:41:18.2 & -1:41:19 & $13.06 \pm 0.024$ & $ 0.02 \pm 0.04$ & $ 0.03 \pm 0.04$ & 0.031 & 173.569 & $-53.395$ & $ 0.15$ \\
CHSS 3547 &  2:41:35.2 &  9:13:52 & $14.19 \pm 0.029$ & $ 0.06 \pm 0.05$ & $ 0.10 \pm 0.07$ & 0.191 & 163.035 & $-44.894$ & $ 0.25$ \\
CHSS 3468 &  2:41:43.4 & 19:11:02 & $12.64 \pm 0.023$ & $ 0.02 \pm 0.04$ & $-0.00 \pm 0.04$ & 0.090 & 155.891 & $-36.532$ & $ 0.12$ \\
CHSS 3914 &  2:42:14.0 & -4:12:39 & $13.63 \pm 0.026$ & $ 0.03 \pm 0.03$ & $-0.09 \pm 0.05$ & 0.029 & 176.892 & $-55.020$ & $ 0.04$ \\
CHSS 3548 &  2:42:16.0 &  5:07:02 & $15.08 \pm 0.049$ & $ 0.09 \pm 0.08$ & $ 0.02 \pm 0.12$ & 0.064 & 166.818 & $-48.084$ & $ 0.36$ \\
CHSS 3549 &  2:43:01.9 &  7:36:34 & $15.05 \pm 0.052$ & $ 0.07 \pm 0.12$ & $ 0.10 \pm 0.18$ & 0.115 & 164.810 & $-45.992$ & $ 0.54$ \\
CHSS 3915 &  2:43:08.3 & -7:02:28 & $14.26 \pm 0.039$ & $ 0.05 \pm 0.06$ & $-0.10 \pm 0.09$ & 0.027 & 180.903 & $-56.754$ & $-0.04$ \\
CHSS 3711 &  2:43:22.8 &  4:50:36 & $14.71 \pm 0.033$ & $-0.20 \pm 0.06$ & $ 0.08 \pm 0.11$ & 0.052 & 167.398 & $-48.126$ & $-0.07$ \\
CHSS 1666 &  2:43:55.1 &  0:04:35 & $13.76 \pm 0.028$ & $ 0.03 \pm 0.04$ & $-0.09 \pm 0.05$ & 0.030 & 172.376 & $-51.658$ & $-0.02$ \\
CHSS 3469 &  2:44:03.9 & 17:35:58 & $14.82 \pm 0.033$ & $ 0.03 \pm 0.06$ & $ 0.07 \pm 0.11$ & 0.078 & 157.520 & $-37.594$ & $ 0.19$ \\
CHSS 3470 &  2:44:23.2 & 20:25:49 & $12.97 \pm 0.023$ & $ 0.09 \pm 0.03$ & $ 0.01 \pm 0.04$ & 0.110 & 155.764 & $-35.141$ & $ 0.05$ \\
CHSS 3712 &  2:44:31.0 &  4:34:55 & $14.20 \pm 0.030$ & $ 0.09 \pm 0.05$ & $ 0.06 \pm 0.07$ & 0.061 & 167.974 & $-48.151$ & $ 0.17$ \\
CHSS 3471 &  2:44:42.7 & 18:24:52 & $13.72 \pm 0.025$ & $ 0.07 \pm 0.04$ & $ 0.03 \pm 0.06$ & 0.084 & 157.143 & $-36.821$ & $ 0.21$ \\
CHSS 3916 &  2:45:04.5 & -2:53:37 & $12.59 \pm 0.023$ & $ 0.07 \pm 0.03$ & $-0.00 \pm 0.04$ & 0.032 & 176.119 & $-53.594$ & $ 0.12$ \\
CHSS 3550 &  2:45:38.9 & 13:25:56 & $13.43 \pm 0.025$ & $-0.16 \pm 0.04$ & $-0.00 \pm 0.05$ & 0.104 & 160.872 & $-40.877$ & $-0.08$ \\
CHSS 3551 &  2:45:47.6 & 13:11:24 & $12.99 \pm 0.021$ & $ 0.02 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.105 & 161.092 & $-41.057$ & $ 0.08$ \\
CHSS 3552 &  2:46:32.7 & 11:27:18 & $14.21 \pm 0.032$ & $ 0.04 \pm 0.06$ & $-0.03 \pm 0.08$ & 0.160 & 162.624 & $-42.375$ & $ 0.17$ \\
CHSS 3553 &  2:46:37.0 &  5:29:38 & $14.20 \pm 0.029$ & $ 0.08 \pm 0.05$ & $ 0.07 \pm 0.07$ & 0.071 & 167.723 & $-47.113$ & $ 0.21$ \\
CHSS 3472 &  2:47:05.3 & 18:59:58 & $13.76 \pm 0.025$ & $ 0.06 \pm 0.04$ & $-0.06 \pm 0.06$ & 0.093 & 157.351 & $-36.027$ & $ 0.29$ \\
CHSS 3917 &  2:47:05.3 & -5:20:41 & $13.98 \pm 0.032$ & $ 0.09 \pm 0.05$ & $ 0.04 \pm 0.06$ & 0.036 & 179.773 & $-54.899$ & $ 0.18$ \\
CHSS 3554 &  2:47:09.6 &  5:44:53 & $15.33 \pm 0.046$ & $ 0.05 \pm 0.11$ & $ 0.07 \pm 0.17$ & 0.074 & 167.642 & $-46.831$ & $ 0.52$ \\
CHSS 3555 &  2:47:20.5 &  6:37:51 & $13.71 \pm 0.029$ & $ 0.06 \pm 0.05$ & $-0.03 \pm 0.06$ & 0.151 & 166.891 & $-46.114$ & $ 0.10$ \\
CHSS 3556 &  2:47:59.3 & 13:21:18 & $14.49 \pm 0.032$ & $ 0.06 \pm 0.06$ & $ 0.08 \pm 0.10$ & 0.141 & 161.549 & $-40.618$ & $ 0.44$ \\
CHSS 3557 &  2:48:16.2 & 13:55:08 & $14.01 \pm 0.028$ & $ 0.07 \pm 0.05$ & $-0.02 \pm 0.07$ & 0.112 & 161.202 & $-40.116$ & $ 0.25$ \\
CHSS 3473 &  2:48:16.2 & 16:53:21 & $13.00 \pm 0.026$ & $ 0.04 \pm 0.04$ & $-0.02 \pm 0.04$ & 0.122 & 159.072 & $-37.651$ & $ 0.14$ \\
CHSS 3558 &  2:48:21.9 & 11:14:37 & $14.14 \pm 0.035$ & $ 0.05 \pm 0.06$ & $ 0.02 \pm 0.06$ & 0.142 & 163.281 & $-42.286$ & $ 0.09$ \\
CHSS 3474 &  2:48:22.4 & 17:33:33 & $12.60 \pm 0.021$ & $ 0.05 \pm 0.03$ & $ 0.01 \pm 0.03$ & 0.123 & 158.637 & $-37.076$ & $ 0.21$ \\
CHSS 3713 &  2:48:31.1 &  3:47:40 & $12.68 \pm 0.023$ & $ 0.09 \pm 0.04$ & $ 0.08 \pm 0.04$ & 0.060 & 169.878 & $-48.114$ & $ 0.30$ \\
CHSS 1667 &  2:48:51.4 &  0:50:44 & $15.40 \pm 0.048$ & $ 0.09 \pm 0.10$ & $-0.01 \pm 0.17$ & 0.055 & 172.985 & $-50.255$ & $ 0.45$ \\
CHSS 3918 &  2:48:53.6 & -4:46:27 & $13.90 \pm 0.027$ & $ 0.07 \pm 0.05$ & $ 0.09 \pm 0.06$ & 0.036 & 179.553 & $-54.184$ & $ 0.23$ \\
CHSS 3475 &  2:49:18.7 & 17:59:15 & $13.95 \pm 0.025$ & $ 0.06 \pm 0.05$ & $ 0.04 \pm 0.07$ & 0.152 & 158.579 & $-36.596$ & $ 0.09$ \\
CHSS 3919 &  2:49:19.4 & -8:23:27 & $14.54 \pm 0.028$ & $ 0.03 \pm 0.05$ & $ 0.01 \pm 0.09$ & 0.032 & 184.560 & $-56.415$ & $ 0.01$ \\
CHSS 3559 &  2:49:46.6 & 13:15:35 & $15.04 \pm 0.049$ & $ 0.09 \pm 0.09$ & $ 0.05 \pm 0.16$ & 0.134 & 162.090 & $-40.446$ & $ 0.43$ \\
CHSS 3560 &  2:50:18.3 &  7:25:00 & $14.20 \pm 0.030$ & $-0.11 \pm 0.07$ & $-0.05 \pm 0.10$ & 0.184 & 167.013 & $-45.041$ & $ 0.05$ \\
CHSS 3476 &  2:50:19.2 & 19:20:26 & $14.36 \pm 0.027$ & $ 0.10 \pm 0.06$ & $ 0.02 \pm 0.09$ & 0.136 & 157.919 & $-35.330$ & $ 0.39$ \\
CHSS 3920 &  2:50:35.7 & -6:42:07 & $12.59 \pm 0.026$ & $-0.01 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.038 & 182.560 & $-55.117$ & $ 0.07$ \\
CHSS 3561 &  2:50:42.6 & 12:33:08 & $12.60 \pm 0.021$ & $ 0.04 \pm 0.03$ & $ 0.01 \pm 0.03$ & 0.105 & 162.876 & $-40.890$ & $ 0.21$ \\
CHSS 3477 &  2:51:24.0 & 15:54:50 & $14.63 \pm 0.039$ & $ 0.05 \pm 0.07$ & $-0.01 \pm 0.12$ & 0.106 & 160.549 & $-38.043$ & $ 0.07$ \\
CHSS 3478 &  2:51:54.2 & 17:10:31 & $15.00 \pm 0.049$ & $ 0.07 \pm 0.09$ & $ 0.09 \pm 0.15$ & 0.172 & 159.781 & $-36.932$ & $ 0.42$ \\
CHSS 3562 &  2:52:00.6 & 11:11:00 & $15.39 \pm 0.058$ & $ 0.10 \pm 0.13$ & $ 0.03 \pm 0.19$ & 0.186 & 164.297 & $-41.804$ & $ 0.55$ \\
CHSS 3921 &  2:52:13.1 & -2:06:25 & $14.80 \pm 0.045$ & $ 0.04 \pm 0.11$ & $-0.04 \pm 0.15$ & 0.060 & 177.234 & $-51.765$ & $ 0.07$ \\
CHSS 3922 &  2:52:16.3 & -2:29:03 & $13.26 \pm 0.027$ & $ 0.05 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.046 & 177.692 & $-52.015$ & $ 0.16$ \\
CHSS 3923 &  2:52:48.1 & -2:39:05 & $13.47 \pm 0.023$ & $ 0.07 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.046 & 178.038 & $-52.033$ & $ 0.18$ \\
CHSS 3924 &  2:52:51.0 & -2:25:18 & $15.09 \pm 0.045$ & $-0.00 \pm 0.09$ & $ 0.07 \pm 0.14$ & 0.049 & 177.779 & $-51.867$ & $ 0.10$ \\
CHSS 3563 &  2:52:52.9 & 11:51:07 & $15.04 \pm 0.049$ & $-0.01 \pm 0.10$ & $-0.05 \pm 0.16$ & 0.174 & 163.992 & $-41.141$ & $ 0.04$ \\
CHSS 3925 &  2:53:01.9 & -8:34:55 & $13.50 \pm 0.029$ & $ 0.07 \pm 0.04$ & $ 0.01 \pm 0.05$ & 0.056 & 185.828 & $-55.801$ & $ 0.23$ \\
CHSS 3564 &  2:53:17.7 &  8:30:34 & $12.54 \pm 0.022$ & $-0.04 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.208 & 166.868 & $-43.725$ & $ 0.06$ \\
CHSS 1668 &  2:53:22.4 &  0:46:35 & $14.29 \pm 0.034$ & $ 0.08 \pm 0.06$ & $-0.01 \pm 0.09$ & 0.085 & 174.329 & $-49.528$ & $ 0.20$ \\
CHSS 3479 &  2:53:26.4 & 15:18:18 & $12.80 \pm 0.024$ & $-0.01 \pm 0.04$ & $-0.02 \pm 0.04$ & 0.110 & 161.503 & $-38.263$ & $ 0.12$ \\
CHSS 3565 &  2:53:36.1 & 11:20:23 & $14.29 \pm 0.029$ & $-0.01 \pm 0.06$ & $ 0.01 \pm 0.08$ & 0.246 & 164.589 & $-41.445$ & $ 0.04$ \\
CHSS 3566 &  2:53:38.5 & 10:49:29 & $15.32 \pm 0.067$ & $ 0.08 \pm 0.14$ & $ 0.10 \pm 0.19$ & 0.262 & 165.016 & $-41.848$ & $ 0.47$ \\
CHSS 3480 &  2:53:48.8 & 19:09:59 & $13.88 \pm 0.026$ & $-0.02 \pm 0.05$ & $ 0.03 \pm 0.07$ & 0.270 & 158.880 & $-35.025$ & $-0.06$ \\
CHSS 3567 &  2:54:00.2 &  7:19:57 & $12.61 \pm 0.024$ & $ 0.09 \pm 0.04$ & $ 0.04 \pm 0.04$ & 0.155 & 168.091 & $-44.529$ & $ 0.33$ \\
CHSS 3481 &  2:54:05.3 & 18:57:22 & $14.62 \pm 0.047$ & $ 0.06 \pm 0.09$ & $ 0.09 \pm 0.12$ & 0.277 & 159.089 & $-35.164$ & $ 0.26$ \\
CHSS 1669 &  2:54:12.1 & -0:56:48 & $14.58 \pm 0.038$ & $ 0.04 \pm 0.06$ & $-0.05 \pm 0.10$ & 0.064 & 176.452 & $-50.602$ & $-0.04$ \\
CHSS 3482 &  2:54:32.8 & 18:09:52 & $13.97 \pm 0.029$ & $ 0.09 \pm 0.06$ & $ 0.09 \pm 0.07$ & 0.200 & 159.741 & $-35.760$ & $ 0.39$ \\
CHSS 3568 &  2:54:44.0 &  8:40:56 & $15.27 \pm 0.058$ & $ 0.08 \pm 0.13$ & $ 0.07 \pm 0.18$ & 0.199 & 167.101 & $-43.368$ & $ 0.49$ \\
CHSS 3714 &  2:55:06.0 &  3:30:53 & $12.81 \pm 0.021$ & $ 0.03 \pm 0.03$ & $ 0.08 \pm 0.04$ & 0.097 & 171.980 & $-47.236$ & $ 0.18$ \\
CHSS 3569 &  2:55:07.4 &  7:56:12 & $13.50 \pm 0.026$ & $-0.03 \pm 0.05$ & $-0.07 \pm 0.07$ & 0.292 & 167.854 & $-43.886$ & $ 0.06$ \\
CHSS 3570 &  2:55:24.8 &  7:21:08 & $14.79 \pm 0.039$ & $ 0.08 \pm 0.08$ & $ 0.03 \pm 0.11$ & 0.166 & 168.450 & $-44.290$ & $ 0.21$ \\
CHSS 3483 &  2:55:44.6 & 17:25:03 & $13.26 \pm 0.033$ & $ 0.07 \pm 0.06$ & $ 0.07 \pm 0.07$ & 0.237 & 160.554 & $-36.215$ & $ 0.42$ \\
CHSS 3484 &  2:55:58.2 & 15:07:58 & $14.61 \pm 0.035$ & $-0.06 \pm 0.07$ & $ 0.07 \pm 0.11$ & 0.108 & 162.263 & $-38.050$ & $ 0.01$ \\
CHSS 3715 &  2:56:34.8 &  2:17:23 & $14.44 \pm 0.036$ & $-0.01 \pm 0.07$ & $-0.01 \pm 0.11$ & 0.110 & 173.617 & $-47.881$ & $ 0.09$ \\
CHSS 3571 &  2:57:08.5 &  7:21:25 & $15.36 \pm 0.055$ & $ 0.08 \pm 0.12$ & $ 0.05 \pm 0.17$ & 0.190 & 168.903 & $-44.011$ & $ 0.42$ \\
CHSS 1670 &  2:57:13.0 &  0:43:24 & $13.22 \pm 0.027$ & $ 0.08 \pm 0.03$ & $ 0.07 \pm 0.04$ & 0.073 & 175.435 & $-48.892$ & $ 0.24$ \\
CHSS 3572 &  2:57:14.2 &  5:18:28 & $13.63 \pm 0.029$ & $ 0.04 \pm 0.05$ & $-0.09 \pm 0.06$ & 0.138 & 170.817 & $-45.546$ & $ 0.17$ \\
CHSS 3716 &  2:57:16.7 & -1:34:19 & $13.70 \pm 0.026$ & $-0.01 \pm 0.04$ & $ 0.09 \pm 0.05$ & 0.073 & 177.999 & $-50.479$ & $ 0.10$ \\
CHSS 3573 &  2:57:39.7 & 14:31:39 & $14.20 \pm 0.031$ & $ 0.05 \pm 0.05$ & $ 0.04 \pm 0.07$ & 0.192 & 163.137 & $-38.298$ & $ 0.22$ \\
CHSS 3574 &  2:57:47.2 & 11:49:03 & $12.57 \pm 0.025$ & $-0.13 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.230 & 165.282 & $-40.442$ & $-0.06$ \\
CHSS 3485 &  2:57:52.9 & 16:10:28 & $13.91 \pm 0.028$ & $ 0.08 \pm 0.05$ & $ 0.08 \pm 0.06$ & 0.155 & 161.967 & $-36.936$ & $ 0.34$ \\
CHSS 3926 &  2:57:54.6 & -4:03:31 & $14.63 \pm 0.051$ & $ 0.07 \pm 0.09$ & $ 0.06 \pm 0.13$ & 0.053 & 181.124 & $-52.022$ & $ 0.48$ \\
CHSS 3575 &  2:59:35.6 &  7:07:14 & $13.04 \pm 0.027$ & $ 0.08 \pm 0.04$ & $-0.05 \pm 0.05$ & 0.183 & 169.758 & $-43.796$ & $-0.02$ \\
CHSS 3927 &  2:59:51.2 & -5:16:11 & $12.74 \pm 0.024$ & $ 0.10 \pm 0.03$ & $-0.02 \pm 0.04$ & 0.058 & 183.148 & $-52.428$ & $ 0.08$ \\
CHSS 3928 &  2:59:59.0 & -7:01:50 & $13.18 \pm 0.022$ & $ 0.03 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.064 & 185.479 & $-53.492$ & $ 0.08$ \\
CHSS 3576 &  3:00:00.6 & 12:12:25 & $13.00 \pm 0.027$ & $ 0.05 \pm 0.04$ & $ 0.04 \pm 0.05$ & 0.249 & 165.530 & $-39.801$ & $ 0.17$ \\
CHSS 3717 &  3:00:05.3 &  3:58:52 & $13.87 \pm 0.032$ & $ 0.09 \pm 0.05$ & $ 0.01 \pm 0.07$ & 0.130 & 172.851 & $-46.049$ & $ 0.14$ \\
CHSS 3486 &  3:00:09.1 & 15:04:06 & $13.70 \pm 0.026$ & $ 0.05 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.211 & 163.341 & $-37.505$ & $ 0.18$ \\
CHSS 1671 &  3:00:45.6 & -0:25:01 & $12.88 \pm 0.024$ & $-0.02 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.114 & 177.620 & $-49.053$ & $ 0.04$ \\
CHSS 3718 &  3:00:58.9 &  4:02:16 & $13.98 \pm 0.030$ & $ 0.08 \pm 0.04$ & $ 0.01 \pm 0.06$ & 0.129 & 173.030 & $-45.855$ & $ 0.12$ \\
CHSS 1672 &  3:01:08.9 & -0:39:58 & $13.29 \pm 0.024$ & $ 0.09 \pm 0.04$ & $-0.03 \pm 0.05$ & 0.124 & 177.999 & $-49.153$ & $ 0.10$ \\
CHSS 3577 &  3:01:09.8 & 10:11:05 & $14.67 \pm 0.034$ & $ 0.03 \pm 0.08$ & $ 0.07 \pm 0.10$ & 0.288 & 167.483 & $-41.202$ & $ 0.13$ \\
CHSS 3929 &  3:01:15.8 & -2:40:13 & $14.19 \pm 0.029$ & $-0.19 \pm 0.06$ & $ 0.02 \pm 0.08$ & 0.092 & 180.329 & $-50.480$ & $-0.11$ \\
CHSS 3930 &  3:01:34.2 & -8:56:05 & $13.63 \pm 0.033$ & $ 0.07 \pm 0.07$ & $ 0.05 \pm 0.08$ & 0.052 & 188.482 & $-54.296$ & $ 0.10$ \\
CHSS 3487 &  3:01:57.9 & 15:04:48 & $12.80 \pm 0.026$ & $ 0.10 \pm 0.04$ & $ 0.04 \pm 0.04$ & 0.249 & 163.773 & $-37.233$ & $ 0.29$ \\
CHSS 3578 &  3:02:01.3 &  6:01:07 & $13.17 \pm 0.026$ & $ 0.08 \pm 0.04$ & $-0.03 \pm 0.05$ & 0.102 & 171.401 & $-44.222$ & $ 0.31$ \\
CHSS 3719 &  3:02:12.1 & -1:56:08 & $13.00 \pm 0.023$ & $ 0.06 \pm 0.04$ & $ 0.03 \pm 0.04$ & 0.088 & 179.714 & $-49.817$ & $ 0.05$ \\
CHSS 3931 &  3:02:24.7 & -2:48:46 & $12.85 \pm 0.023$ & $ 0.01 \pm 0.04$ & $ 0.05 \pm 0.04$ & 0.102 & 180.793 & $-50.358$ & $ 0.07$ \\
CHSS 3488 &  3:02:40.7 & 16:32:59 & $15.38 \pm 0.050$ & $ 0.10 \pm 0.09$ & $ 0.06 \pm 0.17$ & 0.137 & 162.847 & $-35.954$ & $ 0.51$ \\
CHSS 3579 &  3:03:12.4 & 12:24:36 & $15.02 \pm 0.039$ & $ 0.07 \pm 0.07$ & $ 0.02 \pm 0.13$ & 0.232 & 166.160 & $-39.157$ & $ 0.26$ \\
CHSS 3580 &  3:03:36.7 &  9:50:30 & $13.04 \pm 0.029$ & $ 0.04 \pm 0.05$ & $-0.00 \pm 0.04$ & 0.224 & 168.390 & $-41.081$ & $ 0.17$ \\
CHSS 3720 &  3:03:59.3 &  2:33:53 & $13.93 \pm 0.023$ & $ 0.06 \pm 0.03$ & $-0.00 \pm 0.05$ & 0.094 & 175.285 & $-46.393$ & $ 0.04$ \\
CHSS 1673 &  3:04:05.4 & -1:04:01 & $13.39 \pm 0.026$ & $ 0.06 \pm 0.04$ & $-0.01 \pm 0.05$ & 0.075 & 179.209 & $-48.885$ & $ 0.12$ \\
CHSS 3932 &  3:04:22.9 & -8:28:01 & $12.57 \pm 0.022$ & $ 0.10 \pm 0.04$ & $ 0.08 \pm 0.04$ & 0.091 & 188.507 & $-53.459$ & $ 0.24$ \\
CHSS 3721 &  3:04:24.4 &  3:45:30 & $14.60 \pm 0.030$ & $-0.01 \pm 0.06$ & $ 0.05 \pm 0.09$ & 0.100 & 174.190 & $-45.468$ & $ 0.07$ \\
CHSS 1674 &  3:04:52.3 &  1:13:22 & $12.62 \pm 0.022$ & $-0.02 \pm 0.03$ & $-0.03 \pm 0.03$ & 0.076 & 176.908 & $-47.177$ & $-0.03$ \\
CHSS 3933 &  3:05:08.8 & -6:32:12 & $13.16 \pm 0.024$ & $ 0.02 \pm 0.04$ & $ 0.06 \pm 0.04$ & 0.065 & 186.106 & $-52.172$ & $ 0.09$ \\
CHSS 3934 &  3:05:16.6 & -4:47:54 & $15.32 \pm 0.050$ & $-0.05 \pm 0.11$ & $ 0.09 \pm 0.18$ & 0.064 & 183.925 & $-51.081$ & $ 0.06$ \\
CHSS 3581 &  3:05:17.3 &  9:28:36 & $12.90 \pm 0.032$ & $ 0.04 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.263 & 169.121 & $-41.091$ & $ 0.07$ \\
CHSS 3722 &  3:05:17.4 &  3:27:13 & $14.04 \pm 0.027$ & $-0.01 \pm 0.04$ & $-0.06 \pm 0.06$ & 0.105 & 174.719 & $-45.533$ & $ 0.07$ \\
CHSS 3582 &  3:05:34.7 & 14:01:28 & $13.14 \pm 0.025$ & $ 0.09 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.187 & 165.456 & $-37.534$ & $ 0.26$ \\
CHSS 3583 &  3:05:37.7 &  6:13:12 & $14.19 \pm 0.032$ & $ 0.10 \pm 0.06$ & $-0.07 \pm 0.08$ & 0.155 & 172.131 & $-43.469$ & $-0.05$ \\
CHSS 3584 &  3:06:22.2 &  9:43:26 & $14.30 \pm 0.023$ & $ 0.10 \pm 0.05$ & $ 0.03 \pm 0.07$ & 0.286 & 169.175 & $-40.730$ & $ 0.22$ \\
CHSS 3585 &  3:06:41.3 & 12:40:01 & $15.06 \pm 0.058$ & $-0.01 \pm 0.11$ & $ 0.10 \pm 0.17$ & 0.403 & 166.801 & $-38.424$ & $ 0.52$ \\
CHSS 3935 &  3:06:51.6 & -4:50:45 & $14.22 \pm 0.028$ & $-0.01 \pm 0.05$ & $-0.02 \pm 0.09$ & 0.060 & 184.374 & $-50.802$ & $ 0.02$ \\
CHSS 3936 &  3:07:12.2 & -7:43:16 & $13.05 \pm 0.025$ & $ 0.10 \pm 0.04$ & $ 0.10 \pm 0.05$ & 0.104 & 188.163 & $-52.458$ & $ 0.20$ \\
CHSS 3937 &  3:07:37.6 & -2:43:48 & $14.83 \pm 0.036$ & $ 0.06 \pm 0.07$ & $-0.03 \pm 0.12$ & 0.059 & 182.009 & $-49.315$ & $ 0.10$ \\
CHSS 3586 &  3:07:42.8 &  7:22:25 & $14.16 \pm 0.038$ & $ 0.08 \pm 0.06$ & $ 0.08 \pm 0.07$ & 0.564 & 171.588 & $-42.269$ & $ 0.30$ \\
CHSS 3587 &  3:07:44.7 & 11:12:19 & $15.14 \pm 0.047$ & $ 0.09 \pm 0.10$ & $ 0.10 \pm 0.13$ & 0.266 & 168.256 & $-39.383$ & $ 0.48$ \\
CHSS 3489 &  3:08:35.2 & 15:29:49 & $13.55 \pm 0.028$ & $ 0.03 \pm 0.05$ & $-0.03 \pm 0.06$ & 0.208 & 165.030 & $-35.928$ & $ 0.11$ \\
CHSS 3490 &  3:08:36.5 & 16:03:56 & $13.06 \pm 0.024$ & $ 0.01 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.151 & 164.602 & $-35.477$ & $ 0.08$ \\
CHSS 1675 &  3:08:42.1 &  0:07:36 & $13.00 \pm 0.024$ & $ 0.06 \pm 0.03$ & $ 0.02 \pm 0.04$ & 0.105 & 179.049 & $-47.228$ & $ 0.11$ \\
CHSS 3723 &  3:08:59.9 &  3:16:09 & $13.59 \pm 0.026$ & $ 0.10 \pm 0.04$ & $ 0.07 \pm 0.04$ & 0.142 & 175.836 & $-45.010$ & $ 0.24$ \\
CHSS 3588 &  3:09:08.4 & 10:53:59 & $12.64 \pm 0.026$ & $-0.02 \pm 0.04$ & $-0.06 \pm 0.04$ & 0.289 & 168.850 & $-39.394$ & $-0.02$ \\
CHSS 3491 &  3:09:08.6 & 15:57:48 & $14.92 \pm 0.045$ & $-0.02 \pm 0.10$ & $ 0.08 \pm 0.14$ & 0.149 & 164.804 & $-35.478$ & $ 0.08$ \\
CHSS 3589 &  3:09:10.5 &  9:45:48 & $15.45 \pm 0.057$ & $ 0.01 \pm 0.13$ & $ 0.08 \pm 0.19$ & 0.347 & 169.828 & $-40.247$ & $ 0.56$ \\
CHSS 3590 &  3:09:20.2 & 14:57:22 & $13.87 \pm 0.030$ & $-0.10 \pm 0.06$ & $ 0.08 \pm 0.07$ & 0.206 & 165.621 & $-36.239$ & $ 0.05$ \\
CHSS 3591 &  3:09:31.4 & 13:47:48 & $13.72 \pm 0.038$ & $ 0.08 \pm 0.07$ & $ 0.07 \pm 0.09$ & 0.276 & 166.574 & $-37.112$ & $ 0.41$ \\
CHSS 3592 &  3:10:09.8 & 14:25:05 & $13.62 \pm 0.031$ & $ 0.07 \pm 0.05$ & $ 0.02 \pm 0.05$ & 0.260 & 166.234 & $-36.532$ & $ 0.16$ \\
CHSS 3938 &  3:10:21.2 & -8:04:48 & $12.63 \pm 0.024$ & $ 0.09 \pm 0.04$ & $ 0.08 \pm 0.04$ & 0.070 & 189.373 & $-52.025$ & $ 0.23$ \\
CHSS 3724 &  3:10:52.0 &  2:47:18 & $14.51 \pm 0.036$ & $ 0.00 \pm 0.05$ & $ 0.05 \pm 0.08$ & 0.085 & 176.783 & $-45.012$ & $ 0.03$ \\
CHSS 3593 &  3:11:01.4 &  6:43:43 & $14.67 \pm 0.055$ & $ 0.09 \pm 0.09$ & $ 0.08 \pm 0.13$ & 0.309 & 172.994 & $-42.183$ & $ 0.43$ \\
CHSS 3594 &  3:11:41.5 &  5:55:51 & $14.29 \pm 0.035$ & $ 0.09 \pm 0.06$ & $ 0.04 \pm 0.07$ & 0.252 & 173.903 & $-42.645$ & $ 0.27$ \\
CHSS 3939 &  3:11:42.7 & -6:23:59 & $14.89 \pm 0.037$ & $ 0.05 \pm 0.06$ & $-0.04 \pm 0.12$ & 0.053 & 187.486 & $-50.779$ & $ 0.04$ \\
CHSS 3725 &  3:12:06.3 &  3:42:56 & $13.53 \pm 0.026$ & $ 0.09 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.128 & 176.152 & $-44.144$ & $ 0.28$ \\
CHSS 3595 &  3:12:18.6 & 13:34:08 & $14.60 \pm 0.044$ & $ 0.09 \pm 0.07$ & $ 0.01 \pm 0.11$ & 0.240 & 167.409 & $-36.856$ & $ 0.38$ \\
CHSS 3596 &  3:12:30.4 & 14:58:59 & $13.54 \pm 0.029$ & $ 0.07 \pm 0.05$ & $-0.01 \pm 0.05$ & 0.189 & 166.336 & $-35.736$ & $ 0.26$ \\
CHSS 3597 &  3:12:37.4 & 13:55:41 & $14.80 \pm 0.051$ & $ 0.09 \pm 0.09$ & $ 0.05 \pm 0.12$ & 0.284 & 167.194 & $-36.532$ & $ 0.22$ \\
CHSS 1676 &  3:13:03.8 & -0:35:04 & $12.58 \pm 0.021$ & $ 0.04 \pm 0.03$ & $-0.01 \pm 0.04$ & 0.080 & 180.893 & $-46.887$ & $ 0.11$ \\
CHSS 3940 &  3:13:15.5 & -9:10:09 & $15.13 \pm 0.045$ & $ 0.09 \pm 0.07$ & $-0.01 \pm 0.16$ & 0.094 & 191.493 & $-52.032$ & $ 0.05$ \\
CHSS 3598 &  3:13:39.1 & 12:00:25 & $14.61 \pm 0.056$ & $ 0.09 \pm 0.09$ & $-0.00 \pm 0.12$ & 0.585 & 168.996 & $-37.834$ & $ 0.28$ \\
CHSS 3599 &  3:14:38.8 & 10:11:47 & $15.06 \pm 0.052$ & $ 0.06 \pm 0.13$ & $ 0.08 \pm 0.16$ & 0.468 & 170.761 & $-39.028$ & $ 0.56$ \\
CHSS 3726 &  3:14:40.0 &  4:26:58 & $13.15 \pm 0.026$ & $-0.01 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.120 & 176.046 & $-43.174$ & $ 0.07$ \\
CHSS 3600 &  3:14:45.6 & 12:45:18 & $14.96 \pm 0.062$ & $-0.01 \pm 0.11$ & $ 0.09 \pm 0.17$ & 0.583 & 168.637 & $-37.091$ & $ 0.54$ \\
CHSS 3727 &  3:15:21.6 &  3:56:15 & $14.27 \pm 0.031$ & $ 0.08 \pm 0.05$ & $ 0.10 \pm 0.07$ & 0.112 & 176.716 & $-43.407$ & $ 0.13$ \\
CHSS 3601 &  3:15:26.2 & 10:16:54 & $14.44 \pm 0.038$ & $ 0.09 \pm 0.08$ & $ 0.06 \pm 0.10$ & 0.508 & 170.872 & $-38.834$ & $ 0.47$ \\
CHSS 3602 &  3:15:50.1 & 11:54:03 & $13.76 \pm 0.029$ & $ 0.06 \pm 0.05$ & $-0.04 \pm 0.06$ & 0.592 & 169.592 & $-37.562$ & $ 0.17$ \\
CHSS 3603 &  3:16:14.3 & 13:38:55 & $14.54 \pm 0.039$ & $-0.04 \pm 0.06$ & $-0.09 \pm 0.13$ & 0.408 & 168.251 & $-36.179$ & $-0.01$ \\
CHSS 3604 &  3:16:35.0 & 13:28:35 & $14.64 \pm 0.041$ & $ 0.07 \pm 0.09$ & $ 0.04 \pm 0.13$ & 0.447 & 168.469 & $-36.255$ & $ 0.27$ \\
CHSS 3606 &  3:16:49.2 & 13:26:48 & $14.63 \pm 0.044$ & $ 0.10 \pm 0.08$ & $ 0.09 \pm 0.11$ & 0.519 & 168.547 & $-36.239$ & $ 0.53$ \\
CHSS 3607 &  3:16:53.7 & 10:52:52 & $14.67 \pm 0.071$ & $-0.01 \pm 0.13$ & $-0.07 \pm 0.17$ & 0.831 & 170.698 & $-38.149$ & $ 0.29$ \\
CHSS 1677 &  3:16:59.9 & -0:48:05 & $13.99 \pm 0.026$ & $ 0.05 \pm 0.05$ & $ 0.06 \pm 0.07$ & 0.056 & 182.064 & $-46.282$ & $-0.02$ \\
CHSS 3728 &  3:17:14.6 &  4:02:03 & $12.77 \pm 0.024$ & $ 0.10 \pm 0.04$ & $ 0.01 \pm 0.05$ & 0.112 & 177.066 & $-43.002$ & $ 0.24$ \\
CHSS 3608 &  3:17:22.2 &  6:12:20 & $14.01 \pm 0.026$ & $ 0.06 \pm 0.06$ & $ 0.06 \pm 0.07$ & 0.241 & 175.001 & $-41.460$ & $ 0.21$ \\
CHSS 3941 &  3:17:22.9 & -6:23:07 & $14.72 \pm 0.041$ & $-0.01 \pm 0.07$ & $ 0.08 \pm 0.12$ & 0.062 & 188.749 & $-49.625$ & $-0.01$ \\
CHSS 3729 &  3:17:24.6 &  2:13:29 & $13.06 \pm 0.029$ & $-0.04 \pm 0.04$ & $-0.09 \pm 0.04$ & 0.113 & 178.931 & $-44.206$ & $ 0.14$ \\
CHSS 3609 &  3:17:37.2 &  8:13:54 & $13.05 \pm 0.027$ & $ 0.04 \pm 0.05$ & $ 0.01 \pm 0.05$ & 0.469 & 173.191 & $-39.967$ & $ 0.23$ \\
CHSS 3610 &  3:17:53.2 & 14:45:45 & $12.94 \pm 0.026$ & $-0.02 \pm 0.04$ & $-0.05 \pm 0.04$ & 0.219 & 167.734 & $-35.072$ & $ 0.00$ \\
CHSS 3611 &  3:18:15.4 & 11:24:29 & $13.29 \pm 0.033$ & $ 0.10 \pm 0.06$ & $-0.03 \pm 0.06$ & 0.846 & 170.564 & $-37.534$ & $ 0.27$ \\
CHSS 3612 &  3:18:30.9 &  5:10:20 & $13.39 \pm 0.032$ & $ 0.08 \pm 0.04$ & $ 0.07 \pm 0.04$ & 0.190 & 176.253 & $-41.984$ & $ 0.34$ \\
CHSS 3942 &  3:18:45.9 & -3:38:52 & $13.41 \pm 0.026$ & $ 0.04 \pm 0.04$ & $-0.04 \pm 0.05$ & 0.050 & 185.721 & $-47.724$ & $ 0.02$ \\
CHSS 3613 &  3:18:49.3 &  7:45:26 & $15.30 \pm 0.075$ & $ 0.09 \pm 0.13$ & $ 0.04 \pm 0.18$ & 0.303 & 173.901 & $-40.102$ & $ 0.17$ \\
CHSS 3730 &  3:18:53.4 &  3:25:35 & $13.99 \pm 0.029$ & $ 0.08 \pm 0.04$ & $-0.03 \pm 0.07$ & 0.132 & 178.057 & $-43.120$ & $ 0.20$ \\
CHSS 3614 &  3:18:57.0 &  8:53:51 & $14.74 \pm 0.045$ & $ 0.10 \pm 0.08$ & $ 0.01 \pm 0.12$ & 0.191 & 172.903 & $-39.259$ & $ 0.54$ \\
CHSS 3615 &  3:19:19.3 & 12:06:56 & $13.14 \pm 0.028$ & $ 0.04 \pm 0.05$ & $ 0.00 \pm 0.05$ & 0.577 & 170.212 & $-36.834$ & $ 0.36$ \\
CHSS 1678 &  3:19:35.9 & -0:11:20 & $13.19 \pm 0.023$ & $ 0.04 \pm 0.04$ & $ 0.06 \pm 0.05$ & 0.075 & 181.995 & $-45.390$ & $ 0.14$ \\
CHSS 3943 &  3:19:43.3 & -9:11:42 & $13.95 \pm 0.031$ & $ 0.08 \pm 0.05$ & $ 0.00 \pm 0.07$ & 0.069 & 192.902 & $-50.701$ & $ 0.11$ \\
CHSS 3616 &  3:19:48.9 & 11:39:25 & $14.39 \pm 0.051$ & $ 0.09 \pm 0.08$ & $-0.05 \pm 0.11$ & 0.758 & 170.709 & $-37.094$ & $ 0.37$ \\
CHSS 3618 &  3:19:50.4 &  5:31:27 & $13.45 \pm 0.036$ & $ 0.04 \pm 0.05$ & $-0.06 \pm 0.07$ & 0.176 & 176.224 & $-41.502$ & $ 0.24$ \\
CHSS 3620 &  3:19:54.8 & 11:59:51 & $14.86 \pm 0.062$ & $ 0.09 \pm 0.12$ & $ 0.04 \pm 0.16$ & 0.747 & 170.445 & $-36.825$ & $ 0.32$ \\
CHSS 3621 &  3:20:24.6 & 10:36:39 & $12.66 \pm 0.027$ & $ 0.03 \pm 0.04$ & $ 0.07 \pm 0.04$ & 0.810 & 171.736 & $-37.765$ & $ 0.30$ \\
CHSS 3731 &  3:20:41.7 &  1:41:39 & $14.30 \pm 0.033$ & $-0.01 \pm 0.07$ & $ 0.09 \pm 0.09$ & 0.113 & 180.244 & $-43.950$ & $ 0.26$ \\
CHSS 3622 &  3:20:42.2 & 11:12:25 & $14.13 \pm 0.042$ & $ 0.00 \pm 0.08$ & $ 0.03 \pm 0.12$ & 0.887 & 171.292 & $-37.278$ & $ 0.52$ \\
CHSS 3623 &  3:20:56.8 &  9:20:59 & $13.59 \pm 0.028$ & $-0.00 \pm 0.05$ & $ 0.04 \pm 0.07$ & 0.292 & 172.960 & $-38.591$ & $ 0.21$ \\
CHSS 3625 &  3:21:19.8 & 12:15:21 & $13.01 \pm 0.025$ & $ 0.03 \pm 0.04$ & $-0.00 \pm 0.04$ & 0.702 & 170.548 & $-36.401$ & $ 0.15$ \\
CHSS 3628 &  3:21:35.0 &  9:17:45 & $12.85 \pm 0.027$ & $ 0.07 \pm 0.04$ & $ 0.08 \pm 0.04$ & 0.272 & 173.152 & $-38.521$ & $ 0.31$ \\
CHSS 3629 &  3:21:40.3 & 11:29:40 & $14.61 \pm 0.043$ & $ 0.07 \pm 0.08$ & $ 0.06 \pm 0.12$ & 0.604 & 171.266 & $-36.906$ & $ 0.14$ \\
CHSS 3631 &  3:22:11.4 & 10:37:39 & $13.62 \pm 0.030$ & $ 0.09 \pm 0.06$ & $ 0.01 \pm 0.06$ & 0.689 & 172.125 & $-37.454$ & $ 0.28$ \\
CHSS 3732 &  3:22:17.3 &  3:41:21 & $13.36 \pm 0.030$ & $ 0.00 \pm 0.04$ & $ 0.08 \pm 0.06$ & 0.159 & 178.579 & $-42.319$ & $ 0.14$ \\
CHSS 3632 &  3:22:56.7 & 11:17:15 & $12.77 \pm 0.029$ & $ 0.06 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.632 & 171.728 & $-36.845$ & $ 0.31$ \\
CHSS 3633 &  3:23:07.0 & 11:28:48 & $12.60 \pm 0.024$ & $ 0.09 \pm 0.03$ & $-0.05 \pm 0.04$ & 0.575 & 171.602 & $-36.676$ & $ 0.35$ \\
CHSS 3634 &  3:23:15.1 & 10:52:44 & $13.40 \pm 0.029$ & $ 0.10 \pm 0.05$ & $ 0.09 \pm 0.06$ & 0.851 & 172.147 & $-37.092$ & $ 0.36$ \\
CHSS 3635 &  3:23:22.0 &  8:43:20 & $14.44 \pm 0.027$ & $ 0.06 \pm 0.05$ & $ 0.08 \pm 0.09$ & 0.277 & 174.067 & $-38.626$ & $ 0.22$ \\
CHSS 3636 &  3:23:30.5 & 11:51:24 & $14.95 \pm 0.051$ & $ 0.03 \pm 0.10$ & $ 0.01 \pm 0.17$ & 0.636 & 171.370 & $-36.335$ & $ 0.09$ \\
CHSS 3637 &  3:23:30.6 & 12:52:41 & $14.85 \pm 0.051$ & $ 0.09 \pm 0.08$ & $ 0.09 \pm 0.13$ & 0.762 & 170.516 & $-35.583$ & $ 0.25$ \\
CHSS 3638 &  3:23:33.5 &  8:58:49 & $12.78 \pm 0.026$ & $-0.04 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.288 & 173.879 & $-38.408$ & $ 0.06$ \\
CHSS 3639 &  3:23:55.8 & 12:24:34 & $13.43 \pm 0.027$ & $ 0.07 \pm 0.04$ & $-0.01 \pm 0.05$ & 0.770 & 170.999 & $-35.859$ & $ 0.28$ \\
CHSS 3640 &  3:24:00.0 & 13:25:47 & $14.09 \pm 0.029$ & $ 0.07 \pm 0.05$ & $ 0.05 \pm 0.07$ & 0.394 & 170.170 & $-35.095$ & $ 0.29$ \\
CHSS 1680 &  3:24:10.7 & -1:04:04 & $12.58 \pm 0.026$ & $ 0.01 \pm 0.04$ & $ 0.07 \pm 0.04$ & 0.109 & 183.993 & $-45.066$ & $ 0.15$ \\
CHSS 3944 &  3:24:28.9 & -3:27:02 & $14.71 \pm 0.035$ & $-0.06 \pm 0.08$ & $-0.00 \pm 0.13$ & 0.038 & 186.756 & $-46.469$ & $ 0.04$ \\
CHSS 3641 &  3:24:37.5 & 11:27:20 & $14.70 \pm 0.050$ & $ 0.07 \pm 0.10$ & $ 0.09 \pm 0.12$ & 0.482 & 171.959 & $-36.441$ & $ 0.23$ \\
CHSS 3945 &  3:24:40.2 & -8:57:56 & $14.86 \pm 0.044$ & $ 0.10 \pm 0.08$ & $-0.02 \pm 0.15$ & 0.069 & 193.606 & $-49.543$ & $ 0.18$ \\
CHSS 3642 &  3:24:41.7 &  6:50:12 & $14.65 \pm 0.039$ & $-0.01 \pm 0.09$ & $ 0.07 \pm 0.12$ & 0.296 & 176.092 & $-39.722$ & $ 0.10$ \\
CHSS 3643 &  3:24:44.8 &  9:05:22 & $12.71 \pm 0.024$ & $ 0.05 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.243 & 174.049 & $-38.125$ & $ 0.37$ \\
CHSS 3644 &  3:24:47.8 & 10:48:12 & $14.70 \pm 0.056$ & $ 0.03 \pm 0.12$ & $ 0.04 \pm 0.16$ & 0.700 & 172.557 & $-36.885$ & $ 0.10$ \\
CHSS 3645 &  3:25:03.6 & 11:11:31 & $15.04 \pm 0.061$ & $ 0.06 \pm 0.12$ & $ 0.08 \pm 0.15$ & 0.615 & 172.281 & $-36.559$ & $ 0.20$ \\
CHSS 3733 &  3:25:06.0 & -1:30:39 & $13.05 \pm 0.025$ & $ 0.04 \pm 0.04$ & $-0.09 \pm 0.05$ & 0.077 & 184.687 & $-45.162$ & $ 0.06$ \\
CHSS 3646 &  3:25:11.2 & 11:40:10 & $14.37 \pm 0.040$ & $-0.06 \pm 0.08$ & $-0.01 \pm 0.10$ & 0.454 & 171.901 & $-36.191$ & $-0.04$ \\
CHSS 1681 &  3:25:22.8 &  0:42:44 & $12.89 \pm 0.023$ & $-0.01 \pm 0.04$ & $-0.05 \pm 0.05$ & 0.114 & 182.335 & $-43.704$ & $-0.01$ \\
CHSS 3647 &  3:25:30.1 &  9:50:52 & $13.67 \pm 0.030$ & $ 0.10 \pm 0.05$ & $ 0.09 \pm 0.06$ & 0.260 & 173.545 & $-37.453$ & $ 0.26$ \\
CHSS 3648 &  3:25:42.8 &  9:59:24 & $14.52 \pm 0.042$ & $ 0.10 \pm 0.09$ & $ 0.07 \pm 0.11$ & 0.262 & 173.468 & $-37.315$ & $ 0.23$ \\
CHSS 3946 &  3:25:47.2 & -5:37:58 & $15.13 \pm 0.047$ & $ 0.01 \pm 0.10$ & $ 0.07 \pm 0.17$ & 0.050 & 189.629 & $-47.482$ & $ 0.08$ \\
CHSS 3947 &  3:25:49.4 & -4:05:56 & $13.07 \pm 0.026$ & $ 0.05 \pm 0.04$ & $ 0.07 \pm 0.05$ & 0.037 & 187.803 & $-46.585$ & $ 0.18$ \\
CHSS 3649 &  3:26:21.6 & 12:44:45 & $14.12 \pm 0.033$ & $ 0.10 \pm 0.05$ & $ 0.02 \pm 0.08$ & 0.527 & 171.253 & $-35.209$ & $ 0.17$ \\
CHSS 3734 &  3:26:26.5 &  1:15:40 & $13.78 \pm 0.030$ & $ 0.00 \pm 0.04$ & $ 0.10 \pm 0.05$ & 0.109 & 181.992 & $-43.147$ & $ 0.12$ \\
CHSS 3735 &  3:26:30.3 &  2:23:44 & $14.60 \pm 0.029$ & $ 0.06 \pm 0.06$ & $ 0.04 \pm 0.08$ & 0.117 & 180.833 & $-42.397$ & $ 0.06$ \\
CHSS 3650 &  3:27:01.6 &  5:10:48 & $14.78 \pm 0.057$ & $ 0.07 \pm 0.09$ & $ 0.07 \pm 0.13$ & 0.157 & 178.185 & $-40.440$ & $ 0.19$ \\
CHSS 3651 &  3:27:07.9 & 10:36:02 & $15.11 \pm 0.064$ & $-0.02 \pm 0.14$ & $ 0.01 \pm 0.19$ & 0.421 & 173.248 & $-36.634$ & $ 0.01$ \\
CHSS 3652 &  3:27:11.7 &  8:29:25 & $13.44 \pm 0.026$ & $ 0.02 \pm 0.05$ & $ 0.07 \pm 0.06$ & 0.193 & 175.131 & $-38.122$ & $ 0.29$ \\
CHSS 1682 &  3:27:18.5 & -0:27:37 & $14.56 \pm 0.035$ & $ 0.09 \pm 0.08$ & $ 0.05 \pm 0.12$ & 0.108 & 184.017 & $-44.076$ & $ 0.49$ \\
CHSS 3653 &  3:27:21.7 & 10:32:31 & $13.29 \pm 0.026$ & $ 0.08 \pm 0.05$ & $-0.01 \pm 0.05$ & 0.391 & 173.349 & $-36.636$ & $ 0.30$ \\
CHSS 3654 &  3:27:24.3 & 11:04:41 & $14.12 \pm 0.034$ & $ 0.07 \pm 0.06$ & $ 0.02 \pm 0.08$ & 0.534 & 172.895 & $-36.244$ & $ 0.13$ \\
CHSS 3655 &  3:27:27.3 &  9:26:09 & $14.96 \pm 0.043$ & $ 0.01 \pm 0.10$ & $ 0.07 \pm 0.14$ & 0.237 & 174.341 & $-37.409$ & $ 0.10$ \\
CHSS 3656 &  3:27:29.9 & 12:02:16 & $14.40 \pm 0.035$ & $ 0.09 \pm 0.06$ & $ 0.00 \pm 0.10$ & 0.482 & 172.096 & $-35.535$ & $ 0.13$ \\
CHSS 3657 &  3:27:56.8 & 11:46:38 & $13.12 \pm 0.027$ & $ 0.10 \pm 0.05$ & $ 0.01 \pm 0.05$ & 0.484 & 172.415 & $-35.648$ & $ 0.16$ \\
CHSS 3658 &  3:28:15.8 &  8:36:12 & $14.15 \pm 0.035$ & $-0.03 \pm 0.07$ & $-0.08 \pm 0.09$ & 0.258 & 175.264 & $-37.854$ & $ 0.10$ \\
CHSS 3659 &  3:28:57.3 & 12:12:13 & $14.57 \pm 0.041$ & $ 0.09 \pm 0.07$ & $-0.00 \pm 0.14$ & 0.456 & 172.272 & $-35.169$ & $ 0.12$ \\
CHSS 3948 &  3:29:01.2 & -8:10:44 & $14.52 \pm 0.034$ & $ 0.04 \pm 0.06$ & $ 0.02 \pm 0.10$ & 0.057 & 193.455 & $-48.214$ & $ 0.27$ \\
CHSS 3736 &  3:29:11.8 &  4:13:28 & $13.68 \pm 0.024$ & $ 0.01 \pm 0.05$ & $ 0.04 \pm 0.07$ & 0.199 & 179.594 & $-40.683$ & $ 0.07$ \\
CHSS 1684 &  3:29:24.3 &  1:12:50 & $14.85 \pm 0.040$ & $ 0.09 \pm 0.10$ & $-0.04 \pm 0.17$ & 0.134 & 182.691 & $-42.610$ & $ 0.52$ \\
CHSS 3737 &  3:29:36.0 &  4:19:06 & $13.39 \pm 0.027$ & $ 0.04 \pm 0.05$ & $ 0.03 \pm 0.06$ & 0.211 & 179.590 & $-40.546$ & $ 0.15$ \\
CHSS 1685 &  3:30:32.4 & -0:45:38 & $14.36 \pm 0.034$ & $ 0.10 \pm 0.05$ & $-0.06 \pm 0.09$ & 0.119 & 185.040 & $-43.630$ & $ 0.04$ \\
CHSS 3660 &  3:31:16.7 &  6:41:58 & $14.89 \pm 0.043$ & $ 0.09 \pm 0.09$ & $ 0.05 \pm 0.12$ & 0.307 & 177.673 & $-38.632$ & $ 0.20$ \\
CHSS 3661 &  3:31:22.5 &  5:43:52 & $12.74 \pm 0.027$ & $ 0.07 \pm 0.04$ & $ 0.04 \pm 0.04$ & 0.242 & 178.609 & $-39.271$ & $ 0.06$ \\
CHSS 1591 &  3:31:49.2 & -1:10:46 & $15.25 \pm 0.041$ & $ 0.09 \pm 0.08$ & $ 0.00 \pm 0.16$ & 0.108 & 185.768 & $-43.635$ & $ 0.25$ \\
CHSS 3662 &  3:31:50.3 &  6:48:05 & $12.99 \pm 0.026$ & $-0.03 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.224 & 177.699 & $-38.461$ & $ 0.10$ \\
CHSS 3663 &  3:32:15.9 &  5:32:27 & $13.03 \pm 0.025$ & $-0.12 \pm 0.05$ & $-0.01 \pm 0.06$ & 0.216 & 178.983 & $-39.235$ & $-0.01$ \\
CHSS 3738 &  3:32:20.9 &  2:29:04 & $13.86 \pm 0.030$ & $ 0.08 \pm 0.06$ & $ 0.03 \pm 0.08$ & 0.086 & 182.017 & $-41.230$ & $ 0.36$ \\
CHSS 3664 &  3:32:32.5 &  7:50:25 & $15.28 \pm 0.066$ & $ 0.07 \pm 0.13$ & $ 0.02 \pm 0.19$ & 0.349 & 176.888 & $-37.622$ & $ 0.12$ \\
CHSS 3949 &  3:32:35.1 & -6:18:26 & $12.91 \pm 0.023$ & $ 0.10 \pm 0.04$ & $ 0.03 \pm 0.04$ & 0.046 & 191.835 & $-46.459$ & $ 0.27$ \\
CHSS 1686 &  3:32:44.8 & -0:56:26 & $13.29 \pm 0.026$ & $ 0.07 \pm 0.04$ & $ 0.00 \pm 0.04$ & 0.113 & 185.702 & $-43.305$ & $ 0.14$ \\
CHSS 3665 &  3:32:49.9 &  7:46:14 & $12.67 \pm 0.024$ & $-0.01 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.317 & 177.015 & $-37.618$ & $ 0.12$ \\
CHSS 3666 &  3:33:45.6 &  9:42:17 & $13.88 \pm 0.032$ & $ 0.03 \pm 0.05$ & $ 0.03 \pm 0.06$ & 0.544 & 175.467 & $-36.115$ & $ 0.09$ \\
CHSS 3667 &  3:33:49.9 &  9:04:39 & $15.13 \pm 0.055$ & $ 0.10 \pm 0.12$ & $-0.04 \pm 0.17$ & 0.404 & 176.042 & $-36.538$ & $ 0.09$ \\
CHSS 3668 &  3:33:51.7 & 11:06:13 & $14.90 \pm 0.054$ & $ 0.07 \pm 0.10$ & $-0.02 \pm 0.13$ & 0.458 & 174.263 & $-35.115$ & $ 0.09$ \\
CHSS 3669 &  3:34:21.8 & 10:47:29 & $15.07 \pm 0.056$ & $ 0.07 \pm 0.12$ & $ 0.01 \pm 0.16$ & 0.431 & 174.640 & $-35.247$ & $ 0.12$ \\
CHSS 3950 &  3:34:37.4 & -5:07:15 & $15.17 \pm 0.041$ & $ 0.01 \pm 0.07$ & $ 0.09 \pm 0.14$ & 0.068 & 190.822 & $-45.379$ & $ 0.00$ \\
CHSS 3670 &  3:34:57.2 &  8:50:52 & $14.72 \pm 0.050$ & $ 0.10 \pm 0.09$ & $ 0.08 \pm 0.12$ & 0.543 & 176.487 & $-36.497$ & $ 0.24$ \\
CHSS 3671 &  3:34:59.1 &  8:44:12 & $15.26 \pm 0.071$ & $ 0.09 \pm 0.15$ & $ 0.07 \pm 0.19$ & 0.531 & 176.594 & $-36.567$ & $ 0.22$ \\
CHSS 3951 &  3:35:03.9 & -6:35:42 & $12.64 \pm 0.026$ & $-0.06 \pm 0.04$ & $ 0.03 \pm 0.04$ & 0.036 & 192.671 & $-46.100$ & $ 0.01$ \\
CHSS 1687 &  3:36:06.7 &  0:14:34 & $12.95 \pm 0.027$ & $ 0.03 \pm 0.04$ & $-0.04 \pm 0.04$ & 0.090 & 185.135 & $-41.915$ & $ 0.11$ \\
CHSS 3952 &  3:36:47.4 & -5:21:43 & $13.52 \pm 0.031$ & $ 0.02 \pm 0.04$ & $-0.02 \pm 0.05$ & 0.048 & 191.533 & $-45.065$ & $ 0.09$ \\
CHSS 3672 &  3:37:01.8 &  9:29:22 & $13.36 \pm 0.028$ & $ 0.08 \pm 0.05$ & $-0.09 \pm 0.06$ & 0.571 & 176.348 & $-35.683$ & $ 0.19$ \\
CHSS 3739 &  3:37:09.6 & -1:17:43 & $14.57 \pm 0.032$ & $ 0.07 \pm 0.05$ & $ 0.01 \pm 0.09$ & 0.146 & 187.001 & $-42.642$ & $ 0.18$ \\
CHSS 3953 &  3:37:52.0 & -5:24:41 & $14.49 \pm 0.032$ & $ 0.04 \pm 0.05$ & $-0.01 \pm 0.08$ & 0.045 & 191.801 & $-44.869$ & $ 0.06$ \\
CHSS 3673 &  3:37:55.0 &  7:38:14 & $15.31 \pm 0.061$ & $ 0.00 \pm 0.14$ & $ 0.05 \pm 0.20$ & 0.286 & 178.213 & $-36.786$ & $ 0.23$ \\
CHSS 3954 &  3:37:55.8 & -3:26:47 & $12.78 \pm 0.023$ & $ 0.09 \pm 0.04$ & $ 0.05 \pm 0.04$ & 0.074 & 189.544 & $-43.749$ & $ 0.28$ \\
CHSS 3955 &  3:37:55.9 & -7:16:46 & $13.97 \pm 0.027$ & $ 0.03 \pm 0.03$ & $-0.04 \pm 0.06$ & 0.051 & 194.050 & $-45.865$ & $ 0.06$ \\
CHSS 3674 &  3:38:08.9 &  9:17:47 & $13.49 \pm 0.031$ & $-0.10 \pm 0.05$ & $-0.02 \pm 0.06$ & 0.488 & 176.755 & $-35.615$ & $ 0.19$ \\
CHSS 1688 &  3:38:12.3 &  0:20:24 & $14.32 \pm 0.036$ & $ 0.02 \pm 0.07$ & $-0.00 \pm 0.09$ & 0.089 & 185.463 & $-41.442$ & $-0.03$ \\
CHSS 1689 &  3:38:27.6 & -0:58:16 & $14.06 \pm 0.030$ & $ 0.09 \pm 0.05$ & $ 0.03 \pm 0.07$ & 0.123 & 186.913 & $-42.187$ & $ 0.22$ \\
CHSS 3740 &  3:38:52.0 &  3:15:59 & $14.76 \pm 0.057$ & $ 0.08 \pm 0.09$ & $ 0.08 \pm 0.15$ & 0.157 & 182.601 & $-39.480$ & $ 0.39$ \\
CHSS 3956 &  3:39:04.2 & -3:25:06 & $13.51 \pm 0.029$ & $-0.03 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.072 & 189.738 & $-43.500$ & $ 0.05$ \\
CHSS 3741 &  3:39:05.8 & -1:47:34 & $13.20 \pm 0.030$ & $ 0.02 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.119 & 187.935 & $-42.549$ & $ 0.06$ \\
CHSS 3675 &  3:39:30.2 &  8:11:26 & $13.35 \pm 0.028$ & $ 0.09 \pm 0.04$ & $-0.00 \pm 0.05$ & 0.275 & 178.036 & $-36.122$ & $ 0.28$ \\
CHSS 3957 &  3:39:32.3 & -4:50:31 & $13.61 \pm 0.030$ & $ 0.08 \pm 0.04$ & $-0.00 \pm 0.05$ & 0.048 & 191.459 & $-44.207$ & $ 0.11$ \\
CHSS 3958 &  3:39:35.0 & -8:57:43 & $14.37 \pm 0.031$ & $ 0.10 \pm 0.05$ & $ 0.07 \pm 0.09$ & 0.059 & 196.434 & $-46.384$ & $ 0.22$ \\
CHSS 3742 &  3:40:01.6 &  2:12:02 & $14.81 \pm 0.047$ & $ 0.08 \pm 0.07$ & $-0.02 \pm 0.13$ & 0.143 & 183.911 & $-39.931$ & $ 0.07$ \\
CHSS 3959 &  3:40:10.6 & -7:03:07 & $15.06 \pm 0.040$ & $-0.01 \pm 0.07$ & $-0.03 \pm 0.15$ & 0.050 & 194.195 & $-45.272$ & $ 0.03$ \\
CHSS 3676 &  3:40:11.8 &  6:14:14 & $13.25 \pm 0.026$ & $ 0.10 \pm 0.04$ & $ 0.09 \pm 0.05$ & 0.234 & 179.993 & $-37.299$ & $ 0.56$ \\
CHSS 3743 &  3:40:30.1 & -0:26:23 & $13.57 \pm 0.027$ & $ 0.09 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.081 & 186.755 & $-41.460$ & $ 0.17$ \\
CHSS 3960 &  3:41:03.0 & -8:02:33 & $12.70 \pm 0.026$ & $ 0.07 \pm 0.04$ & $ 0.01 \pm 0.03$ & 0.070 & 195.560 & $-45.604$ & $ 0.10$ \\
CHSS 3961 &  3:41:04.1 & -3:17:58 & $14.78 \pm 0.038$ & $ 0.06 \pm 0.07$ & $ 0.08 \pm 0.11$ & 0.068 & 189.996 & $-43.023$ & $ 0.26$ \\
CHSS 3677 &  3:41:04.7 &  8:52:47 & $14.67 \pm 0.045$ & $-0.01 \pm 0.09$ & $ 0.10 \pm 0.12$ & 0.368 & 177.734 & $-35.369$ & $ 0.05$ \\
CHSS 3962 &  3:41:11.6 & -3:07:45 & $13.54 \pm 0.028$ & $ 0.07 \pm 0.04$ & $ 0.06 \pm 0.05$ & 0.074 & 189.829 & $-42.900$ & $ 0.28$ \\
CHSS 3744 &  3:41:12.6 &  3:53:36 & $13.29 \pm 0.026$ & $ 0.05 \pm 0.04$ & $ 0.08 \pm 0.05$ & 0.168 & 182.461 & $-38.630$ & $ 0.24$ \\
CHSS 1598 &  3:41:13.2 &  0:48:37 & $15.05 \pm 0.054$ & $ 0.06 \pm 0.10$ & $ 0.00 \pm 0.17$ & 0.092 & 185.583 & $-40.559$ & $-0.03$ \\
CHSS 3678 &  3:41:26.7 &  8:37:20 & $12.82 \pm 0.024$ & $ 0.07 \pm 0.04$ & $ 0.07 \pm 0.05$ & 0.324 & 178.042 & $-35.477$ & $ 0.17$ \\
CHSS 3679 &  3:41:45.6 &  6:31:27 & $13.61 \pm 0.027$ & $ 0.09 \pm 0.05$ & $ 0.01 \pm 0.05$ & 0.218 & 180.043 & $-36.818$ & $ 0.10$ \\
CHSS 3745 &  3:42:01.7 &  0:15:01 & $13.92 \pm 0.023$ & $ 0.07 \pm 0.04$ & $ 0.05 \pm 0.07$ & 0.102 & 186.330 & $-40.739$ & $ 0.17$ \\
CHSS 3963 &  3:42:33.0 & -2:40:06 & $13.77 \pm 0.028$ & $-0.06 \pm 0.04$ & $ 0.09 \pm 0.05$ & 0.113 & 189.581 & $-42.358$ & $ 0.06$ \\
CHSS 3680 &  3:42:53.9 &  6:20:43 & $14.85 \pm 0.044$ & $ 0.03 \pm 0.10$ & $-0.10 \pm 0.15$ & 0.182 & 180.444 & $-36.722$ & $ 0.04$ \\
CHSS 3746 &  3:43:09.5 &  0:42:32 & $12.75 \pm 0.026$ & $ 0.04 \pm 0.04$ & $ 0.07 \pm 0.04$ & 0.116 & 186.076 & $-40.237$ & $ 0.20$ \\
CHSS 3964 &  3:43:09.6 & -2:26:42 & $13.33 \pm 0.028$ & $ 0.06 \pm 0.04$ & $ 0.04 \pm 0.04$ & 0.107 & 189.453 & $-42.105$ & $ 0.40$ \\
CHSS 3965 &  3:43:21.7 & -3:39:28 & $13.03 \pm 0.028$ & $ 0.02 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.077 & 190.842 & $-42.755$ & $ 0.08$ \\
CHSS 3681 &  3:43:42.2 &  8:25:22 & $13.09 \pm 0.026$ & $-0.09 \pm 0.04$ & $-0.00 \pm 0.04$ & 0.267 & 178.683 & $-35.197$ & $-0.01$ \\
CHSS 3966 &  3:44:53.6 & -7:52:00 & $12.91 \pm 0.027$ & $ 0.08 \pm 0.04$ & $ 0.06 \pm 0.04$ & 0.072 & 196.038 & $-44.696$ & $ 0.28$ \\
CHSS 3682 &  3:45:14.9 &  7:03:56 & $12.73 \pm 0.023$ & $ 0.05 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.188 & 180.244 & $-35.809$ & $ 0.18$ \\
CHSS 3747 &  3:45:15.0 &  0:57:41 & $13.28 \pm 0.023$ & $ 0.10 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.131 & 186.229 & $-39.668$ & $ 0.29$ \\
CHSS 3748 &  3:45:38.7 &  2:43:39 & $14.42 \pm 0.055$ & $ 0.03 \pm 0.08$ & $-0.03 \pm 0.13$ & 0.259 & 184.511 & $-38.506$ & $ 0.08$ \\
CHSS 3749 &  3:45:44.1 & -0:21:12 & $12.57 \pm 0.024$ & $ 0.05 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.160 & 187.698 & $-40.359$ & $ 0.09$ \\
CHSS 3750 &  3:45:53.2 &  1:22:53 & $14.54 \pm 0.038$ & $ 0.10 \pm 0.07$ & $-0.01 \pm 0.13$ & 0.152 & 185.922 & $-39.286$ & $ 0.49$ \\
CHSS 3683 &  3:46:12.1 &  7:26:42 & $14.53 \pm 0.038$ & $ 0.09 \pm 0.07$ & $ 0.08 \pm 0.09$ & 0.194 & 180.083 & $-35.382$ & $ 0.34$ \\
CHSS 3751 &  3:46:13.3 &  4:08:48 & $14.69 \pm 0.041$ & $ 0.06 \pm 0.08$ & $-0.03 \pm 0.15$ & 0.274 & 183.222 & $-37.504$ & $ 0.50$ \\
CHSS 3752 &  3:46:17.4 &  0:25:22 & $14.61 \pm 0.047$ & $-0.02 \pm 0.09$ & $-0.03 \pm 0.15$ & 0.166 & 186.992 & $-39.785$ & $ 0.22$ \\
CHSS 3967 &  3:46:23.9 & -6:54:51 & $14.08 \pm 0.026$ & $ 0.09 \pm 0.04$ & $-0.00 \pm 0.07$ & 0.070 & 195.167 & $-43.885$ & $ 0.22$ \\
CHSS 3753 &  3:46:30.4 &  3:08:22 & $13.79 \pm 0.030$ & $-0.02 \pm 0.04$ & $ 0.02 \pm 0.07$ & 0.219 & 184.271 & $-38.081$ & $ 0.07$ \\
CHSS 3754 &  3:47:01.7 &  3:25:46 & $14.91 \pm 0.044$ & $ 0.09 \pm 0.11$ & $ 0.08 \pm 0.16$ & 0.284 & 184.086 & $-37.798$ & $ 0.49$ \\
CHSS 3968 &  3:47:23.5 & -2:54:05 & $15.13 \pm 0.048$ & $ 0.03 \pm 0.09$ & $ 0.07 \pm 0.16$ & 0.136 & 190.765 & $-41.498$ & $ 0.13$ \\
CHSS 3969 &  3:47:24.0 & -3:54:32 & $14.02 \pm 0.024$ & $ 0.07 \pm 0.04$ & $ 0.07 \pm 0.06$ & 0.098 & 191.886 & $-42.059$ & $ 0.16$ \\
CHSS 3755 &  3:47:32.9 &  2:34:21 & $14.63 \pm 0.043$ & $ 0.01 \pm 0.10$ & $-0.03 \pm 0.16$ & 0.223 & 185.041 & $-38.228$ & $ 0.10$ \\
CHSS 3756 &  3:47:38.4 &  0:12:02 & $13.28 \pm 0.029$ & $ 0.01 \pm 0.05$ & $ 0.03 \pm 0.06$ & 0.202 & 187.485 & $-39.647$ & $ 0.07$ \\
CHSS 3970 &  3:47:42.7 & -9:46:10 & $12.94 \pm 0.026$ & $ 0.04 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.083 & 198.856 & $-45.037$ & $ 0.17$ \\
CHSS 3757 &  3:48:34.1 & -0:09:02 & $13.93 \pm 0.029$ & $ 0.01 \pm 0.04$ & $-0.01 \pm 0.06$ & 0.218 & 188.031 & $-39.668$ & $-0.01$ \\
CHSS 3758 &  3:48:34.8 &  1:57:40 & $12.73 \pm 0.026$ & $ 0.05 \pm 0.04$ & $ 0.01 \pm 0.05$ & 0.287 & 185.858 & $-38.399$ & $ 0.18$ \\
CHSS 3684 &  3:49:09.9 &  5:40:44 & $14.50 \pm 0.035$ & $ 0.09 \pm 0.07$ & $-0.00 \pm 0.10$ & 0.267 & 182.326 & $-35.965$ & $ 0.14$ \\
CHSS 3759 &  3:49:16.5 &  4:47:27 & $15.00 \pm 0.053$ & $ 0.09 \pm 0.11$ & $ 0.05 \pm 0.14$ & 0.303 & 183.198 & $-36.507$ & $ 0.40$ \\
CHSS 3685 &  3:49:23.9 &  5:28:50 & $14.68 \pm 0.041$ & $-0.03 \pm 0.09$ & $ 0.04 \pm 0.13$ & 0.273 & 182.560 & $-36.046$ & $ 0.06$ \\
CHSS 3760 &  3:49:56.6 &  1:07:04 & $14.61 \pm 0.044$ & $ 0.09 \pm 0.07$ & $ 0.06 \pm 0.12$ & 0.226 & 186.980 & $-38.638$ & $ 0.34$ \\
CHSS 3686 &  3:50:05.4 &  6:42:09 & $14.26 \pm 0.035$ & $ 0.05 \pm 0.06$ & $ 0.10 \pm 0.08$ & 0.191 & 181.542 & $-35.132$ & $ 0.33$ \\
CHSS 3761 &  3:50:26.9 &  4:23:08 & $14.38 \pm 0.029$ & $ 0.09 \pm 0.06$ & $-0.07 \pm 0.11$ & 0.273 & 183.819 & $-36.535$ & $ 0.30$ \\
CHSS 3971 &  3:51:20.2 & -7:02:03 & $13.29 \pm 0.029$ & $-0.00 \pm 0.05$ & $-0.09 \pm 0.05$ & 0.064 & 196.179 & $-42.898$ & $-0.06$ \\
CHSS 3762 &  3:51:25.9 &  3:54:55 & $13.21 \pm 0.026$ & $ 0.06 \pm 0.04$ & $-0.04 \pm 0.06$ & 0.252 & 184.467 & $-36.636$ & $ 0.13$ \\
CHSS 3972 &  3:51:44.2 & -7:13:22 & $13.88 \pm 0.026$ & $-0.03 \pm 0.05$ & $-0.09 \pm 0.07$ & 0.076 & 196.470 & $-42.909$ & $-0.02$ \\
CHSS 3763 &  3:52:40.0 &  3:25:34 & $13.91 \pm 0.037$ & $ 0.05 \pm 0.06$ & $ 0.08 \pm 0.08$ & 0.286 & 185.184 & $-36.696$ & $ 0.28$ \\
CHSS 3973 &  3:52:48.3 & -6:35:38 & $14.21 \pm 0.036$ & $-0.04 \pm 0.05$ & $ 0.04 \pm 0.07$ & 0.076 & 195.921 & $-42.359$ & $-0.06$ \\
CHSS 3764 &  3:52:53.4 &  3:24:14 & $14.35 \pm 0.035$ & $ 0.08 \pm 0.08$ & $ 0.10 \pm 0.12$ & 0.290 & 185.249 & $-36.665$ & $ 0.48$ \\
CHSS 3974 &  3:52:54.4 & -8:45:41 & $14.39 \pm 0.027$ & $ 0.09 \pm 0.04$ & $ 0.02 \pm 0.08$ & 0.073 & 198.496 & $-43.427$ & $ 0.06$ \\
CHSS 3765 &  3:53:38.3 & -1:23:02 & $12.88 \pm 0.022$ & $ 0.05 \pm 0.03$ & $-0.03 \pm 0.04$ & 0.240 & 190.286 & $-39.352$ & $ 0.11$ \\
CHSS 3975 &  3:53:42.7 & -7:48:29 & $13.45 \pm 0.023$ & $ 0.06 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.100 & 197.496 & $-42.782$ & $ 0.16$ \\
CHSS 3766 &  3:54:24.1 &  1:39:59 & $12.98 \pm 0.026$ & $ 0.09 \pm 0.04$ & $-0.07 \pm 0.05$ & 0.269 & 187.268 & $-37.416$ & $ 0.18$ \\
CHSS 3976 &  3:55:35.1 & -3:58:58 & $14.73 \pm 0.032$ & $ 0.04 \pm 0.08$ & $-0.10 \pm 0.13$ & 0.194 & 193.454 & $-40.392$ & $-0.02$ \\
CHSS 3767 &  3:55:38.8 &  0:10:43 & $12.88 \pm 0.024$ & $ 0.08 \pm 0.03$ & $-0.01 \pm 0.04$ & 0.356 & 189.020 & $-38.041$ & $ 0.19$ \\
CHSS 3768 &  3:56:26.7 &  4:19:27 & $13.06 \pm 0.029$ & $-0.05 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.319 & 185.025 & $-35.400$ & $ 0.05$ \\
CHSS 3769 &  3:56:28.2 &  3:25:05 & $13.19 \pm 0.029$ & $ 0.04 \pm 0.05$ & $ 0.04 \pm 0.06$ & 0.303 & 185.912 & $-35.949$ & $ 0.18$ \\
CHSS 3977 &  3:56:31.8 & -2:05:56 & $15.14 \pm 0.059$ & $ 0.10 \pm 0.11$ & $-0.01 \pm 0.16$ & 0.452 & 191.575 & $-39.158$ & $ 0.09$ \\
CHSS 3770 &  3:56:33.3 &  2:54:49 & $14.88 \pm 0.054$ & $ 0.03 \pm 0.12$ & $ 0.06 \pm 0.17$ & 0.300 & 186.425 & $-36.237$ & $ 0.06$ \\
CHSS 3771 &  3:58:57.5 & -1:11:04 & $13.77 \pm 0.028$ & $ 0.07 \pm 0.05$ & $-0.04 \pm 0.07$ & 0.452 & 191.042 & $-38.143$ & $ 0.13$ \\
CHSS 3978 &  4:00:40.0 & -7:29:25 & $13.54 \pm 0.024$ & $ 0.02 \pm 0.04$ & $ 0.10 \pm 0.04$ & 0.072 & 198.280 & $-41.130$ & $ 0.20$ \\
CHSS 3979 &  4:01:01.0 & -6:50:41 & $14.09 \pm 0.033$ & $ 0.08 \pm 0.06$ & $-0.01 \pm 0.08$ & 0.102 & 197.596 & $-40.732$ & $ 0.17$ \\
CHSS 3980 &  4:01:09.7 & -7:41:57 & $14.59 \pm 0.030$ & $ 0.09 \pm 0.05$ & $ 0.09 \pm 0.08$ & 0.068 & 198.601 & $-41.126$ & $ 0.41$ \\
CHSS 3772 &  4:01:51.9 &  2:09:46 & $14.38 \pm 0.036$ & $ 0.06 \pm 0.06$ & $-0.01 \pm 0.10$ & 0.379 & 188.145 & $-35.620$ & $ 0.08$ \\
CHSS 3981 &  4:02:10.2 & -2:01:15 & $14.12 \pm 0.028$ & $ 0.06 \pm 0.05$ & $-0.03 \pm 0.08$ & 0.228 & 192.492 & $-37.943$ & $ 0.04$ \\
CHSS 3773 &  4:02:15.6 & -0:22:31 & $14.52 \pm 0.032$ & $ 0.05 \pm 0.05$ & $ 0.07 \pm 0.09$ & 0.346 & 190.788 & $-37.005$ & $ 0.23$ \\
CHSS 3774 &  4:02:41.2 &  1:23:05 & $13.67 \pm 0.033$ & $ 0.10 \pm 0.05$ & $ 0.04 \pm 0.06$ & 0.572 & 189.071 & $-35.908$ & $ 0.28$ \\
CHSS 3982 &  4:02:45.3 & -8:52:25 & $14.20 \pm 0.026$ & $ 0.08 \pm 0.05$ & $ 0.04 \pm 0.07$ & 0.037 & 200.221 & $-41.351$ & $ 0.15$ \\
CHSS 3775 &  4:02:47.0 &  2:49:09 & $12.58 \pm 0.026$ & $ 0.04 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.356 & 187.662 & $-35.047$ & $ 0.20$ \\
CHSS 3776 &  4:02:47.8 &  1:13:09 & $14.76 \pm 0.066$ & $ 0.07 \pm 0.12$ & $ 0.02 \pm 0.17$ & 0.620 & 189.258 & $-35.982$ & $ 0.37$ \\
CHSS 3983 &  4:03:16.6 & -7:16:49 & $13.15 \pm 0.024$ & $-0.03 \pm 0.04$ & $ 0.05 \pm 0.04$ & 0.081 & 198.462 & $-40.463$ & $ 0.04$ \\
CHSS 3777 &  4:03:33.9 &  2:16:33 & $14.14 \pm 0.035$ & $-0.00 \pm 0.06$ & $-0.03 \pm 0.09$ & 0.388 & 188.339 & $-35.210$ & $ 0.20$ \\
CHSS 3984 &  4:03:41.2 & -3:58:57 & $13.77 \pm 0.033$ & $ 0.07 \pm 0.05$ & $ 0.09 \pm 0.06$ & 0.104 & 194.856 & $-38.685$ & $ 0.25$ \\
CHSS 3985 &  4:04:19.4 & -4:17:14 & $12.95 \pm 0.022$ & $-0.01 \pm 0.04$ & $ 0.03 \pm 0.04$ & 0.121 & 195.295 & $-38.711$ & $-0.01$ \\
CHSS 3986 &  4:04:43.3 & -5:41:56 & $14.18 \pm 0.029$ & $ 0.10 \pm 0.05$ & $-0.04 \pm 0.08$ & 0.080 & 196.916 & $-39.357$ & $ 0.20$ \\
CHSS 3778 &  4:04:47.7 &  1:51:06 & $13.57 \pm 0.034$ & $ 0.08 \pm 0.05$ & $-0.04 \pm 0.07$ & 0.526 & 188.980 & $-35.208$ & $ 0.20$ \\
CHSS 3779 &  4:04:48.6 & -1:27:16 & $15.20 \pm 0.052$ & $ 0.07 \pm 0.10$ & $ 0.09 \pm 0.16$ & 0.186 & 192.355 & $-37.080$ & $ 0.48$ \\
CHSS 3780 &  4:05:29.4 & -1:16:15 & $14.76 \pm 0.032$ & $ 0.02 \pm 0.06$ & $ 0.02 \pm 0.13$ & 0.145 & 192.281 & $-36.837$ & $ 0.06$ \\
CHSS 3781 &  4:06:46.7 &  0:14:43 & $13.54 \pm 0.024$ & $ 0.10 \pm 0.04$ & $-0.00 \pm 0.05$ & 0.241 & 190.945 & $-35.722$ & $ 0.20$ \\
CHSS 3987 &  4:07:07.1 & -6:02:21 & $15.24 \pm 0.052$ & $ 0.07 \pm 0.10$ & $ 0.01 \pm 0.16$ & 0.069 & 197.684 & $-39.017$ & $ 0.21$ \\
CHSS 3988 &  4:07:43.8 & -7:00:31 & $14.97 \pm 0.034$ & $ 0.05 \pm 0.08$ & $-0.09 \pm 0.14$ & 0.095 & 198.866 & $-39.369$ & $-0.01$ \\
CHSS 3989 &  4:07:44.4 & -2:42:51 & $12.96 \pm 0.024$ & $ 0.03 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.096 & 194.180 & $-37.152$ & $ 0.09$ \\
CHSS 3990 &  4:08:01.0 & -3:39:12 & $12.90 \pm 0.026$ & $ 0.07 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.103 & 195.227 & $-37.594$ & $ 0.12$ \\
CHSS 3782 &  4:08:18.7 &  0:32:42 & $14.23 \pm 0.032$ & $ 0.09 \pm 0.06$ & $-0.06 \pm 0.10$ & 0.227 & 190.908 & $-35.237$ & $ 0.27$ \\
CHSS 3991 &  4:09:26.5 & -5:06:37 & $14.91 \pm 0.041$ & $ 0.00 \pm 0.09$ & $-0.05 \pm 0.15$ & 0.066 & 197.037 & $-38.047$ & $ 0.29$ \\
CHSS 3992 &  4:09:31.3 & -5:00:08 & $12.67 \pm 0.022$ & $ 0.05 \pm 0.03$ & $ 0.07 \pm 0.03$ & 0.070 & 196.932 & $-37.974$ & $ 0.14$ \\
CHSS 3783 &  4:09:34.4 &  0:11:37 & $14.85 \pm 0.048$ & $ 0.09 \pm 0.09$ & $ 0.05 \pm 0.14$ & 0.208 & 191.480 & $-35.174$ & $ 0.52$ \\
CHSS 3993 &  4:09:48.2 & -8:00:47 & $13.04 \pm 0.024$ & $ 0.03 \pm 0.03$ & $ 0.02 \pm 0.04$ & 0.057 & 200.325 & $-39.409$ & $ 0.22$ \\
CHSS 3994 &  4:10:02.8 & -6:31:02 & $14.21 \pm 0.032$ & $ 0.09 \pm 0.05$ & $-0.01 \pm 0.07$ & 0.108 & 198.683 & $-38.626$ & $ 0.16$ \\
CHSS 3995 &  4:10:04.5 & -5:55:24 & $13.12 \pm 0.024$ & $ 0.05 \pm 0.03$ & $ 0.06 \pm 0.04$ & 0.075 & 198.030 & $-38.323$ & $ 0.19$ \\
CHSS 3784 &  4:11:34.0 & -0:30:45 & $14.91 \pm 0.040$ & $ 0.09 \pm 0.06$ & $ 0.10 \pm 0.12$ & 0.139 & 192.537 & $-35.152$ & $ 0.18$ \\
CHSS 3996 &  4:11:37.3 & -8:37:34 & $14.64 \pm 0.039$ & $ 0.04 \pm 0.07$ & $ 0.08 \pm 0.11$ & 0.065 & 201.299 & $-39.305$ & $ 0.17$ \\
CHSS 3997 &  4:11:51.2 & -2:40:34 & $14.17 \pm 0.029$ & $-0.01 \pm 0.04$ & $ 0.09 \pm 0.07$ & 0.064 & 194.825 & $-36.264$ & $ 0.15$ \\
CHSS 3998 &  4:12:22.8 & -9:33:08 & $13.39 \pm 0.026$ & $-0.09 \pm 0.03$ & $ 0.07 \pm 0.05$ & 0.062 & 202.473 & $-39.572$ & $ 0.05$ \\
CHSS 3999 &  4:12:54.0 & -9:12:05 & $14.61 \pm 0.036$ & $ 0.04 \pm 0.06$ & $ 0.02 \pm 0.10$ & 0.058 & 202.147 & $-39.296$ & $ 0.14$ \\
CHSS 4000 &  4:13:00.5 & -3:16:18 & $12.63 \pm 0.027$ & $ 0.08 \pm 0.04$ & $ 0.06 \pm 0.03$ & 0.049 & 195.641 & $-36.334$ & $ 0.27$ \\
CHSS 4001 &  4:14:20.1 & -5:30:02 & $12.77 \pm 0.027$ & $ 0.03 \pm 0.04$ & $ 0.06 \pm 0.04$ & 0.094 & 198.241 & $-37.195$ & $ 0.09$ \\
CHSS 4002 &  4:14:58.3 & -9:27:05 & $13.62 \pm 0.023$ & $ 0.06 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.056 & 202.738 & $-38.958$ & $ 0.24$ \\
CHSS 4003 &  4:14:58.7 & -6:09:08 & $12.90 \pm 0.023$ & $ 0.09 \pm 0.03$ & $ 0.01 \pm 0.04$ & 0.068 & 199.051 & $-37.381$ & $ 0.03$ \\
CHSS 4004 &  4:15:40.7 & -8:35:39 & $15.14 \pm 0.041$ & $ 0.09 \pm 0.10$ & $-0.08 \pm 0.18$ & 0.057 & 201.868 & $-38.405$ & $ 0.03$ \\
CHSS 4005 &  4:15:47.2 & -3:47:20 & $14.58 \pm 0.033$ & $ 0.09 \pm 0.06$ & $-0.09 \pm 0.10$ & 0.059 & 196.635 & $-36.011$ & $ 0.15$ \\
CHSS 4006 &  4:16:28.4 & -5:20:34 & $14.19 \pm 0.030$ & $ 0.06 \pm 0.05$ & $-0.00 \pm 0.07$ & 0.081 & 198.404 & $-36.655$ & $ 0.07$ \\
CHSS 4007 &  4:17:49.0 & -2:59:56 & $14.67 \pm 0.030$ & $-0.07 \pm 0.05$ & $ 0.06 \pm 0.11$ & 0.033 & 196.129 & $-35.168$ & $ 0.15$ \\
CHSS 4008 &  4:19:20.9 & -9:09:58 & $13.87 \pm 0.028$ & $ 0.02 \pm 0.04$ & $ 0.01 \pm 0.06$ & 0.049 & 203.047 & $-37.868$ & $ 0.00$ \\
CHSS 4009 &  4:19:27.2 & -3:44:53 & $12.50 \pm 0.030$ & $ 0.07 \pm 0.04$ & $-0.01 \pm 0.03$ & 0.067 & 197.172 & $-35.206$ & $ 0.10$ \\
CHSS 4010 &  4:19:41.2 & -7:49:26 & $13.08 \pm 0.026$ & $ 0.04 \pm 0.04$ & $ 0.07 \pm 0.05$ & 0.114 & 201.600 & $-37.168$ & $ 0.06$ \\
CHSS 4011 &  4:20:24.6 & -7:46:14 & $14.85 \pm 0.050$ & $ 0.02 \pm 0.11$ & $ 0.05 \pm 0.17$ & 0.100 & 201.647 & $-36.984$ & $ 0.19$ \\
CHSS 4012 &  4:21:12.2 & -7:42:13 & $14.96 \pm 0.037$ & $ 0.04 \pm 0.07$ & $ 0.02 \pm 0.13$ & 0.105 & 201.690 & $-36.780$ & $ 0.37$ \\
CHSS 4013 &  4:22:49.4 & -8:37:38 & $12.66 \pm 0.027$ & $-0.01 \pm 0.04$ & $-0.02 \pm 0.03$ & 0.213 & 202.944 & $-36.858$ & $ 0.01$ \\
CHSS 4014 &  4:24:35.5 & -6:07:16 & $13.89 \pm 0.029$ & $ 0.00 \pm 0.05$ & $ 0.08 \pm 0.06$ & 0.035 & 200.472 & $-35.283$ & $ 0.08$ \\
CHSS 4015 &  4:30:07.7 & -8:15:22 & $13.58 \pm 0.026$ & $ 0.07 \pm 0.04$ & $-0.01 \pm 0.05$ & 0.166 & 203.568 & $-35.084$ & $ 0.11$ \\
CHSS 1691 & 10:04:32.0 & 77:28:27 & $13.03 \pm 0.023$ & $-0.01 \pm 0.03$ & $-0.01 \pm 0.04$ & 0.022 & 133.223 & $ 36.100$ & $-0.01$ \\
CHSS 1692 & 10:05:51.3 & 77:28:04 & $15.20 \pm 0.049$ & $ 0.10 \pm 0.11$ & $ 0.08 \pm 0.17$ & 0.023 & 133.168 & $ 36.156$ & $ 0.56$ \\
CHSS 1693 & 10:14:23.8 & 79:19:40 & $15.13 \pm 0.043$ & $ 0.08 \pm 0.11$ & $ 0.10 \pm 0.14$ & 0.022 & 131.173 & $ 35.150$ & $ 0.26$ \\
CHSS 1694 & 10:17:56.4 & 79:23:44 & $14.30 \pm 0.027$ & $-0.02 \pm 0.06$ & $ 0.04 \pm 0.09$ & 0.023 & 130.970 & $ 35.212$ & $ 0.09$ \\
CHSS 1695 & 10:18:01.3 & 75:13:28 & $13.11 \pm 0.023$ & $ 0.00 \pm 0.04$ & $-0.02 \pm 0.04$ & 0.036 & 134.555 & $ 38.236$ & $-0.07$ \\
CHSS 1696 & 10:21:00.5 & 77:14:46 & $13.35 \pm 0.022$ & $-0.04 \pm 0.03$ & $ 0.02 \pm 0.04$ & 0.027 & 132.630 & $ 36.898$ & $ 0.08$ \\
CHSS 1697 & 10:26:10.7 & 78:39:23 & $12.99 \pm 0.024$ & $-0.04 \pm 0.04$ & $ 0.03 \pm 0.04$ & 0.025 & 131.213 & $ 36.025$ & $ 0.10$ \\
CHSS 1698 & 10:27:00.9 & 77:27:03 & $15.50 \pm 0.059$ & $ 0.08 \pm 0.14$ & $ 0.04 \pm 0.22$ & 0.027 & 132.153 & $ 36.965$ & $ 0.52$ \\
CHSS 1699 & 10:27:51.3 & 79:03:08 & $12.54 \pm 0.024$ & $-0.03 \pm 0.04$ & $-0.03 \pm 0.04$ & 0.022 & 130.820 & $ 35.775$ & $ 0.12$ \\
CHSS 1700 & 10:32:12.3 & 75:29:06 & $13.77 \pm 0.026$ & $-0.06 \pm 0.05$ & $ 0.04 \pm 0.07$ & 0.049 & 133.488 & $ 38.651$ & $ 0.06$ \\
CHSS 1701 & 10:36:15.7 & 30:20:18 & $14.38 \pm 0.032$ & $ 0.07 \pm 0.06$ & $ 0.02 \pm 0.09$ & 0.019 & 198.618 & $ 60.302$ & $ 0.19$ \\
CHSS 1702 & 10:36:32.9 & 74:36:17 & $14.33 \pm 0.038$ & $ 0.04 \pm 0.07$ & $ 0.06 \pm 0.09$ & 0.069 & 133.944 & $ 39.505$ & $ 0.10$ \\
CHSS 1703 & 10:37:16.4 & 34:14:40 & $13.58 \pm 0.024$ & $ 0.07 \pm 0.04$ & $ 0.09 \pm 0.06$ & 0.016 & 190.705 & $ 60.435$ & $ 0.32$ \\
CHSS 1704 & 10:37:29.3 & 32:33:58 & $14.36 \pm 0.034$ & $ 0.05 \pm 0.06$ & $ 0.04 \pm 0.10$ & 0.019 & 194.104 & $ 60.575$ & $-0.03$ \\
CHSS   33 & 10:39:16.2 & 29:14:00 & $15.09 \pm 0.042$ & $ 0.10 \pm 0.08$ & $-0.06 \pm 0.13$ & 0.030 & 200.938 & $ 60.894$ & $-0.03$ \\
CHSS 1706 & 10:39:57.6 & 74:56:50 & $14.06 \pm 0.038$ & $ 0.01 \pm 0.06$ & $-0.06 \pm 0.09$ & 0.051 & 133.439 & $ 39.381$ & $ 0.07$ \\
CHSS 1707 & 10:40:00.2 & 31:46:18 & $15.03 \pm 0.049$ & $-0.00 \pm 0.10$ & $-0.09 \pm 0.15$ & 0.024 & 195.711 & $ 61.124$ & $-0.06$ \\
CHSS 1708 & 10:40:05.8 & 23:18:00 & $13.43 \pm 0.024$ & $ 0.07 \pm 0.04$ & $ 0.07 \pm 0.04$ & 0.021 & 212.916 & $ 60.132$ & $ 0.30$ \\
CHSS 1709 & 10:40:07.8 & 78:43:14 & $14.78 \pm 0.040$ & $-0.07 \pm 0.09$ & $-0.04 \pm 0.14$ & 0.022 & 130.502 & $ 36.403$ & $ 0.09$ \\
CHSS 1710 & 10:40:14.3 & 76:00:42 & $14.09 \pm 0.029$ & $ 0.06 \pm 0.06$ & $-0.03 \pm 0.09$ & 0.053 & 132.572 & $ 38.557$ & $ 0.41$ \\
CHSS 1711 & 10:40:43.2 & 34:47:15 & $15.05 \pm 0.044$ & $-0.05 \pm 0.10$ & $-0.04 \pm 0.18$ & 0.019 & 189.459 & $ 61.089$ & $ 0.20$ \\
CHSS 1712 & 10:40:45.5 & 36:04:52 & $12.75 \pm 0.024$ & $ 0.10 \pm 0.04$ & $ 0.05 \pm 0.04$ & 0.018 & 186.811 & $ 60.930$ & $ 0.31$ \\
CHSS 1713 & 10:41:00.3 & 25:26:05 & $15.46 \pm 0.060$ & $ 0.10 \pm 0.14$ & $ 0.08 \pm 0.21$ & 0.030 & 208.777 & $ 60.795$ & $ 0.56$ \\
CHSS 1714 & 10:41:20.2 & 36:49:45 & $15.42 \pm 0.060$ & $ 0.10 \pm 0.12$ & $ 0.04 \pm 0.19$ & 0.019 & 185.253 & $ 60.923$ & $ 0.51$ \\
CHSS 1715 & 10:41:25.1 & 35:10:58 & $14.32 \pm 0.031$ & $ 0.06 \pm 0.06$ & $ 0.07 \pm 0.09$ & 0.018 & 188.611 & $ 61.185$ & $ 0.28$ \\
CHSS 1716 & 10:42:01.3 & 27:03:40 & $13.26 \pm 0.024$ & $ 0.09 \pm 0.04$ & $ 0.04 \pm 0.04$ & 0.031 & 205.535 & $ 61.278$ & $ 0.14$ \\
CHSS 1717 & 10:42:05.5 & 23:36:25 & $12.55 \pm 0.021$ & $-0.06 \pm 0.03$ & $ 0.02 \pm 0.03$ & 0.019 & 212.538 & $ 60.650$ & $ 0.09$ \\
CHSS 1718 & 10:42:35.4 & 37:33:16 & $13.26 \pm 0.021$ & $ 0.10 \pm 0.03$ & $ 0.03 \pm 0.04$ & 0.012 & 183.688 & $ 61.032$ & $ 0.08$ \\
CHSS 1719 & 10:43:01.7 & 37:00:03 & $14.18 \pm 0.027$ & $ 0.09 \pm 0.05$ & $-0.08 \pm 0.07$ & 0.012 & 184.778 & $ 61.225$ & $ 0.11$ \\
CHSS 1720 & 10:43:06.0 & 32:01:52 & $14.28 \pm 0.027$ & $ 0.05 \pm 0.05$ & $-0.00 \pm 0.07$ & 0.017 & 195.140 & $ 61.776$ & $ 0.07$ \\
CHSS 1721 & 10:43:21.2 & 77:05:34 & $15.14 \pm 0.046$ & $ 0.08 \pm 0.11$ & $ 0.06 \pm 0.19$ & 0.021 & 131.554 & $ 37.808$ & $ 0.42$ \\
CHSS 1722 & 10:44:02.9 & 25:26:54 & $15.12 \pm 0.043$ & $ 0.09 \pm 0.08$ & $-0.07 \pm 0.15$ & 0.033 & 209.010 & $ 61.472$ & $ 0.36$ \\
CHSS 1723 & 10:44:15.1 & 33:29:31 & $15.29 \pm 0.048$ & $ 0.09 \pm 0.10$ & $-0.05 \pm 0.16$ & 0.016 & 192.020 & $ 61.939$ & $ 0.25$ \\
CHSS 1724 & 10:44:31.9 & 74:33:33 & $13.43 \pm 0.021$ & $ 0.02 \pm 0.04$ & $ 0.01 \pm 0.06$ & 0.075 & 133.443 & $ 39.872$ & $ 0.17$ \\
CHSS 1725 & 10:44:47.4 & 34:29:51 & $15.45 \pm 0.053$ & $ 0.07 \pm 0.12$ & $-0.01 \pm 0.19$ & 0.018 & 189.869 & $ 61.954$ & $ 0.07$ \\
CHSS   45 & 10:44:48.5 & 29:42:39 & $12.81 \pm 0.024$ & $ 0.01 \pm 0.04$ & $ 0.07 \pm 0.04$ & 0.031 & 200.082 & $ 62.124$ & $ 0.08$ \\
CHSS 1726 & 10:44:48.6 & 39:35:36 & $15.23 \pm 0.048$ & $ 0.02 \pm 0.11$ & $ 0.04 \pm 0.17$ & 0.013 & 179.389 & $ 60.972$ & $ 0.11$ \\
CHSS 1727 & 10:44:59.8 & 25:10:51 & $14.64 \pm 0.032$ & $ 0.10 \pm 0.07$ & $ 0.08 \pm 0.10$ & 0.039 & 209.645 & $ 61.633$ & $ 0.26$ \\
CHSS 1728 & 10:46:29.2 & 18:45:09 & $15.11 \pm 0.038$ & $ 0.10 \pm 0.07$ & $-0.02 \pm 0.12$ & 0.039 & 222.533 & $ 60.130$ & $ 0.37$ \\
CHSS   51 & 10:47:18.2 & 29:34:50 & $14.47 \pm 0.028$ & $ 0.10 \pm 0.05$ & $ 0.01 \pm 0.08$ & 0.030 & 200.414 & $ 62.660$ & $ 0.30$ \\
CHSS 1730 & 10:47:18.4 & 25:24:16 & $14.79 \pm 0.036$ & $ 0.04 \pm 0.07$ & $-0.03 \pm 0.11$ & 0.029 & 209.385 & $ 62.188$ & $ 0.17$ \\
CHSS 1731 & 10:47:44.8 & 42:04:38 & $15.12 \pm 0.038$ & $ 0.06 \pm 0.08$ & $ 0.08 \pm 0.13$ & 0.015 & 174.188 & $ 60.722$ & $ 0.11$ \\
CHSS 1732 & 10:48:00.9 & 23:35:34 & $14.34 \pm 0.026$ & $ 0.10 \pm 0.05$ & $-0.01 \pm 0.07$ & 0.035 & 213.240 & $ 61.965$ & $ 0.12$ \\
CHSS 1733 & 10:48:14.4 & 21:45:42 & $13.07 \pm 0.024$ & $ 0.09 \pm 0.04$ & $ 0.03 \pm 0.04$ & 0.022 & 216.998 & $ 61.527$ & $ 0.21$ \\
CHSS 1734 & 10:48:15.6 & 20:38:49 & $13.04 \pm 0.023$ & $ 0.05 \pm 0.03$ & $ 0.01 \pm 0.04$ & 0.030 & 219.212 & $ 61.186$ & $ 0.16$ \\
CHSS   56 & 10:49:10.8 & 29:03:40 & $14.00 \pm 0.027$ & $ 0.03 \pm 0.05$ & $-0.02 \pm 0.06$ & 0.021 & 201.596 & $ 63.043$ & $ 0.07$ \\
CHSS 1735 & 10:49:13.1 & 35:54:32 & $14.91 \pm 0.034$ & $ 0.09 \pm 0.07$ & $ 0.08 \pm 0.10$ & 0.017 & 186.583 & $ 62.646$ & $ 0.42$ \\
CHSS 1736 & 10:49:28.9 & 27:54:23 & $15.50 \pm 0.052$ & $-0.02 \pm 0.13$ & $-0.10 \pm 0.24$ & 0.018 & 204.146 & $ 63.019$ & $-0.07$ \\
CHSS  786 & 10:49:42.4 & 28:15:35 & $12.85 \pm 0.022$ & $ 0.02 \pm 0.03$ & $ 0.01 \pm 0.03$ & 0.021 & 203.380 & $ 63.100$ & $ 0.06$ \\
CHSS 1738 & 10:49:44.2 & 37:31:56 & $15.42 \pm 0.054$ & $ 0.07 \pm 0.10$ & $ 0.08 \pm 0.16$ & 0.014 & 183.091 & $ 62.420$ & $ 0.35$ \\
CHSS 1739 & 10:50:03.7 & 30:12:36 & $15.39 \pm 0.052$ & $ 0.10 \pm 0.10$ & $-0.04 \pm 0.17$ & 0.023 & 199.069 & $ 63.277$ & $ 0.51$ \\
CHSS 1740 & 10:50:12.4 & 80:00:54 & $15.00 \pm 0.047$ & $ 0.05 \pm 0.10$ & $-0.06 \pm 0.16$ & 0.033 & 129.111 & $ 35.613$ & $ 0.20$ \\
CHSS 1741 & 10:50:49.1 & 16:54:20 & $14.56 \pm 0.028$ & $ 0.06 \pm 0.05$ & $ 0.07 \pm 0.07$ & 0.029 & 226.775 & $ 60.330$ & $ 0.24$ \\
CHSS 1742 & 10:50:54.6 & 36:25:51 & $15.29 \pm 0.046$ & $ 0.08 \pm 0.09$ & $ 0.07 \pm 0.14$ & 0.013 & 185.324 & $ 62.884$ & $ 0.38$ \\
CHSS 1743 & 10:50:55.6 & 25:12:06 & $15.16 \pm 0.050$ & $ 0.07 \pm 0.11$ & $-0.06 \pm 0.17$ & 0.044 & 210.144 & $ 62.955$ & $ 0.47$ \\
CHSS 1744 & 10:51:01.8 & 34:01:36 & $13.46 \pm 0.024$ & $ 0.02 \pm 0.04$ & $ 0.04 \pm 0.04$ & 0.024 & 190.562 & $ 63.289$ & $ 0.08$ \\
CHSS   63 & 10:51:17.7 & 29:20:33 & $13.87 \pm 0.025$ & $-0.01 \pm 0.04$ & $ 0.09 \pm 0.05$ & 0.020 & 201.024 & $ 63.518$ & $ 0.05$ \\
CHSS  787 & 10:51:26.3 & 28:42:27 & $13.38 \pm 0.021$ & $ 0.01 \pm 0.03$ & $-0.00 \pm 0.04$ & 0.018 & 202.450 & $ 63.514$ & $ 0.01$ \\
CHSS 1746 & 10:51:34.2 & 22:39:52 & $15.46 \pm 0.050$ & $ 0.10 \pm 0.11$ & $ 0.05 \pm 0.18$ & 0.019 & 215.612 & $ 62.520$ & $ 0.50$ \\
CHSS 1747 & 10:52:11.7 & 26:13:56 & $13.66 \pm 0.021$ & $ 0.04 \pm 0.04$ & $ 0.09 \pm 0.05$ & 0.033 & 207.999 & $ 63.410$ & $ 0.08$ \\
CHSS 1748 & 10:52:18.9 & 80:07:09 & $14.98 \pm 0.051$ & $ 0.05 \pm 0.10$ & $ 0.05 \pm 0.15$ & 0.036 & 128.947 & $ 35.576$ & $ 0.20$ \\
CHSS 1749 & 10:52:22.6 & 15:52:15 & $14.99 \pm 0.038$ & $-0.02 \pm 0.08$ & $ 0.02 \pm 0.13$ & 0.032 & 228.979 & $ 60.206$ & $ 0.08$ \\
CHSS 1750 & 10:53:00.7 & 26:34:21 & $13.45 \pm 0.021$ & $ 0.04 \pm 0.03$ & $-0.02 \pm 0.04$ & 0.020 & 207.303 & $ 63.641$ & $ 0.06$ \\
CHSS 1751 & 10:53:04.0 & 31:04:42 & $13.47 \pm 0.024$ & $-0.01 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.029 & 197.113 & $ 63.922$ & $ 0.07$ \\
CHSS 1752 & 10:53:19.5 & 37:34:13 & $15.26 \pm 0.043$ & $ 0.09 \pm 0.09$ & $ 0.06 \pm 0.15$ & 0.014 & 182.642 & $ 63.102$ & $ 0.34$ \\
CHSS 1753 & 10:53:28.4 & 21:51:28 & $12.78 \pm 0.022$ & $ 0.08 \pm 0.03$ & $ 0.02 \pm 0.04$ & 0.018 & 217.565 & $ 62.716$ & $ 0.23$ \\
CHSS 1754 & 10:53:31.4 & 72:22:53 & $14.25 \pm 0.030$ & $ 0.03 \pm 0.06$ & $ 0.04 \pm 0.08$ & 0.063 & 134.494 & $ 41.998$ & $ 0.09$ \\
CHSS 1755 & 10:53:32.0 & 25:14:51 & $15.03 \pm 0.033$ & $-0.07 \pm 0.06$ & $ 0.07 \pm 0.11$ & 0.032 & 210.287 & $ 63.543$ & $ 0.05$ \\
CHSS 1756 & 10:53:49.0 & 16:19:11 & $15.41 \pm 0.056$ & $ 0.09 \pm 0.11$ & $ 0.08 \pm 0.18$ & 0.024 & 228.485 & $ 60.718$ & $ 0.40$ \\
CHSS 1757 & 10:54:00.5 & 38:17:46 & $15.46 \pm 0.057$ & $ 0.00 \pm 0.11$ & $-0.09 \pm 0.20$ & 0.016 & 181.016 & $ 63.045$ & $ 0.35$ \\
CHSS 1758 & 10:54:20.7 & 17:52:32 & $15.46 \pm 0.060$ & $ 0.05 \pm 0.13$ & $-0.09 \pm 0.24$ & 0.031 & 225.690 & $ 61.501$ & $ 0.44$ \\
CHSS 1759 & 10:54:27.6 & 21:11:29 & $13.51 \pm 0.025$ & $ 0.08 \pm 0.04$ & $ 0.04 \pm 0.05$ & 0.021 & 219.102 & $ 62.732$ & $ 0.30$ \\
CHSS 1760 & 10:54:47.0 & 34:43:47 & $13.48 \pm 0.023$ & $ 0.03 \pm 0.03$ & $-0.03 \pm 0.05$ & 0.020 & 188.756 & $ 63.960$ & $ 0.06$ \\
CHSS 1761 & 10:54:50.9 & 15:06:26 & $15.41 \pm 0.055$ & $ 0.02 \pm 0.12$ & $ 0.03 \pm 0.19$ & 0.023 & 230.904 & $ 60.373$ & $ 0.17$ \\
CHSS 1762 & 10:55:57.3 & 17:39:58 & $14.34 \pm 0.033$ & $ 0.05 \pm 0.06$ & $ 0.08 \pm 0.08$ & 0.032 & 226.425 & $ 61.763$ & $ 0.42$ \\
CHSS 1763 & 10:56:10.9 & 27:38:28 & $14.04 \pm 0.024$ & $ 0.10 \pm 0.04$ & $ 0.04 \pm 0.05$ & 0.022 & 205.069 & $ 64.468$ & $ 0.09$ \\
CHSS 1764 & 10:56:18.1 & 16:50:19 & $13.16 \pm 0.023$ & $ 0.03 \pm 0.03$ & $ 0.05 \pm 0.04$ & 0.031 & 228.072 & $ 61.482$ & $ 0.09$ \\
CHSS 1765 & 10:56:29.6 & 74:52:47 & $13.61 \pm 0.024$ & $ 0.09 \pm 0.04$ & $ 0.04 \pm 0.06$ & 0.088 & 132.364 & $ 40.073$ & $ 0.03$ \\
CHSS 1766 & 10:57:06.7 & 33:59:48 & $14.50 \pm 0.029$ & $ 0.06 \pm 0.05$ & $ 0.06 \pm 0.08$ & 0.020 & 190.264 & $ 64.542$ & $ 0.31$ \\
CHSS 1767 & 10:57:13.6 & 18:33:19 & $14.53 \pm 0.032$ & $ 0.04 \pm 0.06$ & $-0.01 \pm 0.09$ & 0.023 & 224.954 & $ 62.401$ & $ 0.03$ \\
CHSS 1768 & 10:57:26.6 & 45:07:02 & $15.30 \pm 0.053$ & $ 0.07 \pm 0.13$ & $-0.05 \pm 0.22$ & 0.011 & 167.001 & $ 61.047$ & $ 0.49$ \\
CHSS 1769 & 10:57:43.6 & 38:46:48 & $13.01 \pm 0.025$ & $ 0.09 \pm 0.04$ & $ 0.04 \pm 0.04$ & 0.019 & 179.519 & $ 63.603$ & $ 0.28$ \\
CHSS 1770 & 10:58:23.3 & 39:19:36 & $14.70 \pm 0.033$ & $ 0.05 \pm 0.07$ & $ 0.04 \pm 0.09$ & 0.019 & 178.262 & $ 63.553$ & $ 0.32$ \\
CHSS 1771 & 10:58:51.3 & 35:34:26 & $13.52 \pm 0.024$ & $ 0.09 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.021 & 186.500 & $ 64.630$ & $ 0.11$ \\
CHSS 1772 & 10:59:05.2 & 32:06:21 & $14.25 \pm 0.027$ & $ 0.09 \pm 0.05$ & $ 0.06 \pm 0.06$ & 0.024 & 194.586 & $ 65.154$ & $ 0.31$ \\
CHSS 1773 & 10:59:11.1 & 42:39:29 & $15.38 \pm 0.050$ & $ 0.06 \pm 0.10$ & $-0.05 \pm 0.18$ & 0.010 & 171.332 & $ 62.442$ & $ 0.06$ \\
CHSS 1774 & 10:59:23.8 & 24:05:44 & $14.08 \pm 0.028$ & $ 0.00 \pm 0.05$ & $ 0.06 \pm 0.08$ & 0.016 & 213.487 & $ 64.613$ & $ 0.04$ \\
CHSS   82 & 10:59:28.0 & 29:25:10 & $13.78 \pm 0.026$ & $-0.06 \pm 0.04$ & $-0.08 \pm 0.06$ & 0.020 & 200.993 & $ 65.299$ & $-0.05$ \\
CHSS 1776 & 11:00:18.6 & 22:27:44 & $15.35 \pm 0.046$ & $ 0.10 \pm 0.10$ & $ 0.02 \pm 0.16$ & 0.018 & 217.283 & $ 64.406$ & $ 0.49$ \\
CHSS 1777 & 11:00:44.7 & 20:08:10 & $13.05 \pm 0.022$ & $-0.04 \pm 0.04$ & $-0.08 \pm 0.04$ & 0.026 & 222.406 & $ 63.764$ & $ 0.05$ \\
CHSS 1778 & 11:00:58.3 & 18:26:59 & $14.07 \pm 0.026$ & $-0.02 \pm 0.05$ & $ 0.08 \pm 0.06$ & 0.021 & 225.944 & $ 63.172$ & $ 0.02$ \\
CHSS 1779 & 11:02:02.2 & 25:26:58 & $15.02 \pm 0.041$ & $ 0.03 \pm 0.08$ & $ 0.04 \pm 0.14$ & 0.018 & 210.623 & $ 65.469$ & $ 0.01$ \\
CHSS 1780 & 11:02:04.7 & 42:06:07 & $14.87 \pm 0.037$ & $ 0.04 \pm 0.07$ & $ 0.00 \pm 0.11$ & 0.009 & 171.937 & $ 63.162$ & $ 0.15$ \\
CHSS 1781 & 11:02:07.3 & 14:43:03 & $12.94 \pm 0.025$ & $ 0.01 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.019 & 233.395 & $ 61.710$ & $ 0.05$ \\
CHSS 1782 & 11:02:20.8 & 24:27:29 & $14.47 \pm 0.032$ & $ 0.09 \pm 0.06$ & $ 0.09 \pm 0.08$ & 0.013 & 212.994 & $ 65.348$ & $ 0.32$ \\
CHSS 1783 & 11:02:42.8 & 38:33:21 & $14.81 \pm 0.034$ & $ 0.10 \pm 0.06$ & $ 0.04 \pm 0.09$ & 0.022 & 179.313 & $ 64.598$ & $ 0.46$ \\
CHSS 1784 & 11:03:01.9 & 23:37:11 & $12.64 \pm 0.019$ & $ 0.05 \pm 0.03$ & $ 0.00 \pm 0.03$ & 0.017 & 215.035 & $ 65.312$ & $ 0.13$ \\
CHSS 1785 & 11:03:07.5 & 76:19:41 & $15.19 \pm 0.048$ & $ 0.09 \pm 0.10$ & $-0.00 \pm 0.18$ & 0.035 & 130.899 & $ 39.077$ & $ 0.49$ \\
CHSS 1786 & 11:03:08.7 & 22:58:56 & $13.04 \pm 0.021$ & $-0.03 \pm 0.03$ & $ 0.02 \pm 0.04$ & 0.023 & 216.524 & $ 65.176$ & $-0.00$ \\
CHSS 1787 & 11:03:12.4 & 11:13:53 & $13.57 \pm 0.029$ & $ 0.07 \pm 0.04$ & $ 0.10 \pm 0.05$ & 0.017 & 239.688 & $ 60.021$ & $ 0.19$ \\
CHSS 1788 & 11:03:37.0 & 16:42:12 & $15.30 \pm 0.038$ & $ 0.10 \pm 0.11$ & $ 0.03 \pm 0.16$ & 0.020 & 230.024 & $ 62.984$ & $ 0.53$ \\
CHSS 1789 & 11:03:43.3 & 14:32:24 & $12.97 \pm 0.029$ & $ 0.09 \pm 0.04$ & $ 0.03 \pm 0.04$ & 0.019 & 234.137 & $ 61.951$ & $ 0.29$ \\
CHSS 1790 & 11:03:47.6 & 22:13:01 & $15.04 \pm 0.040$ & $ 0.06 \pm 0.08$ & $ 0.10 \pm 0.12$ & 0.020 & 218.372 & $ 65.108$ & $ 0.55$ \\
CHSS   99 & 11:04:09.7 & 29:27:20 & $14.19 \pm 0.029$ & $ 0.02 \pm 0.05$ & $ 0.01 \pm 0.07$ & 0.031 & 200.958 & $ 66.322$ & $ 0.05$ \\
CHSS 1792 & 11:04:26.9 & 77:28:01 & $13.24 \pm 0.024$ & $ 0.07 \pm 0.04$ & $ 0.01 \pm 0.05$ & 0.025 & 130.065 & $ 38.140$ & $ 0.02$ \\
CHSS 1793 & 11:04:31.7 & 24:39:43 & $13.18 \pm 0.027$ & $-0.07 \pm 0.05$ & $ 0.07 \pm 0.05$ & 0.012 & 212.758 & $ 65.875$ & $-0.07$ \\
CHSS  797 & 11:04:34.2 & 27:50:19 & $13.93 \pm 0.030$ & $ 0.02 \pm 0.05$ & $ 0.09 \pm 0.07$ & 0.033 & 204.992 & $ 66.334$ & $ 0.13$ \\
CHSS 1795 & 11:04:59.4 & 14:04:52 & $14.13 \pm 0.026$ & $ 0.05 \pm 0.05$ & $ 0.02 \pm 0.06$ & 0.016 & 235.311 & $ 61.974$ & $ 0.04$ \\
CHSS 1796 & 11:05:06.8 & 34:28:19 & $12.82 \pm 0.021$ & $ 0.03 \pm 0.03$ & $-0.04 \pm 0.03$ & 0.024 & 188.504 & $ 66.099$ & $ 0.17$ \\
CHSS 1797 & 11:06:03.5 & 13:36:54 & $13.21 \pm 0.024$ & $ 0.04 \pm 0.04$ & $ 0.00 \pm 0.04$ & 0.013 & 236.444 & $ 61.943$ & $ 0.08$ \\
CHSS 1798 & 11:06:10.8 & 14:03:35 & $14.92 \pm 0.032$ & $ 0.10 \pm 0.07$ & $ 0.09 \pm 0.10$ & 0.014 & 235.678 & $ 62.207$ & $ 0.47$ \\
CHSS 1799 & 11:06:14.7 & 21:44:04 & $15.17 \pm 0.048$ & $-0.04 \pm 0.11$ & $-0.02 \pm 0.17$ & 0.018 & 219.881 & $ 65.506$ & $ 0.25$ \\
CHSS 1800 & 11:06:22.5 & 31:39:36 & $15.38 \pm 0.057$ & $-0.00 \pm 0.12$ & $ 0.04 \pm 0.24$ & 0.030 & 195.388 & $ 66.731$ & $ 0.06$ \\
CHSS 1801 & 11:06:23.5 & 37:21:59 & $13.48 \pm 0.025$ & $-0.04 \pm 0.04$ & $ 0.04 \pm 0.05$ & 0.012 & 181.474 & $ 65.653$ & $ 0.02$ \\
CHSS 1802 & 11:06:29.6 & 37:59:05 & $14.20 \pm 0.026$ & $ 0.04 \pm 0.05$ & $ 0.02 \pm 0.07$ & 0.012 & 180.037 & $ 65.483$ & $ 0.07$ \\
CHSS 1803 & 11:06:31.0 & 48:20:05 & $15.24 \pm 0.047$ & $ 0.09 \pm 0.10$ & $-0.06 \pm 0.16$ & 0.024 & 159.719 & $ 60.617$ & $ 0.49$ \\
CHSS 1804 & 11:06:59.2 & 12:17:40 & $13.96 \pm 0.023$ & $ 0.04 \pm 0.05$ & $ 0.09 \pm 0.06$ & 0.015 & 239.018 & $ 61.392$ & $-0.07$ \\
CHSS 1805 & 11:07:28.0 & 22:27:17 & $13.28 \pm 0.024$ & $ 0.08 \pm 0.04$ & $ 0.05 \pm 0.04$ & 0.017 & 218.412 & $ 65.990$ & $ 0.08$ \\
CHSS 1806 & 11:07:40.0 & 43:01:47 & $13.78 \pm 0.023$ & $ 0.05 \pm 0.04$ & $ 0.01 \pm 0.05$ & 0.013 & 169.048 & $ 63.660$ & $ 0.10$ \\
CHSS 1807 & 11:07:41.3 & 32:35:41 & $15.44 \pm 0.052$ & $ 0.05 \pm 0.10$ & $-0.03 \pm 0.22$ & 0.026 & 192.955 & $ 66.915$ & $ 0.39$ \\
CHSS  801 & 11:07:55.9 & 27:44:39 & $14.84 \pm 0.044$ & $ 0.03 \pm 0.09$ & $-0.08 \pm 0.15$ & 0.022 & 205.379 & $ 67.068$ & $ 0.05$ \\
CHSS 1808 & 11:07:59.6 & 13:11:34 & $13.69 \pm 0.021$ & $ 0.07 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.016 & 237.748 & $ 62.103$ & $ 0.09$ \\
CHSS 1809 & 11:08:06.7 & 79:36:22 & $14.01 \pm 0.026$ & $ 0.07 \pm 0.05$ & $-0.03 \pm 0.07$ & 0.038 & 128.535 & $ 36.372$ & $ 0.16$ \\
CHSS 1810 & 11:08:17.9 & 77:23:14 & $14.37 \pm 0.031$ & $ 0.09 \pm 0.06$ & $-0.08 \pm 0.09$ & 0.028 & 129.885 & $ 38.314$ & $ 0.40$ \\
CHSS 1811 & 11:08:23.4 & 44:35:13 & $13.20 \pm 0.025$ & $ 0.05 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.012 & 165.901 & $ 62.991$ & $ 0.21$ \\
CHSS 1812 & 11:08:46.8 & 44:48:23 & $13.75 \pm 0.023$ & $ 0.09 \pm 0.03$ & $ 0.06 \pm 0.04$ & 0.012 & 165.411 & $ 62.934$ & $ 0.19$ \\
CHSS 1813 & 11:08:52.2 & 15:13:44 & $14.53 \pm 0.029$ & $ 0.08 \pm 0.05$ & $-0.04 \pm 0.08$ & 0.014 & 234.240 & $ 63.373$ & $ 0.10$ \\
CHSS 1814 & 11:09:18.3 & 43:09:02 & $13.93 \pm 0.027$ & $ 0.07 \pm 0.05$ & $-0.03 \pm 0.06$ & 0.015 & 168.481 & $ 63.863$ & $-0.01$ \\
CHSS 1815 & 11:09:40.8 & 74:55:29 & $13.94 \pm 0.027$ & $ 0.08 \pm 0.05$ & $-0.00 \pm 0.07$ & 0.050 & 131.380 & $ 40.491$ & $ 0.09$ \\
CHSS 1816 & 11:10:00.2 & 20:06:51 & $14.67 \pm 0.035$ & $ 0.07 \pm 0.07$ & $-0.07 \pm 0.11$ & 0.023 & 224.300 & $ 65.782$ & $ 0.28$ \\
CHSS 1817 & 11:10:10.1 & 17:47:58 & $13.98 \pm 0.024$ & $ 0.04 \pm 0.04$ & $ 0.10 \pm 0.06$ & 0.021 & 229.405 & $ 64.875$ & $ 0.07$ \\
CHSS 1818 & 11:10:37.5 & 32:41:19 & $13.31 \pm 0.024$ & $ 0.09 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.030 & 192.512 & $ 67.516$ & $ 0.32$ \\
CHSS 1819 & 11:10:44.7 & 76:21:23 & $12.66 \pm 0.023$ & $ 0.09 \pm 0.03$ & $ 0.02 \pm 0.03$ & 0.035 & 130.380 & $ 39.280$ & $ 0.23$ \\
CHSS 1820 & 11:10:45.6 & 31:58:03 & $15.35 \pm 0.051$ & $ 0.07 \pm 0.10$ & $-0.09 \pm 0.22$ & 0.021 & 194.380 & $ 67.631$ & $ 0.42$ \\
CHSS 1821 & 11:11:00.7 & 18:23:33 & $14.69 \pm 0.033$ & $ 0.06 \pm 0.07$ & $-0.03 \pm 0.09$ & 0.022 & 228.344 & $ 65.314$ & $ 0.12$ \\
CHSS 1822 & 11:11:06.5 & 18:04:43 & $14.98 \pm 0.051$ & $-0.11 \pm 0.10$ & $ 0.08 \pm 0.16$ & 0.020 & 229.045 & $ 65.199$ & $ 0.04$ \\
CHSS 1823 & 11:11:14.5 & 75:02:47 & $13.48 \pm 0.025$ & $ 0.09 \pm 0.04$ & $-0.04 \pm 0.05$ & 0.051 & 131.184 & $ 40.436$ & $ 0.36$ \\
CHSS 1824 & 11:11:27.3 & 17:55:18 & $14.79 \pm 0.033$ & $-0.00 \pm 0.07$ & $-0.06 \pm 0.11$ & 0.020 & 229.467 & $ 65.204$ & $ 0.06$ \\
CHSS 1825 & 11:11:28.7 & 72:15:01 & $14.40 \pm 0.032$ & $ 0.09 \pm 0.06$ & $ 0.03 \pm 0.09$ & 0.031 & 133.051 & $ 42.859$ & $ 0.29$ \\
CHSS 1826 & 11:11:58.7 & 12:37:12 & $13.11 \pm 0.024$ & $ 0.04 \pm 0.04$ & $ 0.06 \pm 0.04$ & 0.016 & 239.954 & $ 62.574$ & $ 0.13$ \\
CHSS 1827 & 11:12:06.3 & 12:27:45 & $13.27 \pm 0.023$ & $-0.00 \pm 0.04$ & $ 0.07 \pm 0.04$ & 0.018 & 240.271 & $ 62.507$ & $ 0.07$ \\
CHSS 1828 & 11:12:14.8 & 70:08:13 & $12.86 \pm 0.023$ & $ 0.08 \pm 0.03$ & $ 0.02 \pm 0.04$ & 0.013 & 134.497 & $ 44.698$ & $ 0.14$ \\
CHSS 1829 & 11:12:17.1 & 30:33:15 & $12.88 \pm 0.021$ & $ 0.04 \pm 0.04$ & $-0.02 \pm 0.04$ & 0.019 & 198.052 & $ 68.063$ & $ 0.07$ \\
CHSS 1830 & 11:12:32.4 & 39:02:39 & $12.72 \pm 0.021$ & $ 0.02 \pm 0.03$ & $-0.03 \pm 0.03$ & 0.019 & 176.596 & $ 66.218$ & $ 0.06$ \\
CHSS 1831 & 11:12:41.1 & 13:01:28 & $13.69 \pm 0.024$ & $-0.02 \pm 0.04$ & $-0.01 \pm 0.05$ & 0.020 & 239.453 & $ 62.949$ & $ 0.10$ \\
CHSS 1832 & 11:12:44.6 & 11:53:38 & $13.17 \pm 0.026$ & $ 0.10 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.018 & 241.458 & $ 62.294$ & $ 0.04$ \\
CHSS 1833 & 11:12:54.2 & 35:23:19 & $15.14 \pm 0.052$ & $ 0.04 \pm 0.11$ & $ 0.06 \pm 0.18$ & 0.020 & 185.351 & $ 67.457$ & $ 0.52$ \\
CHSS 1834 & 11:12:55.9 & 23:41:28 & $13.91 \pm 0.026$ & $ 0.00 \pm 0.05$ & $-0.08 \pm 0.06$ & 0.015 & 216.228 & $ 67.529$ & $ 0.03$ \\
CHSS 1835 & 11:13:16.4 & 15:47:35 & $14.11 \pm 0.025$ & $-0.02 \pm 0.04$ & $ 0.04 \pm 0.06$ & 0.017 & 234.367 & $ 64.573$ & $ 0.06$ \\
CHSS 1836 & 11:13:31.1 & 28:15:44 & $15.31 \pm 0.056$ & $-0.09 \pm 0.14$ & $-0.01 \pm 0.22$ & 0.017 & 204.226 & $ 68.332$ & $ 0.47$ \\
CHSS 1837 & 11:13:32.3 & 11:19:49 & $13.62 \pm 0.029$ & $ 0.09 \pm 0.05$ & $ 0.01 \pm 0.06$ & 0.019 & 242.671 & $ 62.106$ & $ 0.12$ \\
CHSS 1838 & 11:13:47.2 & 27:36:49 & $14.97 \pm 0.041$ & $-0.05 \pm 0.10$ & $ 0.02 \pm 0.16$ & 0.018 & 205.990 & $ 68.350$ & $ 0.06$ \\
CHSS 1839 & 11:13:47.8 & 50:38:55 & $15.08 \pm 0.044$ & $ 0.09 \pm 0.09$ & $-0.05 \pm 0.16$ & 0.013 & 154.594 & $ 60.051$ & $ 0.43$ \\
CHSS 1840 & 11:14:13.1 & 33:35:08 & $14.85 \pm 0.033$ & $ 0.04 \pm 0.07$ & $-0.02 \pm 0.12$ & 0.029 & 189.849 & $ 68.117$ & $ 0.10$ \\
CHSS 1841 & 11:14:30.3 & 36:39:30 & $13.67 \pm 0.026$ & $ 0.01 \pm 0.04$ & $ 0.09 \pm 0.05$ & 0.018 & 181.938 & $ 67.412$ & $ 0.20$ \\
CHSS 1842 & 11:14:52.5 & 16:20:52 & $14.70 \pm 0.039$ & $ 0.10 \pm 0.07$ & $-0.00 \pm 0.11$ & 0.018 & 233.694 & $ 65.184$ & $ 0.08$ \\
CHSS  804 & 11:14:54.6 & 28:57:28 & $14.81 \pm 0.043$ & $ 0.08 \pm 0.09$ & $ 0.03 \pm 0.14$ & 0.020 & 202.356 & $ 68.660$ & $ 0.40$ \\
CHSS 1844 & 11:15:01.9 & 27:37:34 & $15.04 \pm 0.046$ & $ 0.07 \pm 0.08$ & $ 0.01 \pm 0.15$ & 0.017 & 206.012 & $ 68.626$ & $ 0.00$ \\
CHSS 1845 & 11:15:14.5 & 37:45:14 & $15.29 \pm 0.053$ & $ 0.05 \pm 0.11$ & $-0.02 \pm 0.21$ & 0.016 & 179.133 & $ 67.187$ & $ 0.37$ \\
CHSS 1846 & 11:15:52.3 & 24:24:13 & $15.30 \pm 0.046$ & $-0.03 \pm 0.10$ & $ 0.01 \pm 0.18$ & 0.015 & 214.789 & $ 68.345$ & $ 0.28$ \\
CHSS 1847 & 11:15:58.0 & 21:19:26 & $13.24 \pm 0.023$ & $ 0.02 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.016 & 222.688 & $ 67.514$ & $ 0.04$ \\
CHSS 1848 & 11:16:01.4 & 24:28:00 & $14.17 \pm 0.026$ & $ 0.02 \pm 0.05$ & $ 0.07 \pm 0.07$ & 0.015 & 214.642 & $ 68.392$ & $ 0.05$ \\
CHSS 1849 & 11:16:16.3 & 49:54:03 & $13.55 \pm 0.029$ & $ 0.07 \pm 0.05$ & $-0.05 \pm 0.06$ & 0.015 & 155.169 & $ 60.848$ & $ 0.07$ \\
CHSS 1850 & 11:16:16.7 & 10:29:16 & $14.24 \pm 0.033$ & $ 0.03 \pm 0.04$ & $ 0.07 \pm 0.08$ & 0.018 & 244.975 & $ 62.100$ & $ 0.01$ \\
CHSS 1851 & 11:16:17.3 & 15:01:48 & $12.61 \pm 0.022$ & $-0.04 \pm 0.03$ & $ 0.01 \pm 0.04$ & 0.022 & 236.777 & $ 64.792$ & $ 0.07$ \\
CHSS 1852 & 11:16:26.0 &  8:22:49 & $14.02 \pm 0.029$ & $ 0.03 \pm 0.05$ & $ 0.04 \pm 0.08$ & 0.032 & 248.334 & $ 60.735$ & $ 0.06$ \\
CHSS 1853 & 11:17:06.1 & 38:10:29 & $13.43 \pm 0.025$ & $ 0.01 \pm 0.04$ & $ 0.03 \pm 0.04$ & 0.018 & 177.772 & $ 67.374$ & $ 0.10$ \\
CHSS 1854 & 11:17:09.8 & 42:15:29 & $15.18 \pm 0.048$ & $ 0.00 \pm 0.12$ & $ 0.01 \pm 0.21$ & 0.018 & 168.596 & $ 65.559$ & $ 0.39$ \\
CHSS 1855 & 11:17:19.9 & 24:12:07 & $13.89 \pm 0.027$ & $-0.14 \pm 0.05$ & $-0.02 \pm 0.07$ & 0.016 & 215.524 & $ 68.626$ & $-0.06$ \\
CHSS 1856 & 11:17:34.5 & 76:32:15 & $13.68 \pm 0.031$ & $ 0.10 \pm 0.05$ & $ 0.08 \pm 0.06$ & 0.039 & 129.813 & $ 39.310$ & $ 0.13$ \\
CHSS 1857 & 11:17:42.5 & 21:31:02 & $12.98 \pm 0.023$ & $ 0.01 \pm 0.03$ & $ 0.06 \pm 0.04$ & 0.018 & 222.565 & $ 67.961$ & $ 0.12$ \\
CHSS 1858 & 11:17:48.3 & 31:44:27 & $13.97 \pm 0.026$ & $-0.10 \pm 0.05$ & $ 0.09 \pm 0.06$ & 0.029 & 194.541 & $ 69.143$ & $ 0.04$ \\
CHSS 1859 & 11:17:53.8 & 25:23:29 & $12.59 \pm 0.021$ & $-0.05 \pm 0.03$ & $-0.03 \pm 0.03$ & 0.017 & 212.368 & $ 68.987$ & $ 0.00$ \\
CHSS 1860 & 11:18:03.7 & 44:18:06 & $13.99 \pm 0.030$ & $ 0.02 \pm 0.05$ & $ 0.00 \pm 0.06$ & 0.017 & 164.304 & $ 64.592$ & $ 0.07$ \\
CHSS 1861 & 11:18:08.7 & 18:08:23 & $15.48 \pm 0.059$ & $-0.06 \pm 0.14$ & $ 0.08 \pm 0.22$ & 0.020 & 230.736 & $ 66.724$ & $-0.09$ \\
CHSS 1862 & 11:18:08.8 & 16:15:16 & $12.82 \pm 0.024$ & $ 0.06 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.021 & 234.843 & $ 65.815$ & $ 0.17$ \\
CHSS 1863 & 11:18:08.9 & 20:10:24 & $14.31 \pm 0.027$ & $-0.08 \pm 0.06$ & $ 0.02 \pm 0.08$ & 0.019 & 225.979 & $ 67.575$ & $ 0.17$ \\
CHSS 1864 & 11:18:15.0 & 14:34:52 & $14.44 \pm 0.034$ & $-0.05 \pm 0.07$ & $-0.03 \pm 0.09$ & 0.022 & 238.273 & $ 64.944$ & $ 0.22$ \\
CHSS 1865 & 11:18:16.0 & 78:19:37 & $15.15 \pm 0.053$ & $ 0.05 \pm 0.12$ & $ 0.07 \pm 0.17$ & 0.030 & 128.738 & $ 37.730$ & $ 0.22$ \\
CHSS 1866 & 11:18:21.1 & 46:36:30 & $13.85 \pm 0.031$ & $-0.00 \pm 0.05$ & $ 0.08 \pm 0.05$ & 0.012 & 160.025 & $ 63.255$ & $ 0.14$ \\
CHSS 1867 & 11:18:21.4 & 40:29:08 & $14.03 \pm 0.027$ & $ 0.07 \pm 0.04$ & $ 0.10 \pm 0.05$ & 0.016 & 172.146 & $ 66.619$ & $ 0.05$ \\
CHSS 1868 & 11:18:27.2 & 74:47:15 & $14.62 \pm 0.039$ & $ 0.10 \pm 0.07$ & $ 0.07 \pm 0.12$ & 0.073 & 130.806 & $ 40.888$ & $ 0.46$ \\
CHSS 1869 & 11:18:29.0 & 27:49:58 & $14.42 \pm 0.039$ & $ 0.04 \pm 0.08$ & $ 0.10 \pm 0.10$ & 0.019 & 205.582 & $ 69.402$ & $ 0.10$ \\
CHSS 1870 & 11:18:33.8 &  9:03:14 & $13.96 \pm 0.033$ & $ 0.07 \pm 0.06$ & $-0.07 \pm 0.08$ & 0.040 & 248.047 & $ 61.578$ & $ 0.19$ \\
CHSS 1871 & 11:18:34.8 & 19:49:47 & $13.71 \pm 0.024$ & $-0.17 \pm 0.04$ & $-0.01 \pm 0.05$ & 0.020 & 226.912 & $ 67.535$ & $-0.07$ \\
CHSS 1872 & 11:18:38.1 &  9:44:53 & $13.08 \pm 0.024$ & $ 0.10 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.019 & 246.981 & $ 62.056$ & $ 0.15$ \\
CHSS 1873 & 11:18:46.2 & 75:45:13 & $12.84 \pm 0.022$ & $ 0.02 \pm 0.03$ & $ 0.10 \pm 0.04$ & 0.049 & 130.197 & $ 40.040$ & $ 0.25$ \\
CHSS  132 & 11:18:54.0 & 28:55:40 & $15.05 \pm 0.045$ & $ 0.01 \pm 0.09$ & $ 0.00 \pm 0.16$ & 0.016 & 202.471 & $ 69.532$ & $ 0.04$ \\
CHSS 1874 & 11:18:56.0 & 41:10:51 & $13.51 \pm 0.023$ & $ 0.07 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.014 & 170.483 & $ 66.384$ & $ 0.21$ \\
CHSS 1875 & 11:19:00.3 &  8:39:12 & $15.46 \pm 0.062$ & $ 0.08 \pm 0.12$ & $ 0.04 \pm 0.24$ & 0.045 & 248.818 & $ 61.386$ & $ 0.05$ \\
CHSS 1876 & 11:19:41.3 & 26:43:16 & $14.28 \pm 0.031$ & $ 0.09 \pm 0.06$ & $-0.07 \pm 0.10$ & 0.018 & 208.808 & $ 69.573$ & $ 0.12$ \\
CHSS 1877 & 11:19:45.0 & 40:55:03 & $12.57 \pm 0.019$ & $ 0.03 \pm 0.03$ & $ 0.02 \pm 0.03$ & 0.015 & 170.872 & $ 66.646$ & $ 0.23$ \\
CHSS 1878 & 11:19:54.8 & 17:29:15 & $13.06 \pm 0.030$ & $ 0.03 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.019 & 232.696 & $ 66.793$ & $ 0.08$ \\
CHSS 1879 & 11:20:06.1 &  9:30:40 & $14.69 \pm 0.037$ & $ 0.02 \pm 0.06$ & $-0.02 \pm 0.12$ & 0.027 & 247.874 & $ 62.167$ & $-0.05$ \\
CHSS 1880 & 11:20:06.8 & 27:38:18 & $15.03 \pm 0.058$ & $ 0.08 \pm 0.11$ & $ 0.02 \pm 0.19$ & 0.019 & 206.204 & $ 69.749$ & $ 0.43$ \\
CHSS 1881 & 11:20:47.9 & 17:53:43 & $14.52 \pm 0.034$ & $ 0.01 \pm 0.06$ & $ 0.02 \pm 0.09$ & 0.018 & 232.032 & $ 67.171$ & $ 0.07$ \\
CHSS 1882 & 11:20:57.3 & 50:46:09 & $14.91 \pm 0.042$ & $ 0.10 \pm 0.09$ & $-0.01 \pm 0.15$ & 0.014 & 152.823 & $ 60.783$ & $ 0.49$ \\
CHSS 1883 & 11:21:56.9 & 16:25:20 & $15.46 \pm 0.054$ & $-0.03 \pm 0.12$ & $ 0.08 \pm 0.18$ & 0.023 & 235.649 & $ 66.684$ & $ 0.03$ \\
CHSS 1884 & 11:22:02.6 & 21:55:24 & $15.17 \pm 0.046$ & $ 0.06 \pm 0.09$ & $-0.01 \pm 0.15$ & 0.017 & 222.419 & $ 69.045$ & $ 0.06$ \\
CHSS 1885 & 11:22:07.5 & 10:20:58 & $15.17 \pm 0.052$ & $ 0.07 \pm 0.10$ & $ 0.03 \pm 0.19$ & 0.021 & 247.243 & $ 63.098$ & $ 0.06$ \\
CHSS 1886 & 11:22:20.7 & 50:35:24 & $14.64 \pm 0.031$ & $ 0.06 \pm 0.07$ & $ 0.04 \pm 0.09$ & 0.018 & 152.757 & $ 61.065$ & $ 0.19$ \\
CHSS 1887 & 11:22:30.4 & 31:09:02 & $13.50 \pm 0.023$ & $ 0.03 \pm 0.03$ & $-0.02 \pm 0.04$ & 0.017 & 195.907 & $ 70.205$ & $ 0.05$ \\
CHSS 1888 & 11:22:41.7 & 15:32:07 & $13.75 \pm 0.024$ & $ 0.01 \pm 0.05$ & $-0.02 \pm 0.06$ & 0.027 & 237.774 & $ 66.365$ & $ 0.09$ \\
CHSS 1889 & 11:22:47.5 & 45:48:14 & $13.16 \pm 0.026$ & $ 0.08 \pm 0.04$ & $ 0.09 \pm 0.05$ & 0.015 & 160.353 & $ 64.358$ & $ 0.27$ \\
CHSS 1890 & 11:22:49.7 & 44:45:21 & $13.79 \pm 0.033$ & $ 0.04 \pm 0.05$ & $ 0.00 \pm 0.06$ & 0.018 & 162.267 & $ 65.012$ & $ 0.24$ \\
CHSS 1891 & 11:22:55.2 & 47:58:50 & $15.08 \pm 0.044$ & $ 0.08 \pm 0.10$ & $ 0.04 \pm 0.16$ & 0.013 & 156.608 & $ 62.951$ & $ 0.09$ \\
CHSS 1892 & 11:23:08.9 &  8:59:38 & $13.68 \pm 0.032$ & $ 0.05 \pm 0.05$ & $ 0.03 \pm 0.06$ & 0.052 & 249.789 & $ 62.363$ & $ 0.08$ \\
CHSS 1893 & 11:23:24.3 & 32:58:10 & $15.39 \pm 0.047$ & $ 0.09 \pm 0.10$ & $ 0.01 \pm 0.17$ & 0.022 & 190.522 & $ 70.118$ & $ 0.46$ \\
CHSS 1894 & 11:23:24.5 & 43:46:51 & $14.66 \pm 0.036$ & $ 0.04 \pm 0.07$ & $ 0.07 \pm 0.09$ & 0.018 & 163.994 & $ 65.677$ & $ 0.07$ \\
CHSS 1895 & 11:23:39.2 & 39:09:34 & $14.42 \pm 0.026$ & $ 0.05 \pm 0.05$ & $ 0.07 \pm 0.07$ & 0.024 & 174.004 & $ 68.130$ & $ 0.04$ \\
CHSS 1896 & 11:24:06.0 & 51:43:28 & $14.66 \pm 0.028$ & $-0.05 \pm 0.09$ & $ 0.09 \pm 0.12$ & 0.017 & 150.758 & $ 60.426$ & $ 0.21$ \\
CHSS 1897 & 11:24:14.4 & 37:02:19 & $13.71 \pm 0.024$ & $ 0.07 \pm 0.04$ & $ 0.06 \pm 0.05$ & 0.019 & 179.173 & $ 69.111$ & $ 0.19$ \\
CHSS 1898 & 11:25:20.4 & 48:19:59 & $13.13 \pm 0.029$ & $ 0.02 \pm 0.04$ & $ 0.00 \pm 0.05$ & 0.016 & 155.434 & $ 63.003$ & $ 0.02$ \\
CHSS 1899 & 11:25:28.5 & 38:39:31 & $13.43 \pm 0.023$ & $ 0.04 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.018 & 174.791 & $ 68.670$ & $ 0.02$ \\
CHSS 1900 & 11:25:29.7 & 33:17:14 & $14.84 \pm 0.034$ & $-0.07 \pm 0.07$ & $-0.00 \pm 0.12$ & 0.020 & 189.331 & $ 70.481$ & $-0.02$ \\
CHSS 1901 & 11:25:43.9 & 73:17:02 & $15.31 \pm 0.057$ & $ 0.05 \pm 0.14$ & $-0.00 \pm 0.24$ & 0.071 & 131.120 & $ 42.455$ & $ 0.49$ \\
CHSS 1902 & 11:26:09.4 & 11:37:16 & $13.57 \pm 0.035$ & $-0.01 \pm 0.06$ & $ 0.05 \pm 0.08$ & 0.043 & 246.552 & $ 64.681$ & $ 0.03$ \\
CHSS 1903 & 11:26:17.8 &  6:55:12 & $12.88 \pm 0.024$ & $ 0.00 \pm 0.04$ & $-0.06 \pm 0.04$ & 0.056 & 254.049 & $ 61.423$ & $ 0.09$ \\
CHSS 1904 & 11:26:23.0 & 32:27:07 & $15.33 \pm 0.043$ & $ 0.10 \pm 0.09$ & $ 0.03 \pm 0.15$ & 0.023 & 191.687 & $ 70.832$ & $ 0.47$ \\
CHSS 1905 & 11:26:34.6 & 27:15:39 & $13.60 \pm 0.026$ & $ 0.07 \pm 0.05$ & $ 0.02 \pm 0.05$ & 0.018 & 207.642 & $ 71.152$ & $ 0.14$ \\
CHSS 1906 & 11:26:35.8 & 35:06:25 & $15.26 \pm 0.043$ & $ 0.03 \pm 0.09$ & $ 0.08 \pm 0.15$ & 0.019 & 183.931 & $ 70.220$ & $ 0.07$ \\
CHSS 1907 & 11:26:43.3 & 17:14:02 & $15.24 \pm 0.042$ & $ 0.06 \pm 0.09$ & $ 0.04 \pm 0.13$ & 0.023 & 235.359 & $ 68.081$ & $ 0.45$ \\
CHSS 1908 & 11:26:47.6 & 76:48:08 & $14.89 \pm 0.046$ & $ 0.07 \pm 0.10$ & $ 0.06 \pm 0.16$ & 0.049 & 129.046 & $ 39.304$ & $ 0.45$ \\
CHSS 1909 & 11:26:59.7 & 31:39:08 & $13.70 \pm 0.025$ & $ 0.04 \pm 0.04$ & $-0.02 \pm 0.05$ & 0.020 & 194.039 & $ 71.092$ & $ 0.17$ \\
CHSS 1910 & 11:27:13.9 & 20:51:07 & $13.68 \pm 0.022$ & $-0.03 \pm 0.04$ & $-0.02 \pm 0.05$ & 0.019 & 226.480 & $ 69.801$ & $-0.02$ \\
CHSS 1911 & 11:27:21.1 & 27:13:37 & $15.44 \pm 0.054$ & $ 0.10 \pm 0.11$ & $-0.01 \pm 0.17$ & 0.018 & 207.790 & $ 71.321$ & $ 0.49$ \\
CHSS 1912 & 11:27:45.9 & 44:27:14 & $13.88 \pm 0.033$ & $ 0.04 \pm 0.05$ & $ 0.02 \pm 0.05$ & 0.019 & 161.532 & $ 65.889$ & $ 0.06$ \\
CHSS 1913 & 11:28:18.3 & 30:49:04 & $14.00 \pm 0.025$ & $ 0.05 \pm 0.04$ & $-0.03 \pm 0.06$ & 0.020 & 196.507 & $ 71.476$ & $ 0.15$ \\
CHSS 1914 & 11:28:21.3 & 39:27:32 & $12.98 \pm 0.021$ & $ 0.03 \pm 0.03$ & $ 0.02 \pm 0.03$ & 0.018 & 172.121 & $ 68.792$ & $ 0.06$ \\
CHSS 1915 & 11:28:26.4 & 46:28:39 & $15.06 \pm 0.038$ & $ 0.07 \pm 0.08$ & $ 0.05 \pm 0.11$ & 0.016 & 157.681 & $ 64.657$ & $ 0.15$ \\
CHSS 1916 & 11:28:32.9 &  9:00:47 & $12.94 \pm 0.023$ & $ 0.09 \pm 0.03$ & $ 0.03 \pm 0.04$ & 0.043 & 251.813 & $ 63.325$ & $ 0.20$ \\
CHSS 1917 & 11:28:49.2 & 39:12:59 & $14.03 \pm 0.025$ & $ 0.07 \pm 0.04$ & $-0.05 \pm 0.06$ & 0.021 & 172.588 & $ 68.988$ & $ 0.10$ \\
CHSS 1918 & 11:28:55.7 &  9:28:55 & $15.08 \pm 0.050$ & $ 0.06 \pm 0.08$ & $ 0.08 \pm 0.15$ & 0.033 & 251.221 & $ 63.724$ & $ 0.43$ \\
CHSS 1919 & 11:29:03.8 & 32:16:44 & $15.20 \pm 0.040$ & $ 0.06 \pm 0.10$ & $ 0.08 \pm 0.16$ & 0.028 & 191.890 & $ 71.420$ & $ 0.11$ \\
CHSS 1920 & 11:29:04.5 & 22:55:13 & $13.54 \pm 0.027$ & $ 0.01 \pm 0.05$ & $-0.00 \pm 0.05$ & 0.017 & 221.109 & $ 70.898$ & $ 0.04$ \\
CHSS 1921 & 11:29:13.0 & 13:51:44 & $12.55 \pm 0.024$ & $ 0.10 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.037 & 243.493 & $ 66.679$ & $ 0.28$ \\
CHSS 1922 & 11:29:17.1 & 44:48:21 & $13.51 \pm 0.025$ & $-0.04 \pm 0.04$ & $-0.06 \pm 0.06$ & 0.020 & 160.447 & $ 65.873$ & $ 0.04$ \\
CHSS 1923 & 11:29:35.5 & 79:11:38 & $14.66 \pm 0.035$ & $ 0.09 \pm 0.07$ & $ 0.03 \pm 0.11$ & 0.041 & 127.650 & $ 37.174$ & $ 0.12$ \\
CHSS 1924 & 11:29:50.8 & 16:58:47 & $14.15 \pm 0.028$ & $ 0.04 \pm 0.05$ & $-0.06 \pm 0.06$ & 0.028 & 236.996 & $ 68.588$ & $ 0.18$ \\
CHSS 1925 & 11:29:56.6 &  8:18:57 & $15.45 \pm 0.064$ & $ 0.06 \pm 0.12$ & $ 0.09 \pm 0.22$ & 0.039 & 253.435 & $ 63.061$ & $ 0.37$ \\
CHSS 1926 & 11:29:58.6 & 16:53:13 & $14.61 \pm 0.032$ & $ 0.08 \pm 0.06$ & $-0.01 \pm 0.08$ & 0.029 & 237.256 & $ 68.565$ & $ 0.22$ \\
CHSS 1927 & 11:30:06.1 & 75:26:16 & $12.71 \pm 0.025$ & $-0.00 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.054 & 129.543 & $ 40.629$ & $ 0.09$ \\
CHSS 1928 & 11:30:07.5 & 22:59:41 & $15.06 \pm 0.043$ & $ 0.10 \pm 0.08$ & $ 0.01 \pm 0.12$ & 0.017 & 221.107 & $ 71.151$ & $ 0.07$ \\
CHSS 1929 & 11:30:33.3 & 66:53:32 & $13.56 \pm 0.023$ & $ 0.04 \pm 0.04$ & $-0.02 \pm 0.05$ & 0.010 & 134.708 & $ 48.345$ & $ 0.15$ \\
CHSS 1930 & 11:30:46.7 & 22:30:07 & $12.58 \pm 0.024$ & $-0.02 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.018 & 222.701 & $ 71.146$ & $ 0.01$ \\
CHSS 1931 & 11:31:07.6 & 11:52:50 & $15.43 \pm 0.053$ & $ 0.09 \pm 0.11$ & $ 0.08 \pm 0.20$ & 0.042 & 248.006 & $ 65.765$ & $ 0.39$ \\
CHSS 1932 & 11:31:10.6 & 25:37:15 & $14.78 \pm 0.038$ & $ 0.09 \pm 0.08$ & $ 0.06 \pm 0.11$ & 0.020 & 213.183 & $ 71.980$ & $ 0.24$ \\
CHSS 1933 & 11:31:27.0 & 44:42:04 & $13.49 \pm 0.023$ & $-0.06 \pm 0.04$ & $ 0.03 \pm 0.06$ & 0.016 & 160.026 & $ 66.234$ & $-0.02$ \\
CHSS 1934 & 11:31:28.6 & 10:38:48 & $12.97 \pm 0.023$ & $ 0.05 \pm 0.04$ & $ 0.03 \pm 0.04$ & 0.039 & 250.315 & $ 64.987$ & $ 0.20$ \\
CHSS 1935 & 11:31:28.8 & 28:37:40 & $14.01 \pm 0.024$ & $-0.14 \pm 0.05$ & $ 0.08 \pm 0.07$ & 0.025 & 203.419 & $ 72.288$ & $-0.06$ \\
CHSS 1936 & 11:31:37.4 & 24:03:47 & $13.85 \pm 0.029$ & $ 0.07 \pm 0.05$ & $-0.03 \pm 0.06$ & 0.018 & 218.154 & $ 71.766$ & $ 0.03$ \\
CHSS 1937 & 11:31:39.2 & 31:12:48 & $15.11 \pm 0.040$ & $-0.20 \pm 0.11$ & $ 0.05 \pm 0.18$ & 0.022 & 194.962 & $ 72.138$ & $-0.04$ \\
CHSS  817 & 11:31:43.2 & 29:55:41 & $14.15 \pm 0.027$ & $ 0.07 \pm 0.05$ & $ 0.08 \pm 0.07$ & 0.023 & 199.141 & $ 72.291$ & $ 0.29$ \\
CHSS 1938 & 11:31:55.0 & 31:58:12 & $14.37 \pm 0.027$ & $ 0.07 \pm 0.05$ & $ 0.08 \pm 0.08$ & 0.027 & 192.502 & $ 72.071$ & $ 0.18$ \\
CHSS 1939 & 11:32:03.5 &  6:55:09 & $15.14 \pm 0.045$ & $-0.18 \pm 0.10$ & $ 0.00 \pm 0.20$ & 0.037 & 256.321 & $ 62.371$ & $-0.11$ \\
CHSS 1940 & 11:32:03.6 &  4:56:05 & $14.22 \pm 0.032$ & $ 0.06 \pm 0.06$ & $ 0.03 \pm 0.10$ & 0.035 & 258.975 & $ 60.840$ & $ 0.16$ \\
CHSS 1941 & 11:32:05.0 & 48:24:19 & $12.57 \pm 0.029$ & $ 0.08 \pm 0.05$ & $ 0.07 \pm 0.04$ & 0.015 & 153.540 & $ 63.737$ & $ 0.28$ \\
CHSS 1942 & 11:32:06.1 & 44:30:29 & $14.57 \pm 0.030$ & $ 0.02 \pm 0.07$ & $ 0.06 \pm 0.12$ & 0.020 & 160.201 & $ 66.448$ & $ 0.08$ \\
CHSS 1943 & 11:32:23.4 & 38:32:01 & $14.82 \pm 0.035$ & $-0.05 \pm 0.07$ & $ 0.03 \pm 0.12$ & 0.020 & 173.338 & $ 69.926$ & $ 0.34$ \\
CHSS 1944 & 11:32:27.4 & 15:17:31 & $14.41 \pm 0.034$ & $-0.06 \pm 0.06$ & $-0.08 \pm 0.11$ & 0.036 & 241.746 & $ 68.165$ & $-0.09$ \\
CHSS 1945 & 11:32:47.5 & 13:27:41 & $13.74 \pm 0.026$ & $ 0.08 \pm 0.05$ & $ 0.09 \pm 0.06$ & 0.039 & 245.676 & $ 67.105$ & $ 0.31$ \\
CHSS 1946 & 11:32:49.2 & 17:48:19 & $14.04 \pm 0.031$ & $-0.01 \pm 0.06$ & $ 0.03 \pm 0.08$ & 0.022 & 236.049 & $ 69.623$ & $ 0.11$ \\
CHSS 1947 & 11:33:02.7 & 11:56:54 & $12.99 \pm 0.027$ & $ 0.04 \pm 0.04$ & $ 0.05 \pm 0.04$ & 0.035 & 248.655 & $ 66.158$ & $ 0.18$ \\
CHSS  159 & 11:33:06.9 & 29:41:21 & $15.35 \pm 0.052$ & $-0.02 \pm 0.13$ & $-0.08 \pm 0.20$ & 0.023 & 199.863 & $ 72.610$ & $ 0.06$ \\
CHSS 1948 & 11:33:17.9 & 26:03:58 & $13.39 \pm 0.027$ & $ 0.05 \pm 0.05$ & $ 0.08 \pm 0.05$ & 0.019 & 211.971 & $ 72.518$ & $ 0.21$ \\
CHSS 1949 & 11:33:42.3 &  5:58:15 & $13.30 \pm 0.030$ & $ 0.09 \pm 0.05$ & $ 0.10 \pm 0.05$ & 0.031 & 258.293 & $ 61.904$ & $ 0.20$ \\
CHSS 1950 & 11:34:10.3 &  8:44:52 & $14.68 \pm 0.034$ & $-0.04 \pm 0.06$ & $ 0.03 \pm 0.13$ & 0.032 & 254.501 & $ 64.088$ & $-0.04$ \\
CHSS 1951 & 11:34:12.6 & 72:09:41 & $15.12 \pm 0.046$ & $-0.05 \pm 0.10$ & $-0.01 \pm 0.16$ & 0.023 & 130.990 & $ 43.738$ & $ 0.07$ \\
CHSS 1952 & 11:34:25.0 & 30:12:05 & $15.09 \pm 0.045$ & $ 0.09 \pm 0.10$ & $-0.08 \pm 0.20$ & 0.027 & 198.066 & $ 72.849$ & $ 0.14$ \\
CHSS 1953 & 11:34:36.8 & 18:19:22 & $13.07 \pm 0.023$ & $ 0.08 \pm 0.03$ & $ 0.01 \pm 0.03$ & 0.025 & 235.374 & $ 70.252$ & $ 0.16$ \\
CHSS 1954 & 11:34:40.3 & 51:41:26 & $15.46 \pm 0.070$ & $ 0.10 \pm 0.13$ & $ 0.01 \pm 0.20$ & 0.012 & 148.217 & $ 61.504$ & $ 0.43$ \\
CHSS 1955 & 11:35:21.1 & 70:06:25 & $12.86 \pm 0.022$ & $-0.06 \pm 0.03$ & $ 0.05 \pm 0.03$ & 0.011 & 132.060 & $ 45.649$ & $ 0.10$ \\
CHSS  818 & 11:35:25.9 & 30:43:18 & $12.99 \pm 0.019$ & $ 0.07 \pm 0.03$ & $ 0.01 \pm 0.04$ & 0.023 & 196.221 & $ 73.008$ & $ 0.24$ \\
CHSS 1957 & 11:35:26.7 & 27:22:11 & $14.25 \pm 0.035$ & $ 0.02 \pm 0.06$ & $ 0.02 \pm 0.08$ & 0.025 & 207.739 & $ 73.125$ & $ 0.11$ \\
CHSS 1958 & 11:35:40.7 & 26:34:14 & $14.52 \pm 0.031$ & $ 0.01 \pm 0.06$ & $ 0.02 \pm 0.08$ & 0.024 & 210.497 & $ 73.109$ & $ 0.07$ \\
CHSS 1959 & 11:35:55.7 & 11:14:21 & $15.28 \pm 0.048$ & $ 0.01 \pm 0.10$ & $ 0.06 \pm 0.19$ & 0.029 & 251.132 & $ 66.183$ & $ 0.49$ \\
CHSS 1960 & 11:36:06.2 & 80:21:06 & $14.34 \pm 0.030$ & $ 0.06 \pm 0.06$ & $ 0.07 \pm 0.09$ & 0.054 & 126.777 & $ 36.208$ & $ 0.18$ \\
CHSS 1961 & 11:36:17.5 & 51:25:35 & $14.95 \pm 0.041$ & $-0.10 \pm 0.10$ & $-0.01 \pm 0.15$ & 0.015 & 148.137 & $ 61.867$ & $ 0.15$ \\
CHSS 1962 & 11:36:24.4 & 39:29:34 & $13.27 \pm 0.023$ & $-0.10 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.019 & 169.759 & $ 70.106$ & $-0.06$ \\
CHSS 1963 & 11:36:25.7 & 18:07:55 & $13.56 \pm 0.028$ & $-0.05 \pm 0.05$ & $-0.07 \pm 0.05$ & 0.030 & 236.515 & $ 70.527$ & $-0.05$ \\
CHSS 1964 & 11:36:36.4 & 74:58:30 & $13.51 \pm 0.027$ & $ 0.05 \pm 0.05$ & $-0.02 \pm 0.06$ & 0.059 & 129.279 & $ 41.218$ & $ 0.17$ \\
CHSS 1965 & 11:37:05.1 & 29:47:58 & $12.97 \pm 0.024$ & $-0.12 \pm 0.04$ & $-0.08 \pm 0.04$ & 0.023 & 199.268 & $ 73.461$ & $ 0.11$ \\
CHSS 1966 & 11:37:18.1 & 71:47:35 & $13.18 \pm 0.023$ & $ 0.02 \pm 0.03$ & $-0.01 \pm 0.04$ & 0.015 & 130.891 & $ 44.172$ & $ 0.08$ \\
CHSS 1967 & 11:37:29.7 & 30:57:43 & $15.32 \pm 0.055$ & $ 0.04 \pm 0.13$ & $ 0.03 \pm 0.20$ & 0.021 & 195.182 & $ 73.412$ & $ 0.04$ \\
CHSS 1968 & 11:37:36.0 & 75:27:37 & $14.08 \pm 0.029$ & $ 0.10 \pm 0.06$ & $ 0.02 \pm 0.07$ & 0.065 & 128.959 & $ 40.792$ & $ 0.17$ \\
CHSS 1969 & 11:38:06.9 & 30:14:55 & $15.27 \pm 0.057$ & $-0.03 \pm 0.13$ & $ 0.00 \pm 0.20$ & 0.020 & 197.613 & $ 73.639$ & $ 0.03$ \\
CHSS 1970 & 11:38:30.8 & 23:03:56 & $14.91 \pm 0.037$ & $ 0.02 \pm 0.07$ & $ 0.09 \pm 0.12$ & 0.019 & 222.745 & $ 73.015$ & $ 0.09$ \\
CHSS 1971 & 11:38:31.6 & 43:15:33 & $14.73 \pm 0.030$ & $-0.10 \pm 0.07$ & $-0.02 \pm 0.12$ & 0.025 & 160.655 & $ 68.141$ & $ 0.05$ \\
CHSS 1972 & 11:38:32.0 & 21:18:55 & $14.34 \pm 0.026$ & $ 0.07 \pm 0.05$ & $-0.09 \pm 0.08$ & 0.030 & 228.279 & $ 72.413$ & $ 0.04$ \\
CHSS 1973 & 11:38:43.3 & 44:47:49 & $13.91 \pm 0.031$ & $ 0.04 \pm 0.04$ & $ 0.00 \pm 0.05$ & 0.024 & 157.637 & $ 67.118$ & $ 0.25$ \\
CHSS 1974 & 11:38:47.3 & 45:36:04 & $14.74 \pm 0.040$ & $ 0.04 \pm 0.08$ & $-0.02 \pm 0.11$ & 0.027 & 156.174 & $ 66.556$ & $ 0.34$ \\
CHSS 1975 & 11:38:59.1 & 25:39:57 & $12.72 \pm 0.023$ & $ 0.09 \pm 0.03$ & $ 0.01 \pm 0.03$ & 0.025 & 213.986 & $ 73.724$ & $ 0.14$ \\
CHSS 1976 & 11:39:03.1 & 32:01:02 & $14.16 \pm 0.027$ & $ 0.03 \pm 0.05$ & $-0.04 \pm 0.07$ & 0.023 & 191.318 & $ 73.543$ & $ 0.03$ \\
CHSS 1977 & 11:39:18.0 & 13:00:55 & $15.39 \pm 0.058$ & $ 0.08 \pm 0.13$ & $ 0.00 \pm 0.18$ & 0.030 & 249.286 & $ 68.005$ & $ 0.16$ \\
CHSS 1978 & 11:39:18.3 & 38:53:55 & $14.69 \pm 0.033$ & $-0.01 \pm 0.06$ & $-0.10 \pm 0.10$ & 0.024 & 170.348 & $ 70.900$ & $ 0.22$ \\
CHSS 1979 & 11:39:22.8 & 15:30:58 & $15.35 \pm 0.057$ & $-0.06 \pm 0.12$ & $-0.00 \pm 0.18$ & 0.031 & 244.031 & $ 69.635$ & $ 0.20$ \\
CHSS 1980 & 11:39:24.2 & 32:50:42 & $15.30 \pm 0.045$ & $ 0.04 \pm 0.13$ & $ 0.04 \pm 0.18$ & 0.023 & 188.430 & $ 73.415$ & $-0.00$ \\
CHSS 1981 & 11:39:24.2 &  4:26:18 & $15.18 \pm 0.058$ & $-0.01 \pm 0.10$ & $ 0.08 \pm 0.19$ & 0.019 & 262.634 & $ 61.538$ & $ 0.03$ \\
CHSS 1982 & 11:39:36.0 & 17:00:11 & $12.64 \pm 0.019$ & $ 0.05 \pm 0.03$ & $ 0.02 \pm 0.03$ & 0.026 & 240.594 & $ 70.554$ & $ 0.10$ \\
CHSS 1983 & 11:39:45.9 & 15:47:41 & $12.52 \pm 0.021$ & $ 0.05 \pm 0.03$ & $ 0.02 \pm 0.03$ & 0.027 & 243.555 & $ 69.878$ & $ 0.39$ \\
CHSS 1984 & 11:40:22.6 & 18:04:26 & $14.55 \pm 0.031$ & $ 0.03 \pm 0.06$ & $ 0.06 \pm 0.10$ & 0.022 & 238.165 & $ 71.297$ & $ 0.08$ \\
CHSS 1985 & 11:40:23.3 & 42:42:04 & $14.12 \pm 0.026$ & $ 0.01 \pm 0.05$ & $-0.02 \pm 0.08$ & 0.023 & 161.178 & $ 68.766$ & $ 0.07$ \\
CHSS 1986 & 11:40:27.0 &  7:29:14 & $14.52 \pm 0.033$ & $ 0.08 \pm 0.06$ & $ 0.05 \pm 0.10$ & 0.036 & 259.083 & $ 64.135$ & $ 0.10$ \\
CHSS 1987 & 11:40:32.9 &  4:38:51 & $13.09 \pm 0.028$ & $ 0.05 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.020 & 262.871 & $ 61.874$ & $ 0.05$ \\
CHSS 1988 & 11:40:49.9 & 39:51:07 & $14.94 \pm 0.039$ & $ 0.06 \pm 0.08$ & $-0.01 \pm 0.13$ & 0.018 & 167.451 & $ 70.609$ & $ 0.03$ \\
CHSS 1989 & 11:40:55.5 & 18:44:11 & $13.56 \pm 0.024$ & $ 0.07 \pm 0.04$ & $ 0.06 \pm 0.05$ & 0.021 & 236.594 & $ 71.753$ & $ 0.18$ \\
CHSS 1990 & 11:40:57.3 & 24:15:05 & $12.60 \pm 0.027$ & $ 0.09 \pm 0.04$ & $ 0.00 \pm 0.04$ & 0.027 & 219.276 & $ 73.877$ & $ 0.23$ \\
CHSS 1991 & 11:41:03.8 & 52:23:57 & $13.46 \pm 0.022$ & $ 0.07 \pm 0.04$ & $ 0.09 \pm 0.05$ & 0.014 & 145.678 & $ 61.510$ & $ 0.24$ \\
CHSS 1992 & 11:41:12.0 & 15:10:41 & $13.20 \pm 0.022$ & $-0.01 \pm 0.03$ & $ 0.08 \pm 0.04$ & 0.032 & 245.580 & $ 69.769$ & $ 0.12$ \\
CHSS 1993 & 11:41:17.8 & 39:53:46 & $14.43 \pm 0.029$ & $ 0.07 \pm 0.06$ & $ 0.08 \pm 0.08$ & 0.018 & 167.186 & $ 70.656$ & $ 0.28$ \\
CHSS 1994 & 11:41:27.2 & 76:51:57 & $12.66 \pm 0.025$ & $ 0.06 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.047 & 128.016 & $ 39.564$ & $ 0.15$ \\
CHSS 1995 & 11:41:32.7 &  2:39:07 & $13.68 \pm 0.028$ & $ 0.02 \pm 0.04$ & $ 0.01 \pm 0.06$ & 0.019 & 265.602 & $ 60.355$ & $ 0.03$ \\
CHSS 1996 & 11:41:47.7 & 47:42:49 & $13.66 \pm 0.025$ & $-0.03 \pm 0.04$ & $-0.10 \pm 0.06$ & 0.019 & 151.769 & $ 65.328$ & $ 0.06$ \\
CHSS 1997 & 11:41:53.0 & 36:29:24 & $15.49 \pm 0.053$ & $-0.01 \pm 0.13$ & $-0.09 \pm 0.22$ & 0.019 & 176.181 & $ 72.551$ & $ 0.11$ \\
CHSS 1998 & 11:42:15.7 & 27:33:05 & $14.49 \pm 0.029$ & $ 0.08 \pm 0.05$ & $ 0.06 \pm 0.08$ & 0.022 & 207.371 & $ 74.644$ & $ 0.26$ \\
CHSS 1999 & 11:42:24.6 & 37:47:04 & $14.64 \pm 0.039$ & $-0.01 \pm 0.08$ & $ 0.01 \pm 0.11$ & 0.022 & 172.306 & $ 72.007$ & $ 0.21$ \\
CHSS 2000 & 11:42:27.6 & 70:09:00 & $14.06 \pm 0.023$ & $-0.04 \pm 0.04$ & $-0.04 \pm 0.06$ & 0.013 & 131.241 & $ 45.850$ & $ 0.08$ \\
CHSS 2001 & 11:43:04.6 & 78:45:27 & $13.40 \pm 0.024$ & $-0.01 \pm 0.04$ & $ 0.04 \pm 0.05$ & 0.060 & 127.091 & $ 37.813$ & $ 0.05$ \\
CHSS 2002 & 11:43:07.6 &  8:42:54 & $13.21 \pm 0.027$ & $ 0.09 \pm 0.04$ & $-0.00 \pm 0.04$ & 0.025 & 258.491 & $ 65.507$ & $ 0.24$ \\
CHSS 2003 & 11:43:23.6 & 79:50:02 & $13.56 \pm 0.027$ & $-0.01 \pm 0.05$ & $ 0.03 \pm 0.05$ & 0.079 & 126.629 & $ 36.801$ & $ 0.11$ \\
CHSS 2004 & 11:43:35.0 & 37:37:28 & $15.45 \pm 0.053$ & $ 0.10 \pm 0.12$ & $ 0.08 \pm 0.18$ & 0.021 & 172.358 & $ 72.288$ & $ 0.46$ \\
CHSS 2005 & 11:43:45.2 & 69:04:57 & $13.07 \pm 0.023$ & $-0.02 \pm 0.03$ & $ 0.06 \pm 0.04$ & 0.010 & 131.676 & $ 46.880$ & $ 0.06$ \\
CHSS 2006 & 11:44:03.2 & 75:19:37 & $13.13 \pm 0.025$ & $ 0.09 \pm 0.04$ & $ 0.07 \pm 0.04$ & 0.061 & 128.519 & $ 41.062$ & $ 0.28$ \\
CHSS 2007 & 11:44:07.0 &  3:44:50 & $14.57 \pm 0.040$ & $ 0.04 \pm 0.06$ & $ 0.06 \pm 0.12$ & 0.020 & 265.492 & $ 61.624$ & $ 0.12$ \\
CHSS 2008 & 11:44:25.8 & 68:12:48 & $13.29 \pm 0.025$ & $ 0.08 \pm 0.04$ & $ 0.07 \pm 0.04$ & 0.009 & 132.079 & $ 47.707$ & $ 0.26$ \\
CHSS 2009 & 11:44:37.9 & 23:47:51 & $12.83 \pm 0.025$ & $ 0.09 \pm 0.04$ & $ 0.03 \pm 0.04$ & 0.037 & 221.688 & $ 74.571$ & $ 0.17$ \\
CHSS 2010 & 11:44:40.1 & 12:14:20 & $14.09 \pm 0.025$ & $ 0.08 \pm 0.05$ & $ 0.09 \pm 0.06$ & 0.036 & 253.246 & $ 68.399$ & $ 0.09$ \\
CHSS 2011 & 11:44:50.8 & 28:37:31 & $14.61 \pm 0.030$ & $ 0.08 \pm 0.05$ & $-0.08 \pm 0.09$ & 0.026 & 203.251 & $ 75.220$ & $ 0.04$ \\
CHSS 2012 & 11:44:54.5 &  3:15:50 & $13.24 \pm 0.026$ & $-0.12 \pm 0.04$ & $-0.00 \pm 0.05$ & 0.021 & 266.385 & $ 61.322$ & $-0.03$ \\
CHSS 2013 & 11:45:00.3 &  9:35:30 & $14.40 \pm 0.040$ & $ 0.02 \pm 0.06$ & $-0.08 \pm 0.10$ & 0.034 & 258.006 & $ 66.479$ & $ 0.08$ \\
CHSS 2014 & 11:45:07.0 & 72:37:43 & $15.16 \pm 0.051$ & $-0.01 \pm 0.12$ & $ 0.09 \pm 0.19$ & 0.023 & 129.690 & $ 43.619$ & $ 0.38$ \\
CHSS 2015 & 11:45:10.5 & 25:39:04 & $14.10 \pm 0.024$ & $ 0.05 \pm 0.04$ & $-0.03 \pm 0.06$ & 0.027 & 214.875 & $ 75.098$ & $ 0.05$ \\
CHSS 2016 & 11:45:12.2 &  7:51:13 & $14.49 \pm 0.035$ & $ 0.07 \pm 0.07$ & $ 0.06 \pm 0.11$ & 0.022 & 260.733 & $ 65.146$ & $ 0.33$ \\
CHSS  824 & 11:45:12.4 & 30:12:03 & $13.11 \pm 0.023$ & $ 0.07 \pm 0.03$ & $ 0.07 \pm 0.04$ & 0.020 & 197.079 & $ 75.165$ & $ 0.24$ \\
CHSS 2017 & 11:45:41.6 & 22:12:44 & $14.31 \pm 0.026$ & $ 0.09 \pm 0.05$ & $-0.06 \pm 0.08$ & 0.026 & 227.576 & $ 74.291$ & $ 0.11$ \\
CHSS 2018 & 11:45:44.0 & 81:10:02 & $14.32 \pm 0.032$ & $-0.05 \pm 0.07$ & $ 0.05 \pm 0.10$ & 0.060 & 125.992 & $ 35.567$ & $ 0.08$ \\
CHSS 2019 & 11:45:47.4 & 46:41:23 & $15.40 \pm 0.049$ & $-0.03 \pm 0.12$ & $ 0.09 \pm 0.17$ & 0.022 & 152.077 & $ 66.550$ & $ 0.37$ \\
CHSS 2020 & 11:45:50.0 & 31:49:27 & $12.95 \pm 0.024$ & $ 0.10 \pm 0.03$ & $ 0.06 \pm 0.04$ & 0.021 & 190.788 & $ 74.988$ & $ 0.30$ \\
CHSS 2021 & 11:46:09.6 & 42:44:43 & $15.38 \pm 0.045$ & $ 0.04 \pm 0.11$ & $ 0.06 \pm 0.16$ & 0.023 & 159.060 & $ 69.513$ & $ 0.15$ \\
CHSS 2022 & 11:46:18.1 & 40:54:11 & $15.09 \pm 0.043$ & $ 0.06 \pm 0.09$ & $ 0.05 \pm 0.14$ & 0.022 & 163.004 & $ 70.779$ & $ 0.43$ \\
CHSS 2023 & 11:46:31.4 & 46:46:33 & $15.45 \pm 0.052$ & $ 0.07 \pm 0.13$ & $-0.02 \pm 0.17$ & 0.023 & 151.696 & $ 66.562$ & $ 0.19$ \\
CHSS 2024 & 11:46:31.4 & 54:07:58 & $13.33 \pm 0.023$ & $ 0.09 \pm 0.03$ & $ 0.05 \pm 0.03$ & 0.010 & 142.342 & $ 60.481$ & $ 0.29$ \\
CHSS 2025 & 11:46:45.5 & 38:42:14 & $14.16 \pm 0.026$ & $-0.01 \pm 0.05$ & $ 0.04 \pm 0.07$ & 0.025 & 168.275 & $ 72.211$ & $ 0.08$ \\
CHSS 2026 & 11:46:56.6 & 64:20:06 & $13.43 \pm 0.022$ & $ 0.06 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.026 & 134.043 & $ 51.380$ & $ 0.22$ \\
CHSS 2027 & 11:47:03.4 & 32:01:38 & $13.16 \pm 0.021$ & $ 0.02 \pm 0.03$ & $-0.10 \pm 0.04$ & 0.019 & 189.771 & $ 75.188$ & $ 0.04$ \\
CHSS  182 & 11:47:05.2 & 29:34:00 & $13.53 \pm 0.032$ & $ 0.08 \pm 0.06$ & $-0.10 \pm 0.06$ & 0.022 & 199.385 & $ 75.645$ & $ 0.15$ \\
CHSS 2029 & 11:47:07.1 & 73:54:17 & $14.23 \pm 0.033$ & $ 0.05 \pm 0.07$ & $ 0.07 \pm 0.08$ & 0.070 & 128.907 & $ 42.469$ & $ 0.16$ \\
CHSS 2030 & 11:47:17.5 &  4:47:46 & $14.82 \pm 0.042$ & $ 0.10 \pm 0.09$ & $-0.07 \pm 0.18$ & 0.020 & 265.703 & $ 62.934$ & $ 0.21$ \\
CHSS 2031 & 11:47:29.5 & 18:29:42 & $14.49 \pm 0.038$ & $ 0.08 \pm 0.07$ & $ 0.05 \pm 0.09$ & 0.032 & 239.985 & $ 72.946$ & $ 0.15$ \\
CHSS 2032 & 11:47:30.7 & 14:41:17 & $14.03 \pm 0.026$ & $ 0.02 \pm 0.05$ & $ 0.02 \pm 0.06$ & 0.048 & 249.612 & $ 70.604$ & $ 0.04$ \\
CHSS 2033 & 11:47:45.1 &  9:34:35 & $13.64 \pm 0.027$ & $ 0.04 \pm 0.04$ & $ 0.01 \pm 0.05$ & 0.030 & 259.359 & $ 66.894$ & $ 0.07$ \\
CHSS 2034 & 11:47:54.7 & 15:51:23 & $13.42 \pm 0.023$ & $ 0.08 \pm 0.04$ & $ 0.04 \pm 0.04$ & 0.048 & 247.106 & $ 71.447$ & $ 0.20$ \\
CHSS 2035 & 11:47:55.3 & 21:04:36 & $15.30 \pm 0.044$ & $ 0.02 \pm 0.10$ & $ 0.01 \pm 0.14$ & 0.025 & 232.189 & $ 74.310$ & $ 0.04$ \\
CHSS 2036 & 11:48:12.9 &  1:33:14 & $14.05 \pm 0.036$ & $ 0.10 \pm 0.05$ & $ 0.05 \pm 0.08$ & 0.028 & 269.629 & $ 60.272$ & $ 0.22$ \\
CHSS 2037 & 11:48:14.9 & 64:27:25 & $13.59 \pm 0.028$ & $ 0.05 \pm 0.05$ & $-0.06 \pm 0.06$ & 0.026 & 133.758 & $ 51.323$ & $ 0.14$ \\
CHSS 2038 & 11:48:42.3 & 11:52:26 & $15.16 \pm 0.054$ & $-0.12 \pm 0.12$ & $ 0.07 \pm 0.22$ & 0.033 & 255.910 & $ 68.803$ & $ 0.42$ \\
CHSS 2039 & 11:48:43.4 & 13:37:40 & $13.20 \pm 0.023$ & $ 0.07 \pm 0.03$ & $ 0.06 \pm 0.04$ & 0.040 & 252.493 & $ 70.083$ & $ 0.27$ \\
CHSS 2040 & 11:48:48.0 & 25:55:23 & $14.21 \pm 0.027$ & $ 0.08 \pm 0.05$ & $-0.08 \pm 0.07$ & 0.018 & 214.304 & $ 75.946$ & $ 0.03$ \\
CHSS 2041 & 11:49:00.6 & 53:16:08 & $15.46 \pm 0.057$ & $ 0.05 \pm 0.12$ & $ 0.10 \pm 0.19$ & 0.026 & 142.582 & $ 61.413$ & $ 0.40$ \\
CHSS 2042 & 11:49:25.5 & 50:06:34 & $15.10 \pm 0.041$ & $ 0.08 \pm 0.10$ & $ 0.09 \pm 0.14$ & 0.021 & 146.075 & $ 64.141$ & $ 0.35$ \\
CHSS 2043 & 11:49:32.4 &  2:37:09 & $13.81 \pm 0.024$ & $-0.09 \pm 0.04$ & $ 0.06 \pm 0.06$ & 0.033 & 269.145 & $ 61.362$ & $ 0.03$ \\
CHSS 2044 & 11:49:48.6 & 48:14:06 & $15.36 \pm 0.057$ & $ 0.10 \pm 0.14$ & $ 0.03 \pm 0.19$ & 0.021 & 148.431 & $ 65.729$ & $ 0.41$ \\
CHSS 2045 & 11:49:59.0 & 12:16:10 & $15.05 \pm 0.037$ & $ 0.07 \pm 0.08$ & $-0.01 \pm 0.12$ & 0.025 & 255.824 & $ 69.306$ & $-0.01$ \\
CHSS 2046 & 11:50:09.6 & 39:27:54 & $14.82 \pm 0.040$ & $ 0.09 \pm 0.07$ & $ 0.09 \pm 0.11$ & 0.023 & 164.978 & $ 72.269$ & $ 0.20$ \\
CHSS 2047 & 11:50:28.9 & 17:59:57 & $14.24 \pm 0.031$ & $ 0.01 \pm 0.06$ & $-0.02 \pm 0.08$ & 0.032 & 242.775 & $ 73.250$ & $ 0.01$ \\
CHSS 2048 & 11:50:54.5 & 41:06:58 & $14.32 \pm 0.028$ & $ 0.09 \pm 0.05$ & $ 0.04 \pm 0.07$ & 0.022 & 160.723 & $ 71.280$ & $ 0.11$ \\
CHSS 2049 & 11:50:58.5 & 38:53:24 & $14.99 \pm 0.038$ & $-0.01 \pm 0.08$ & $ 0.03 \pm 0.13$ & 0.026 & 166.135 & $ 72.753$ & $ 0.09$ \\
CHSS 2050 & 11:51:13.0 &  4:24:50 & $12.74 \pm 0.026$ & $-0.05 \pm 0.04$ & $-0.05 \pm 0.04$ & 0.021 & 267.981 & $ 63.124$ & $ 0.07$ \\
CHSS  832 & 11:51:17.9 & 29:48:47 & $13.88 \pm 0.025$ & $ 0.06 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.019 & 197.914 & $ 76.524$ & $ 0.18$ \\
CHSS 2052 & 11:51:18.2 & 17:30:49 & $14.67 \pm 0.030$ & $ 0.02 \pm 0.05$ & $ 0.09 \pm 0.07$ & 0.050 & 244.526 & $ 73.118$ & $ 0.12$ \\
CHSS 2053 & 11:51:28.2 & 11:56:27 & $15.31 \pm 0.061$ & $ 0.07 \pm 0.10$ & $-0.01 \pm 0.21$ & 0.034 & 257.211 & $ 69.299$ & $ 0.15$ \\
CHSS 2054 & 11:51:30.6 & 35:52:57 & $13.21 \pm 0.022$ & $-0.00 \pm 0.04$ & $ 0.01 \pm 0.05$ & 0.021 & 174.744 & $ 74.545$ & $ 0.10$ \\
CHSS 2055 & 11:51:45.5 &  3:44:02 & $15.19 \pm 0.061$ & $ 0.10 \pm 0.12$ & $-0.03 \pm 0.20$ & 0.024 & 268.989 & $ 62.605$ & $ 0.37$ \\
CHSS 2056 & 11:51:50.4 & 33:06:36 & $14.16 \pm 0.028$ & $ 0.02 \pm 0.05$ & $ 0.01 \pm 0.07$ & 0.021 & 184.408 & $ 75.811$ & $ 0.20$ \\
CHSS 2057 & 11:52:12.3 & 38:40:57 & $14.86 \pm 0.035$ & $ 0.06 \pm 0.07$ & $ 0.09 \pm 0.10$ & 0.023 & 166.179 & $ 73.070$ & $ 0.31$ \\
CHSS 2058 & 11:52:16.3 & 19:25:30 & $14.20 \pm 0.028$ & $ 0.01 \pm 0.06$ & $-0.00 \pm 0.10$ & 0.038 & 239.384 & $ 74.400$ & $ 0.13$ \\
CHSS 2059 & 11:52:29.8 &  4:30:45 & $12.76 \pm 0.023$ & $ 0.07 \pm 0.04$ & $-0.00 \pm 0.04$ & 0.021 & 268.480 & $ 63.371$ & $ 0.11$ \\
CHSS  833 & 11:52:36.3 & 30:15:24 & $12.57 \pm 0.020$ & $ 0.01 \pm 0.03$ & $ 0.06 \pm 0.03$ & 0.016 & 195.829 & $ 76.735$ & $ 0.10$ \\
CHSS 2061 & 11:52:48.9 & 15:54:32 & $14.49 \pm 0.028$ & $ 0.06 \pm 0.05$ & $ 0.03 \pm 0.07$ & 0.035 & 249.470 & $ 72.372$ & $ 0.10$ \\
CHSS 2062 & 11:52:51.1 & 72:40:10 & $14.47 \pm 0.039$ & $-0.01 \pm 0.08$ & $ 0.00 \pm 0.10$ & 0.020 & 128.919 & $ 43.771$ & $ 0.12$ \\
CHSS 2063 & 11:53:00.9 & 31:08:43 & $14.93 \pm 0.043$ & $ 0.09 \pm 0.10$ & $ 0.10 \pm 0.14$ & 0.017 & 191.975 & $ 76.638$ & $ 0.48$ \\
CHSS 2064 & 11:53:13.7 & 16:43:56 & $14.06 \pm 0.026$ & $ 0.06 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.056 & 247.604 & $ 72.987$ & $ 0.05$ \\
CHSS 2065 & 11:53:16.0 & 13:12:43 & $15.20 \pm 0.038$ & $ 0.08 \pm 0.09$ & $ 0.07 \pm 0.12$ & 0.029 & 255.722 & $ 70.542$ & $ 0.16$ \\
CHSS 2066 & 11:53:20.1 & 25:04:38 & $14.12 \pm 0.028$ & $-0.07 \pm 0.05$ & $ 0.02 \pm 0.09$ & 0.017 & 218.611 & $ 76.803$ & $-0.01$ \\
CHSS 2067 & 11:53:28.2 & 34:34:11 & $15.35 \pm 0.056$ & $ 0.09 \pm 0.13$ & $ 0.08 \pm 0.20$ & 0.020 & 178.463 & $ 75.526$ & $ 0.33$ \\
CHSS 2068 & 11:53:34.7 & 46:00:15 & $15.20 \pm 0.038$ & $ 0.07 \pm 0.10$ & $ 0.01 \pm 0.14$ & 0.018 & 150.414 & $ 67.915$ & $ 0.07$ \\
CHSS 2069 & 11:53:38.1 & 64:14:38 & $13.14 \pm 0.025$ & $ 0.07 \pm 0.04$ & $-0.03 \pm 0.04$ & 0.019 & 133.017 & $ 51.738$ & $ 0.19$ \\
CHSS 2070 & 11:53:44.9 & 23:52:34 & $15.43 \pm 0.049$ & $ 0.08 \pm 0.10$ & $ 0.04 \pm 0.18$ & 0.021 & 223.767 & $ 76.592$ & $ 0.10$ \\
CHSS 2071 & 11:53:53.0 & 69:02:06 & $12.94 \pm 0.022$ & $ 0.07 \pm 0.03$ & $ 0.07 \pm 0.04$ & 0.015 & 130.457 & $ 47.244$ & $ 0.16$ \\
CHSS 2072 & 11:53:55.5 & 54:41:23 & $14.07 \pm 0.035$ & $ 0.00 \pm 0.06$ & $ 0.01 \pm 0.07$ & 0.011 & 139.881 & $ 60.506$ & $ 0.05$ \\
CHSS 2073 & 11:54:18.2 & 65:17:19 & $13.21 \pm 0.023$ & $ 0.05 \pm 0.03$ & $ 0.02 \pm 0.04$ & 0.018 & 132.321 & $ 50.786$ & $ 0.17$ \\
CHSS 2074 & 11:54:20.0 &  8:17:50 & $14.77 \pm 0.043$ & $ 0.04 \pm 0.08$ & $ 0.03 \pm 0.14$ & 0.019 & 264.620 & $ 66.821$ & $ 0.38$ \\
CHSS 2075 & 11:54:20.5 & 45:07:53 & $14.61 \pm 0.031$ & $ 0.06 \pm 0.06$ & $-0.02 \pm 0.08$ & 0.016 & 151.535 & $ 68.695$ & $ 0.10$ \\
CHSS 2076 & 11:54:38.1 & 19:03:54 & $14.95 \pm 0.037$ & $ 0.05 \pm 0.07$ & $-0.02 \pm 0.13$ & 0.027 & 241.662 & $ 74.668$ & $ 0.01$ \\
CHSS 2077 & 11:54:43.8 & 54:10:26 & $14.89 \pm 0.038$ & $ 0.09 \pm 0.07$ & $-0.09 \pm 0.12$ & 0.015 & 140.142 & $ 61.019$ & $ 0.13$ \\
CHSS 2078 & 11:54:58.9 & 69:55:20 & $12.89 \pm 0.021$ & $ 0.01 \pm 0.03$ & $-0.00 \pm 0.04$ & 0.022 & 129.909 & $ 46.434$ & $ 0.05$ \\
CHSS 2079 & 11:55:00.9 & 24:27:07 & $14.95 \pm 0.035$ & $ 0.10 \pm 0.06$ & $-0.05 \pm 0.10$ & 0.017 & 221.690 & $ 77.028$ & $ 0.28$ \\
CHSS  196 & 11:55:00.9 & 28:58:31 & $12.87 \pm 0.023$ & $ 0.02 \pm 0.03$ & $ 0.03 \pm 0.03$ & 0.024 & 201.205 & $ 77.423$ & $ 0.06$ \\
CHSS 2081 & 11:55:03.6 & 50:18:44 & $13.66 \pm 0.027$ & $ 0.08 \pm 0.04$ & $-0.01 \pm 0.05$ & 0.022 & 144.060 & $ 64.440$ & $ 0.21$ \\
CHSS 2082 & 11:55:09.7 & 78:41:05 & $15.31 \pm 0.059$ & $ 0.10 \pm 0.12$ & $-0.01 \pm 0.20$ & 0.059 & 126.405 & $ 38.062$ & $ 0.28$ \\
CHSS 2083 & 11:55:19.8 & 11:28:56 & $13.97 \pm 0.030$ & $ 0.06 \pm 0.05$ & $ 0.08 \pm 0.07$ & 0.022 & 260.117 & $ 69.544$ & $ 0.25$ \\
CHSS 2084 & 11:55:28.5 &  7:31:16 & $12.58 \pm 0.022$ & $ 0.04 \pm 0.03$ & $ 0.01 \pm 0.04$ & 0.014 & 266.283 & $ 66.325$ & $ 0.13$ \\
CHSS 2085 & 11:55:37.3 & 23:57:40 & $14.00 \pm 0.027$ & $ 0.07 \pm 0.05$ & $-0.00 \pm 0.06$ & 0.020 & 223.963 & $ 77.026$ & $ 0.10$ \\
CHSS 2086 & 11:56:02.5 & 46:44:47 & $14.81 \pm 0.032$ & $ 0.05 \pm 0.07$ & $-0.04 \pm 0.11$ & 0.022 & 148.370 & $ 67.551$ & $ 0.07$ \\
CHSS 2087 & 11:56:18.2 & 45:58:22 & $13.61 \pm 0.025$ & $ 0.08 \pm 0.04$ & $ 0.03 \pm 0.04$ & 0.018 & 149.432 & $ 68.216$ & $ 0.25$ \\
CHSS 2088 & 11:56:35.4 & 24:53:27 & $14.37 \pm 0.028$ & $ 0.03 \pm 0.05$ & $ 0.06 \pm 0.07$ & 0.018 & 220.155 & $ 77.482$ & $ 0.01$ \\
CHSS 2089 & 11:56:45.5 & 65:27:13 & $13.69 \pm 0.025$ & $-0.04 \pm 0.04$ & $ 0.05 \pm 0.06$ & 0.018 & 131.852 & $ 50.717$ & $ 0.10$ \\
CHSS 2090 & 11:56:49.0 & 52:06:23 & $15.06 \pm 0.037$ & $ 0.06 \pm 0.09$ & $-0.09 \pm 0.14$ & 0.026 & 141.559 & $ 63.002$ & $ 0.17$ \\
CHSS 2091 & 11:56:57.7 & 11:01:54 & $15.00 \pm 0.047$ & $ 0.10 \pm 0.07$ & $-0.08 \pm 0.14$ & 0.029 & 261.804 & $ 69.428$ & $-0.11$ \\
CHSS 2092 & 11:57:03.2 &  5:22:14 & $15.36 \pm 0.061$ & $ 0.04 \pm 0.13$ & $ 0.04 \pm 0.20$ & 0.020 & 269.754 & $ 64.679$ & $ 0.54$ \\
CHSS 2093 & 11:57:25.6 & 46:16:38 & $15.35 \pm 0.042$ & $ 0.06 \pm 0.09$ & $ 0.03 \pm 0.17$ & 0.015 & 148.538 & $ 68.074$ & $ 0.10$ \\
CHSS 2094 & 11:57:28.1 & 36:47:51 & $15.27 \pm 0.055$ & $ 0.10 \pm 0.09$ & $-0.10 \pm 0.16$ & 0.022 & 169.313 & $ 75.044$ & $ 0.38$ \\
CHSS 2095 & 11:57:31.6 & 21:50:42 & $15.01 \pm 0.040$ & $ 0.07 \pm 0.08$ & $ 0.09 \pm 0.14$ & 0.032 & 233.325 & $ 76.656$ & $ 0.37$ \\
CHSS 2096 & 11:57:40.6 & 14:18:36 & $15.49 \pm 0.049$ & $ 0.10 \pm 0.09$ & $-0.03 \pm 0.16$ & 0.036 & 255.897 & $ 72.075$ & $ 0.31$ \\
CHSS 2097 & 11:57:43.6 & 77:32:45 & $14.09 \pm 0.029$ & $ 0.07 \pm 0.06$ & $-0.07 \pm 0.07$ & 0.089 & 126.637 & $ 39.193$ & $ 0.11$ \\
CHSS 2098 & 11:57:53.7 & 26:14:59 & $15.10 \pm 0.040$ & $ 0.09 \pm 0.07$ & $ 0.04 \pm 0.12$ & 0.020 & 214.097 & $ 78.014$ & $ 0.50$ \\
CHSS 2099 & 11:57:56.4 & 10:51:18 & $14.65 \pm 0.033$ & $-0.01 \pm 0.07$ & $-0.05 \pm 0.12$ & 0.025 & 262.652 & $ 69.428$ & $-0.05$ \\
CHSS  835 & 11:58:00.4 & 29:57:32 & $14.70 \pm 0.027$ & $-0.06 \pm 0.06$ & $-0.07 \pm 0.10$ & 0.017 & 196.228 & $ 77.937$ & $ 0.15$ \\
CHSS 2101 & 11:58:05.0 & 11:30:44 & $15.23 \pm 0.049$ & $ 0.01 \pm 0.11$ & $-0.04 \pm 0.22$ & 0.023 & 261.612 & $ 69.978$ & $ 0.59$ \\
CHSS 2102 & 11:58:06.2 & 42:51:47 & $15.32 \pm 0.045$ & $ 0.09 \pm 0.09$ & $ 0.04 \pm 0.15$ & 0.019 & 154.035 & $ 70.899$ & $ 0.10$ \\
CHSS 2103 & 11:58:13.6 & 30:55:16 & $13.05 \pm 0.021$ & $-0.02 \pm 0.03$ & $-0.02 \pm 0.03$ & 0.016 & 191.712 & $ 77.775$ & $ 0.01$ \\
CHSS 2104 & 11:58:15.3 & 11:48:20 & $13.25 \pm 0.024$ & $ 0.02 \pm 0.04$ & $ 0.01 \pm 0.05$ & 0.024 & 261.191 & $ 70.237$ & $ 0.08$ \\
CHSS 2105 & 11:58:21.1 & 16:09:13 & $14.19 \pm 0.028$ & $ 0.08 \pm 0.04$ & $-0.00 \pm 0.06$ & 0.062 & 251.951 & $ 73.512$ & $ 0.14$ \\
CHSS 2106 & 11:58:27.9 & 64:43:37 & $13.81 \pm 0.026$ & $ 0.08 \pm 0.05$ & $ 0.02 \pm 0.06$ & 0.013 & 131.964 & $ 51.462$ & $ 0.28$ \\
CHSS 2107 & 11:59:02.1 & 16:58:51 & $14.81 \pm 0.031$ & $ 0.08 \pm 0.06$ & $ 0.00 \pm 0.09$ & 0.048 & 250.180 & $ 74.197$ & $ 0.14$ \\
CHSS 2108 & 11:59:08.5 & 72:41:04 & $12.86 \pm 0.021$ & $ 0.04 \pm 0.04$ & $-0.02 \pm 0.05$ & 0.027 & 128.293 & $ 43.896$ & $ 0.10$ \\
CHSS 2109 & 11:59:09.6 & 61:23:45 & $13.94 \pm 0.027$ & $ 0.10 \pm 0.05$ & $ 0.01 \pm 0.08$ & 0.022 & 133.710 & $ 54.625$ & $ 0.14$ \\
CHSS 2110 & 11:59:09.7 & 50:30:39 & $13.86 \pm 0.023$ & $ 0.04 \pm 0.04$ & $-0.07 \pm 0.05$ & 0.023 & 142.508 & $ 64.584$ & $ 0.12$ \\
CHSS 2111 & 11:59:10.7 & 49:15:14 & $15.11 \pm 0.040$ & $ 0.09 \pm 0.08$ & $-0.05 \pm 0.13$ & 0.035 & 143.934 & $ 65.689$ & $ 0.02$ \\
CHSS 2112 & 11:59:22.6 & 37:33:34 & $13.19 \pm 0.026$ & $-0.01 \pm 0.04$ & $ 0.00 \pm 0.04$ & 0.017 & 166.098 & $ 74.873$ & $ 0.08$ \\
CHSS 2113 & 11:59:25.4 & 64:03:13 & $15.29 \pm 0.053$ & $ 0.02 \pm 0.14$ & $ 0.03 \pm 0.23$ & 0.014 & 132.161 & $ 52.133$ & $ 0.55$ \\
CHSS  837 & 11:59:37.0 & 30:00:55 & $13.42 \pm 0.021$ & $ 0.02 \pm 0.03$ & $-0.00 \pm 0.04$ & 0.018 & 195.645 & $ 78.270$ & $ 0.03$ \\
CHSS 2115 & 11:59:40.1 & 23:59:03 & $13.31 \pm 0.021$ & $ 0.05 \pm 0.03$ & $ 0.02 \pm 0.04$ & 0.020 & 225.137 & $ 77.915$ & $ 0.27$ \\
CHSS 2116 & 12:00:24.2 & 15:18:35 & $14.98 \pm 0.036$ & $ 0.01 \pm 0.07$ & $ 0.00 \pm 0.10$ & 0.047 & 255.252 & $ 73.257$ & $ 0.20$ \\
CHSS 2117 & 12:00:33.7 & 27:29:34 & $15.27 \pm 0.044$ & $ 0.09 \pm 0.09$ & $ 0.05 \pm 0.14$ & 0.020 & 208.165 & $ 78.698$ & $ 0.34$ \\
CHSS 2118 & 12:00:33.8 & 51:42:13 & $13.14 \pm 0.022$ & $-0.01 \pm 0.03$ & $-0.02 \pm 0.04$ & 0.018 & 140.817 & $ 63.622$ & $ 0.04$ \\
CHSS 2119 & 12:00:47.2 & 60:55:29 & $14.19 \pm 0.029$ & $ 0.07 \pm 0.06$ & $ 0.05 \pm 0.09$ & 0.017 & 133.672 & $ 55.135$ & $ 0.26$ \\
CHSS 2120 & 12:01:02.4 & 34:37:39 & $13.32 \pm 0.023$ & $ 0.01 \pm 0.03$ & $ 0.02 \pm 0.04$ & 0.019 & 175.069 & $ 76.858$ & $ 0.07$ \\
CHSS 2121 & 12:01:02.5 &  7:35:21 & $15.33 \pm 0.056$ & $ 0.09 \pm 0.11$ & $ 0.07 \pm 0.19$ & 0.015 & 269.180 & $ 67.098$ & $ 0.48$ \\
CHSS 2122 & 12:01:03.2 & 10:58:32 & $12.70 \pm 0.027$ & $-0.04 \pm 0.04$ & $-0.03 \pm 0.05$ & 0.024 & 264.253 & $ 69.967$ & $ 0.07$ \\
CHSS 2123 & 12:01:24.7 &  7:07:08 & $15.20 \pm 0.061$ & $-0.16 \pm 0.12$ & $ 0.09 \pm 0.21$ & 0.016 & 269.975 & $ 66.734$ & $-0.07$ \\
CHSS 2124 & 12:01:25.2 & 11:44:57 & $15.18 \pm 0.047$ & $-0.11 \pm 0.10$ & $ 0.06 \pm 0.21$ & 0.027 & 263.153 & $ 70.652$ & $ 0.04$ \\
CHSS 2125 & 12:01:39.7 & 18:14:00 & $15.16 \pm 0.061$ & $ 0.04 \pm 0.12$ & $ 0.05 \pm 0.22$ & 0.023 & 248.146 & $ 75.493$ & $ 0.25$ \\
CHSS 2126 & 12:01:51.2 & 35:04:47 & $14.85 \pm 0.036$ & $-0.03 \pm 0.07$ & $-0.06 \pm 0.13$ & 0.021 & 173.004 & $ 76.757$ & $-0.02$ \\
CHSS 2127 & 12:01:58.7 & 51:06:30 & $14.75 \pm 0.028$ & $ 0.06 \pm 0.07$ & $ 0.08 \pm 0.11$ & 0.020 & 140.961 & $ 64.254$ & $ 0.25$ \\
CHSS 2128 & 12:02:15.6 & 53:27:47 & $12.82 \pm 0.023$ & $ 0.04 \pm 0.03$ & $ 0.04 \pm 0.03$ & 0.019 & 138.670 & $ 62.137$ & $ 0.09$ \\
CHSS 2129 & 12:02:18.0 & 52:52:48 & $15.40 \pm 0.054$ & $ 0.04 \pm 0.11$ & $-0.06 \pm 0.19$ & 0.016 & 139.173 & $ 62.671$ & $ 0.23$ \\
CHSS 2130 & 12:02:22.0 & 28:05:11 & $13.86 \pm 0.024$ & $ 0.10 \pm 0.04$ & $ 0.07 \pm 0.05$ & 0.019 & 205.063 & $ 79.092$ & $ 0.13$ \\
CHSS 2131 & 12:02:24.3 & 17:34:58 & $13.90 \pm 0.026$ & $ 0.06 \pm 0.04$ & $ 0.04 \pm 0.04$ & 0.026 & 250.541 & $ 75.197$ & $ 0.33$ \\
CHSS 2132 & 12:02:31.8 & 53:31:53 & $14.09 \pm 0.027$ & $ 0.07 \pm 0.04$ & $ 0.04 \pm 0.06$ & 0.017 & 138.533 & $ 62.091$ & $ 0.17$ \\
CHSS 2133 & 12:02:37.1 & 45:32:05 & $14.89 \pm 0.034$ & $ 0.01 \pm 0.06$ & $-0.07 \pm 0.12$ & 0.017 & 147.564 & $ 69.188$ & $ 0.05$ \\
CHSS 2134 & 12:02:42.0 & 35:08:52 & $13.32 \pm 0.021$ & $ 0.10 \pm 0.03$ & $ 0.07 \pm 0.04$ & 0.020 & 172.334 & $ 76.863$ & $ 0.26$ \\
CHSS 2135 & 12:02:54.5 & 10:19:45 & $15.12 \pm 0.049$ & $-0.07 \pm 0.11$ & $ 0.08 \pm 0.19$ & 0.024 & 266.390 & $ 69.680$ & $ 0.35$ \\
CHSS 2136 & 12:02:59.4 & 18:39:59 & $14.07 \pm 0.027$ & $-0.03 \pm 0.05$ & $-0.01 \pm 0.07$ & 0.022 & 247.611 & $ 76.012$ & $ 0.10$ \\
CHSS 2137 & 12:03:09.3 & 41:45:40 & $14.24 \pm 0.028$ & $ 0.07 \pm 0.05$ & $-0.08 \pm 0.07$ & 0.011 & 153.880 & $ 72.343$ & $ 0.06$ \\
CHSS 2138 & 12:03:14.1 & 49:07:02 & $13.51 \pm 0.025$ & $ 0.04 \pm 0.04$ & $ 0.06 \pm 0.04$ & 0.020 & 142.663 & $ 66.124$ & $ 0.23$ \\
CHSS 2139 & 12:03:23.6 & 16:10:29 & $15.06 \pm 0.038$ & $ 0.00 \pm 0.08$ & $ 0.09 \pm 0.12$ & 0.032 & 255.007 & $ 74.380$ & $ 0.01$ \\
CHSS 2140 & 12:03:49.7 & 65:42:06 & $12.58 \pm 0.021$ & $ 0.04 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.017 & 130.634 & $ 50.709$ & $ 0.13$ \\
CHSS 2141 & 12:03:53.1 & 69:22:45 & $14.73 \pm 0.037$ & $ 0.01 \pm 0.07$ & $-0.01 \pm 0.11$ & 0.017 & 129.059 & $ 47.180$ & $ 0.12$ \\
CHSS 2142 & 12:04:00.6 & 24:09:56 & $13.24 \pm 0.023$ & $-0.02 \pm 0.03$ & $ 0.09 \pm 0.04$ & 0.026 & 225.795 & $ 78.914$ & $ 0.11$ \\
CHSS 2143 & 12:04:08.2 & 46:02:21 & $13.29 \pm 0.023$ & $ 0.04 \pm 0.03$ & $ 0.01 \pm 0.04$ & 0.015 & 146.201 & $ 68.894$ & $ 0.04$ \\
CHSS 2144 & 12:04:22.4 & 73:39:48 & $14.53 \pm 0.036$ & $ 0.09 \pm 0.06$ & $-0.02 \pm 0.10$ & 0.021 & 127.434 & $ 43.051$ & $ 0.39$ \\
CHSS  207 & 12:04:43.1 & 29:41:49 & $13.56 \pm 0.021$ & $-0.01 \pm 0.03$ & $ 0.03 \pm 0.04$ & 0.022 & 196.155 & $ 79.416$ & $ 0.05$ \\
CHSS 2146 & 12:04:48.2 & 10:45:27 & $15.33 \pm 0.063$ & $ 0.07 \pm 0.11$ & $ 0.03 \pm 0.22$ & 0.026 & 266.868 & $ 70.291$ & $ 0.49$ \\
CHSS 2147 & 12:04:53.0 & 50:07:22 & $13.07 \pm 0.025$ & $ 0.01 \pm 0.04$ & $ 0.08 \pm 0.04$ & 0.017 & 140.993 & $ 65.342$ & $ 0.18$ \\
CHSS 2148 & 12:05:03.1 & 62:24:56 & $14.45 \pm 0.037$ & $ 0.10 \pm 0.06$ & $ 0.08 \pm 0.10$ & 0.018 & 132.019 & $ 53.887$ & $ 0.50$ \\
CHSS 2149 & 12:05:03.2 & 48:04:26 & $15.33 \pm 0.052$ & $-0.02 \pm 0.12$ & $ 0.09 \pm 0.19$ & 0.026 & 143.200 & $ 67.188$ & $ 0.09$ \\
CHSS 2150 & 12:05:08.8 & 70:39:16 & $14.06 \pm 0.022$ & $-0.01 \pm 0.05$ & $ 0.09 \pm 0.07$ & 0.014 & 128.420 & $ 45.978$ & $ 0.02$ \\
CHSS 1233 & 12:05:10.3 & 14:19:52 & $14.72 \pm 0.033$ & $ 0.03 \pm 0.07$ & $ 0.07 \pm 0.09$ & 0.036 & 260.503 & $ 73.265$ & $ 0.03$ \\
CHSS 2151 & 12:05:26.9 & 60:34:11 & $15.23 \pm 0.050$ & $ 0.00 \pm 0.12$ & $ 0.06 \pm 0.21$ & 0.015 & 132.930 & $ 55.657$ & $ 0.45$ \\
CHSS 2152 & 12:05:46.3 & 24:58:10 & $13.08 \pm 0.022$ & $ 0.03 \pm 0.03$ & $-0.01 \pm 0.04$ & 0.023 & 222.265 & $ 79.523$ & $ 0.02$ \\
CHSS 2153 & 12:05:47.2 & 25:26:33 & $14.14 \pm 0.025$ & $ 0.04 \pm 0.04$ & $-0.01 \pm 0.06$ & 0.018 & 219.723 & $ 79.633$ & $ 0.05$ \\
CHSS 2154 & 12:06:18.1 & 12:18:43 & $15.09 \pm 0.040$ & $ 0.06 \pm 0.09$ & $ 0.00 \pm 0.13$ & 0.026 & 265.206 & $ 71.794$ & $ 0.18$ \\
CHSS 2155 & 12:06:22.9 & 20:32:35 & $14.51 \pm 0.032$ & $ 0.03 \pm 0.07$ & $ 0.07 \pm 0.09$ & 0.032 & 243.132 & $ 77.782$ & $ 0.23$ \\
CHSS 2156 & 12:06:25.6 & 61:42:56 & $15.29 \pm 0.055$ & $ 0.08 \pm 0.11$ & $-0.00 \pm 0.21$ & 0.016 & 132.118 & $ 54.603$ & $ 0.40$ \\
CHSS 2157 & 12:06:33.2 & 18:06:38 & $15.04 \pm 0.041$ & $-0.06 \pm 0.09$ & $ 0.09 \pm 0.13$ & 0.024 & 251.685 & $ 76.281$ & $ 0.02$ \\
CHSS 2158 & 12:06:40.0 & 20:34:38 & $12.67 \pm 0.024$ & $-0.06 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.032 & 243.179 & $ 77.856$ & $ 0.07$ \\
CHSS 2159 & 12:06:40.3 & 21:44:48 & $14.85 \pm 0.043$ & $ 0.05 \pm 0.07$ & $ 0.06 \pm 0.10$ & 0.025 & 238.366 & $ 78.485$ & $ 0.11$ \\
CHSS 2160 & 12:06:47.2 & 73:57:17 & $13.73 \pm 0.026$ & $ 0.03 \pm 0.04$ & $ 0.09 \pm 0.05$ & 0.025 & 127.115 & $ 42.809$ & $ 0.16$ \\
CHSS 2161 & 12:06:47.3 & 21:09:08 & $12.78 \pm 0.029$ & $ 0.02 \pm 0.04$ & $ 0.06 \pm 0.04$ & 0.029 & 240.949 & $ 78.199$ & $ 0.11$ \\
CHSS 2162 & 12:06:48.1 & 23:27:12 & $15.36 \pm 0.051$ & $ 0.02 \pm 0.11$ & $ 0.08 \pm 0.16$ & 0.028 & 230.494 & $ 79.268$ & $ 0.46$ \\
CHSS 2163 & 12:06:55.2 & 41:07:42 & $14.31 \pm 0.030$ & $ 0.10 \pm 0.05$ & $-0.02 \pm 0.07$ & 0.014 & 153.276 & $ 73.273$ & $ 0.16$ \\
CHSS 2164 & 12:07:03.1 & 71:35:44 & $12.77 \pm 0.024$ & $ 0.04 \pm 0.03$ & $ 0.02 \pm 0.04$ & 0.015 & 127.871 & $ 45.105$ & $ 0.14$ \\
CHSS  843 & 12:07:30.8 & 29:48:40 & $13.87 \pm 0.024$ & $ 0.02 \pm 0.04$ & $-0.01 \pm 0.05$ & 0.018 & 194.823 & $ 79.986$ & $ 0.05$ \\
CHSS 2166 & 12:07:54.0 & 46:19:40 & $13.20 \pm 0.021$ & $-0.05 \pm 0.04$ & $ 0.07 \pm 0.05$ & 0.016 & 144.227 & $ 68.959$ & $ 0.05$ \\
CHSS 2167 & 12:08:08.7 & 68:09:36 & $14.97 \pm 0.045$ & $ 0.09 \pm 0.09$ & $-0.01 \pm 0.14$ & 0.017 & 128.978 & $ 48.457$ & $ 0.58$ \\
CHSS 2168 & 12:08:11.4 & 42:32:27 & $15.40 \pm 0.054$ & $ 0.02 \pm 0.13$ & $-0.08 \pm 0.19$ & 0.013 & 149.892 & $ 72.250$ & $ 0.04$ \\
CHSS 2169 & 12:08:12.5 & 19:02:38 & $15.25 \pm 0.051$ & $ 0.03 \pm 0.10$ & $ 0.10 \pm 0.15$ & 0.034 & 249.812 & $ 77.198$ & $ 0.00$ \\
CHSS 2170 & 12:08:21.1 & 64:07:54 & $12.78 \pm 0.021$ & $ 0.03 \pm 0.03$ & $-0.03 \pm 0.04$ & 0.017 & 130.603 & $ 52.350$ & $-0.09$ \\
CHSS 2171 & 12:08:33.7 & 31:49:05 & $14.03 \pm 0.024$ & $ 0.08 \pm 0.04$ & $ 0.07 \pm 0.06$ & 0.017 & 183.679 & $ 79.563$ & $ 0.24$ \\
CHSS 2172 & 12:08:42.0 & 36:02:07 & $13.54 \pm 0.024$ & $ 0.04 \pm 0.04$ & $-0.00 \pm 0.05$ & 0.022 & 165.852 & $ 77.282$ & $ 0.14$ \\
CHSS 2173 & 12:08:46.3 & 59:58:30 & $14.24 \pm 0.025$ & $ 0.04 \pm 0.06$ & $ 0.01 \pm 0.07$ & 0.018 & 132.554 & $ 56.349$ & $ 0.07$ \\
CHSS 2174 & 12:08:51.8 & 38:33:20 & $13.80 \pm 0.024$ & $ 0.08 \pm 0.04$ & $-0.02 \pm 0.05$ & 0.019 & 158.198 & $ 75.513$ & $ 0.23$ \\
CHSS 2175 & 12:08:57.1 & 44:57:47 & $14.70 \pm 0.037$ & $ 0.09 \pm 0.08$ & $ 0.03 \pm 0.10$ & 0.013 & 145.630 & $ 70.246$ & $ 0.25$ \\
CHSS 2176 & 12:09:06.7 & 30:09:19 & $14.86 \pm 0.032$ & $ 0.10 \pm 0.07$ & $-0.03 \pm 0.12$ & 0.017 & 192.387 & $ 80.237$ & $ 0.51$ \\
CHSS 2177 & 12:09:57.2 & 71:15:57 & $14.09 \pm 0.028$ & $-0.01 \pm 0.06$ & $ 0.08 \pm 0.08$ & 0.017 & 127.662 & $ 45.480$ & $ 0.11$ \\
CHSS  845 & 12:10:01.1 & 30:17:35 & $14.90 \pm 0.037$ & $-0.05 \pm 0.09$ & $ 0.04 \pm 0.14$ & 0.018 & 191.278 & $ 80.387$ & $ 0.15$ \\
CHSS 2179 & 12:10:26.4 & 34:32:54 & $14.84 \pm 0.032$ & $ 0.08 \pm 0.07$ & $ 0.06 \pm 0.10$ & 0.014 & 170.255 & $ 78.501$ & $ 0.14$ \\
CHSS 2180 & 12:10:27.1 & 28:13:17 & $15.34 \pm 0.043$ & $ 0.06 \pm 0.10$ & $-0.06 \pm 0.15$ & 0.021 & 203.697 & $ 80.863$ & $ 0.02$ \\
CHSS 2181 & 12:10:34.0 & 58:40:39 & $12.68 \pm 0.023$ & $ 0.03 \pm 0.03$ & $ 0.03 \pm 0.04$ & 0.017 & 132.858 & $ 57.656$ & $ 0.06$ \\
CHSS 2182 & 12:10:44.1 & 59:32:53 & $14.21 \pm 0.033$ & $ 0.07 \pm 0.06$ & $ 0.02 \pm 0.08$ & 0.023 & 132.351 & $ 56.830$ & $ 0.29$ \\
CHSS 2183 & 12:10:56.1 & 22:05:25 & $12.91 \pm 0.029$ & $-0.01 \pm 0.04$ & $-0.03 \pm 0.04$ & 0.031 & 239.436 & $ 79.512$ & $ 0.02$ \\
CHSS 2184 & 12:11:01.2 & 71:56:46 & $13.77 \pm 0.027$ & $ 0.10 \pm 0.04$ & $ 0.08 \pm 0.05$ & 0.016 & 127.329 & $ 44.836$ & $ 0.16$ \\
CHSS 2185 & 12:11:09.2 & 44:48:03 & $14.63 \pm 0.032$ & $-0.07 \pm 0.07$ & $ 0.07 \pm 0.10$ & 0.013 & 144.839 & $ 70.575$ & $ 0.17$ \\
CHSS 2186 & 12:11:16.1 & 22:06:37 & $15.01 \pm 0.040$ & $-0.12 \pm 0.10$ & $ 0.08 \pm 0.14$ & 0.030 & 239.560 & $ 79.588$ & $-0.10$ \\
CHSS 2187 & 12:11:27.8 & 21:40:27 & $14.79 \pm 0.035$ & $ 0.09 \pm 0.07$ & $ 0.07 \pm 0.10$ & 0.024 & 241.720 & $ 79.396$ & $ 0.13$ \\
CHSS 2188 & 12:11:44.0 & 45:19:36 & $13.22 \pm 0.025$ & $ 0.06 \pm 0.04$ & $ 0.09 \pm 0.04$ & 0.013 & 143.848 & $ 70.155$ & $ 0.13$ \\
CHSS 2189 & 12:11:49.0 & 69:23:28 & $12.89 \pm 0.022$ & $ 0.10 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.013 & 128.058 & $ 47.341$ & $ 0.28$ \\
CHSS 2190 & 12:12:11.6 & 62:10:49 & $15.28 \pm 0.060$ & $ 0.08 \pm 0.13$ & $ 0.07 \pm 0.22$ & 0.020 & 130.774 & $ 54.347$ & $ 0.50$ \\
CHSS 2191 & 12:12:21.4 & 80:27:08 & $14.92 \pm 0.048$ & $ 0.00 \pm 0.09$ & $ 0.03 \pm 0.13$ & 0.092 & 124.939 & $ 36.523$ & $ 0.38$ \\
CHSS 2192 & 12:12:35.2 & 25:27:08 & $15.29 \pm 0.049$ & $ 0.06 \pm 0.10$ & $-0.03 \pm 0.17$ & 0.022 & 221.646 & $ 81.135$ & $ 0.39$ \\
CHSS 2193 & 12:12:38.5 & 26:38:11 & $13.60 \pm 0.025$ & $-0.06 \pm 0.04$ & $-0.04 \pm 0.05$ & 0.021 & 213.981 & $ 81.337$ & $-0.02$ \\
CHSS 2194 & 12:12:47.6 & 15:19:11 & $13.54 \pm 0.029$ & $-0.08 \pm 0.05$ & $ 0.06 \pm 0.05$ & 0.034 & 263.725 & $ 75.164$ & $ 0.01$ \\
CHSS 2195 & 12:12:49.3 & 45:51:28 & $14.54 \pm 0.031$ & $-0.04 \pm 0.07$ & $ 0.08 \pm 0.10$ & 0.012 & 142.665 & $ 69.763$ & $ 0.03$ \\
CHSS 2196 & 12:12:54.8 & 40:45:43 & $15.46 \pm 0.059$ & $ 0.09 \pm 0.15$ & $ 0.07 \pm 0.25$ & 0.019 & 150.710 & $ 74.222$ & $ 0.46$ \\
CHSS 2197 & 12:12:55.0 & 23:05:50 & $13.85 \pm 0.027$ & $ 0.01 \pm 0.05$ & $ 0.05 \pm 0.05$ & 0.029 & 235.638 & $ 80.398$ & $ 0.04$ \\
CHSS 2198 & 12:13:03.0 & 44:31:44 & $12.68 \pm 0.023$ & $ 0.01 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.013 & 144.311 & $ 70.972$ & $ 0.14$ \\
CHSS 2199 & 12:13:24.3 & 61:56:19 & $13.69 \pm 0.024$ & $ 0.05 \pm 0.04$ & $ 0.05 \pm 0.06$ & 0.022 & 130.644 & $ 54.617$ & $ 0.20$ \\
CHSS 2200 & 12:13:24.6 & 53:03:57 & $14.85 \pm 0.037$ & $-0.13 \pm 0.08$ & $-0.02 \pm 0.13$ & 0.021 & 135.611 & $ 63.116$ & $-0.10$ \\
CHSS 2201 & 12:13:28.3 & 80:42:27 & $13.84 \pm 0.029$ & $-0.00 \pm 0.05$ & $-0.04 \pm 0.07$ & 0.124 & 124.825 & $ 36.281$ & $ 0.07$ \\
CHSS 2202 & 12:13:32.0 & 65:12:17 & $14.08 \pm 0.029$ & $-0.02 \pm 0.05$ & $ 0.02 \pm 0.07$ & 0.018 & 129.293 & $ 51.453$ & $ 0.07$ \\
CHSS 2203 & 12:13:37.2 & 32:39:50 & $13.41 \pm 0.024$ & $ 0.03 \pm 0.05$ & $ 0.04 \pm 0.05$ & 0.014 & 176.606 & $ 80.117$ & $ 0.22$ \\
CHSS 2204 & 12:13:38.2 & 24:32:06 & $12.53 \pm 0.021$ & $-0.02 \pm 0.03$ & $-0.01 \pm 0.03$ & 0.027 & 227.786 & $ 81.110$ & $ 0.00$ \\
CHSS 2205 & 12:13:42.9 & 35:36:41 & $13.90 \pm 0.034$ & $ 0.05 \pm 0.06$ & $ 0.06 \pm 0.08$ & 0.014 & 164.065 & $ 78.316$ & $ 0.41$ \\
CHSS 2206 & 12:13:43.9 & 67:09:50 & $12.57 \pm 0.022$ & $-0.02 \pm 0.03$ & $ 0.03 \pm 0.04$ & 0.017 & 128.555 & $ 49.551$ & $ 0.07$ \\
CHSS 2207 & 12:14:13.2 & 70:47:04 & $14.37 \pm 0.030$ & $ 0.05 \pm 0.07$ & $-0.04 \pm 0.10$ & 0.022 & 127.327 & $ 46.025$ & $ 0.11$ \\
CHSS 2208 & 12:14:28.0 & 58:19:14 & $12.93 \pm 0.023$ & $ 0.05 \pm 0.03$ & $ 0.05 \pm 0.04$ & 0.019 & 132.128 & $ 58.143$ & $ 0.14$ \\
CHSS 2209 & 12:14:35.9 & 45:26:58 & $14.49 \pm 0.036$ & $-0.11 \pm 0.08$ & $ 0.07 \pm 0.11$ & 0.012 & 142.353 & $ 70.264$ & $-0.06$ \\
CHSS 2210 & 12:14:42.3 & 54:59:29 & $15.03 \pm 0.044$ & $ 0.07 \pm 0.10$ & $ 0.09 \pm 0.16$ & 0.015 & 133.939 & $ 61.345$ & $ 0.55$ \\
CHSS 2211 & 12:14:48.5 & 36:38:49 & $13.81 \pm 0.026$ & $-0.12 \pm 0.04$ & $-0.07 \pm 0.07$ & 0.024 & 159.837 & $ 77.723$ & $-0.10$ \\
CHSS 2212 & 12:14:58.5 & 49:25:44 & $12.55 \pm 0.023$ & $ 0.07 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.025 & 137.982 & $ 66.620$ & $ 0.23$ \\
CHSS 2213 & 12:15:12.8 & 35:20:14 & $14.81 \pm 0.035$ & $-0.01 \pm 0.07$ & $ 0.00 \pm 0.12$ & 0.009 & 163.989 & $ 78.726$ & $ 0.08$ \\
CHSS 2214 & 12:15:17.1 & 37:21:37 & $14.03 \pm 0.030$ & $ 0.09 \pm 0.06$ & $ 0.07 \pm 0.06$ & 0.020 & 157.365 & $ 77.243$ & $ 0.28$ \\
CHSS 2215 & 12:15:24.3 & 38:16:23 & $13.89 \pm 0.026$ & $-0.06 \pm 0.05$ & $ 0.04 \pm 0.07$ & 0.027 & 154.803 & $ 76.538$ & $ 0.06$ \\
CHSS 2216 & 12:15:33.3 & 16:49:17 & $14.41 \pm 0.027$ & $ 0.01 \pm 0.05$ & $ 0.06 \pm 0.07$ & 0.032 & 262.242 & $ 76.766$ & $ 0.16$ \\
CHSS 2217 & 12:15:34.0 & 14:28:40 & $13.86 \pm 0.032$ & $ 0.08 \pm 0.05$ & $ 0.09 \pm 0.05$ & 0.033 & 267.688 & $ 74.838$ & $ 0.24$ \\
CHSS 2218 & 12:15:44.3 & 37:41:02 & $14.01 \pm 0.027$ & $ 0.08 \pm 0.05$ & $ 0.00 \pm 0.06$ & 0.019 & 156.141 & $ 77.046$ & $ 0.15$ \\
CHSS 2219 & 12:15:56.7 & 62:26:46 & $14.29 \pm 0.030$ & $ 0.09 \pm 0.05$ & $ 0.03 \pm 0.07$ & 0.017 & 129.938 & $ 54.197$ & $ 0.21$ \\
CHSS 2220 & 12:16:02.6 & 46:37:29 & $14.01 \pm 0.032$ & $ 0.10 \pm 0.06$ & $ 0.06 \pm 0.07$ & 0.017 & 140.314 & $ 69.291$ & $ 0.29$ \\
CHSS 2221 & 12:16:08.4 & 76:13:04 & $12.97 \pm 0.022$ & $ 0.02 \pm 0.04$ & $ 0.06 \pm 0.04$ & 0.057 & 125.696 & $ 40.721$ & $ 0.13$ \\
CHSS 2222 & 12:17:04.0 & 21:27:59 & $14.54 \pm 0.032$ & $-0.03 \pm 0.06$ & $ 0.00 \pm 0.09$ & 0.027 & 246.962 & $ 80.341$ & $ 0.05$ \\
CHSS 2223 & 12:17:04.2 & 16:19:24 & $14.72 \pm 0.034$ & $ 0.08 \pm 0.06$ & $ 0.08 \pm 0.09$ & 0.030 & 264.787 & $ 76.578$ & $ 0.10$ \\
CHSS 2224 & 12:17:19.5 & 16:03:54 & $13.49 \pm 0.024$ & $ 0.04 \pm 0.04$ & $ 0.02 \pm 0.06$ & 0.026 & 265.630 & $ 76.400$ & $-0.01$ \\
CHSS 2225 & 12:17:20.9 & 32:11:26 & $13.81 \pm 0.023$ & $ 0.05 \pm 0.04$ & $-0.09 \pm 0.06$ & 0.011 & 176.522 & $ 81.035$ & $ 0.06$ \\
CHSS 2226 & 12:17:36.0 & 80:51:23 & $12.70 \pm 0.024$ & $-0.01 \pm 0.03$ & $-0.00 \pm 0.04$ & 0.111 & 124.591 & $ 36.163$ & $ 0.09$ \\
CHSS 2227 & 12:17:57.0 & 14:20:40 & $15.16 \pm 0.043$ & $ 0.06 \pm 0.09$ & $ 0.01 \pm 0.14$ & 0.035 & 269.854 & $ 75.022$ & $ 0.47$ \\
CHSS 2228 & 12:17:57.6 & 64:17:24 & $15.41 \pm 0.051$ & $ 0.01 \pm 0.12$ & $ 0.09 \pm 0.19$ & 0.020 & 128.879 & $ 52.450$ & $ 0.47$ \\
CHSS 2229 & 12:18:05.6 & 30:17:24 & $14.40 \pm 0.042$ & $ 0.01 \pm 0.08$ & $ 0.09 \pm 0.10$ & 0.020 & 187.581 & $ 82.037$ & $ 0.07$ \\
CHSS 2230 & 12:18:08.5 & 33:24:37 & $14.92 \pm 0.047$ & $-0.11 \pm 0.09$ & $-0.06 \pm 0.13$ & 0.012 & 169.746 & $ 80.460$ & $ 0.04$ \\
CHSS 2231 & 12:18:20.6 & 19:54:42 & $14.88 \pm 0.038$ & $ 0.01 \pm 0.07$ & $ 0.03 \pm 0.12$ & 0.027 & 254.777 & $ 79.536$ & $ 0.37$ \\
CHSS 2232 & 12:18:40.8 & 63:02:57 & $13.08 \pm 0.022$ & $ 0.01 \pm 0.03$ & $ 0.01 \pm 0.04$ & 0.019 & 129.190 & $ 53.679$ & $ 0.04$ \\
CHSS 2233 & 12:18:58.1 & 15:07:27 & $12.51 \pm 0.022$ & $ 0.01 \pm 0.03$ & $ 0.00 \pm 0.03$ & 0.028 & 269.126 & $ 75.818$ & $ 0.06$ \\
CHSS 2234 & 12:19:02.4 & 48:30:28 & $13.15 \pm 0.023$ & $ 0.07 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.012 & 137.182 & $ 67.715$ & $ 0.23$ \\
CHSS 2235 & 12:19:02.5 & 41:01:22 & $13.20 \pm 0.021$ & $-0.00 \pm 0.03$ & $ 0.03 \pm 0.04$ & 0.025 & 146.508 & $ 74.589$ & $ 0.04$ \\
CHSS 2236 & 12:19:04.7 & 44:20:38 & $14.52 \pm 0.031$ & $ 0.06 \pm 0.07$ & $-0.01 \pm 0.09$ & 0.012 & 141.523 & $ 71.598$ & $ 0.12$ \\
CHSS 2237 & 12:19:04.9 & 17:29:39 & $15.38 \pm 0.051$ & $ 0.07 \pm 0.12$ & $ 0.10 \pm 0.21$ & 0.032 & 263.471 & $ 77.810$ & $ 0.23$ \\
CHSS 2238 & 12:19:08.8 & 25:26:18 & $14.80 \pm 0.034$ & $-0.06 \pm 0.07$ & $ 0.09 \pm 0.11$ & 0.025 & 224.263 & $ 82.568$ & $ 0.05$ \\
CHSS 2239 & 12:19:25.3 & 44:18:46 & $15.39 \pm 0.057$ & $ 0.10 \pm 0.12$ & $ 0.07 \pm 0.18$ & 0.012 & 141.383 & $ 71.651$ & $ 0.47$ \\
CHSS 2240 & 12:19:30.5 & 20:49:49 & $13.16 \pm 0.023$ & $ 0.08 \pm 0.03$ & $-0.00 \pm 0.04$ & 0.028 & 252.057 & $ 80.369$ & $ 0.10$ \\
CHSS 2241 & 12:19:58.4 & 64:02:48 & $14.12 \pm 0.027$ & $ 0.09 \pm 0.05$ & $ 0.06 \pm 0.07$ & 0.022 & 128.609 & $ 52.734$ & $ 0.22$ \\
CHSS 2242 & 12:20:30.6 & 68:58:35 & $13.73 \pm 0.023$ & $ 0.04 \pm 0.04$ & $ 0.07 \pm 0.06$ & 0.016 & 127.061 & $ 47.903$ & $ 0.17$ \\
CHSS 2243 & 12:20:52.6 & 33:10:50 & $12.96 \pm 0.021$ & $ 0.07 \pm 0.03$ & $-0.00 \pm 0.04$ & 0.015 & 168.570 & $ 81.046$ & $ 0.21$ \\
CHSS 2244 & 12:21:07.3 & 58:50:34 & $13.58 \pm 0.025$ & $ 0.07 \pm 0.04$ & $ 0.05 \pm 0.06$ & 0.021 & 130.300 & $ 57.850$ & $ 0.32$ \\
CHSS 2245 & 12:21:12.9 & 27:00:47 & $14.36 \pm 0.033$ & $ 0.07 \pm 0.07$ & $-0.05 \pm 0.09$ & 0.023 & 212.191 & $ 83.272$ & $ 0.31$ \\
CHSS 2246 & 12:21:39.2 & 38:33:10 & $12.81 \pm 0.023$ & $ 0.01 \pm 0.03$ & $ 0.04 \pm 0.03$ & 0.016 & 149.680 & $ 76.987$ & $ 0.18$ \\
CHSS 2247 & 12:21:41.5 & 79:53:14 & $13.94 \pm 0.024$ & $ 0.07 \pm 0.05$ & $ 0.06 \pm 0.07$ & 0.106 & 124.566 & $ 37.147$ & $ 0.34$ \\
CHSS 2248 & 12:21:50.1 & 52:14:35 & $14.46 \pm 0.030$ & $ 0.02 \pm 0.05$ & $-0.08 \pm 0.08$ & 0.019 & 133.403 & $ 64.279$ & $ 0.05$ \\
CHSS 2249 & 12:21:55.5 & 34:23:56 & $15.49 \pm 0.069$ & $-0.01 \pm 0.16$ & $ 0.07 \pm 0.25$ & 0.013 & 162.186 & $ 80.360$ & $ 0.36$ \\
CHSS 1239 & 12:21:56.1 & 18:13:44 & $14.55 \pm 0.029$ & $-0.03 \pm 0.06$ & $ 0.05 \pm 0.09$ & 0.037 & 264.032 & $ 78.803$ & $-0.05$ \\
CHSS 2251 & 12:22:01.2 & 18:46:55 & $14.07 \pm 0.025$ & $ 0.09 \pm 0.04$ & $-0.06 \pm 0.06$ & 0.037 & 262.374 & $ 79.258$ & $ 0.19$ \\
CHSS 2252 & 12:22:04.3 & 40:26:19 & $13.81 \pm 0.024$ & $ 0.07 \pm 0.04$ & $ 0.01 \pm 0.05$ & 0.022 & 145.583 & $ 75.372$ & $ 0.16$ \\
CHSS 2253 & 12:22:08.3 & 76:02:48 & $12.93 \pm 0.022$ & $ 0.06 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.044 & 125.265 & $ 40.949$ & $ 0.12$ \\
CHSS 2254 & 12:22:15.8 & 39:31:08 & $14.77 \pm 0.036$ & $ 0.10 \pm 0.07$ & $ 0.10 \pm 0.10$ & 0.025 & 147.180 & $ 76.204$ & $ 0.56$ \\
CHSS 2255 & 12:22:19.2 & 61:18:15 & $14.67 \pm 0.034$ & $ 0.04 \pm 0.06$ & $ 0.03 \pm 0.10$ & 0.018 & 129.095 & $ 55.475$ & $ 0.14$ \\
CHSS 1240 & 12:22:27.5 & 17:29:58 & $13.89 \pm 0.029$ & $ 0.05 \pm 0.05$ & $ 0.04 \pm 0.07$ & 0.032 & 266.642 & $ 78.275$ & $ 0.11$ \\
CHSS 2257 & 12:22:44.8 & 56:50:58 & $14.39 \pm 0.029$ & $-0.01 \pm 0.06$ & $-0.07 \pm 0.11$ & 0.014 & 130.743 & $ 59.842$ & $-0.02$ \\
CHSS 2258 & 12:22:48.3 & 17:33:31 & $12.74 \pm 0.026$ & $ 0.02 \pm 0.04$ & $ 0.03 \pm 0.04$ & 0.032 & 266.823 & $ 78.370$ & $ 0.11$ \\
CHSS 2259 & 12:22:51.6 & 16:50:49 & $13.92 \pm 0.026$ & $ 0.10 \pm 0.04$ & $ 0.04 \pm 0.05$ & 0.027 & 268.723 & $ 77.777$ & $ 0.22$ \\
CHSS 2260 & 12:23:02.6 & 27:27:17 & $13.49 \pm 0.028$ & $ 0.02 \pm 0.04$ & $-0.03 \pm 0.05$ & 0.020 & 208.346 & $ 83.684$ & $ 0.04$ \\
CHSS 2261 & 12:23:24.9 & 36:31:09 & $14.88 \pm 0.035$ & $ 0.09 \pm 0.07$ & $-0.05 \pm 0.11$ & 0.010 & 153.508 & $ 78.890$ & $ 0.12$ \\
CHSS 2262 & 12:23:41.0 & 21:52:04 & $13.62 \pm 0.023$ & $-0.09 \pm 0.04$ & $ 0.07 \pm 0.05$ & 0.023 & 251.247 & $ 81.785$ & $ 0.03$ \\
CHSS 2263 & 12:23:43.0 & 57:40:51 & $12.94 \pm 0.023$ & $ 0.05 \pm 0.03$ & $ 0.03 \pm 0.04$ & 0.016 & 130.140 & $ 59.058$ & $ 0.11$ \\
CHSS 2264 & 12:23:50.6 & 22:03:10 & $14.47 \pm 0.030$ & $ 0.07 \pm 0.06$ & $ 0.04 \pm 0.08$ & 0.021 & 250.427 & $ 81.934$ & $ 0.22$ \\
CHSS 2265 & 12:23:52.6 & 47:03:46 & $14.93 \pm 0.034$ & $ 0.09 \pm 0.08$ & $-0.04 \pm 0.12$ & 0.013 & 136.326 & $ 69.342$ & $ 0.09$ \\
CHSS 2266 & 12:23:58.6 & 59:07:03 & $14.15 \pm 0.029$ & $-0.02 \pm 0.05$ & $ 0.01 \pm 0.08$ & 0.013 & 129.518 & $ 57.658$ & $ 0.01$ \\
CHSS 2267 & 12:24:09.0 & 21:28:17 & $13.62 \pm 0.023$ & $ 0.09 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.022 & 253.777 & $ 81.598$ & $ 0.27$ \\
CHSS 2268 & 12:24:19.6 & 44:46:17 & $15.08 \pm 0.045$ & $ 0.02 \pm 0.11$ & $-0.08 \pm 0.16$ & 0.013 & 138.276 & $ 71.541$ & $ 0.11$ \\
CHSS 2269 & 12:24:30.4 & 58:25:51 & $12.93 \pm 0.021$ & $ 0.10 \pm 0.03$ & $-0.02 \pm 0.04$ & 0.011 & 129.648 & $ 58.345$ & $ 0.12$ \\
CHSS 2270 & 12:24:42.8 & 24:37:06 & $14.31 \pm 0.032$ & $-0.07 \pm 0.06$ & $ 0.04 \pm 0.08$ & 0.022 & 234.110 & $ 83.487$ & $-0.02$ \\
CHSS 2271 & 12:24:44.3 & 41:37:45 & $14.52 \pm 0.030$ & $ 0.08 \pm 0.05$ & $-0.01 \pm 0.08$ & 0.022 & 141.905 & $ 74.501$ & $ 0.14$ \\
CHSS 2272 & 12:25:04.5 & 66:38:40 & $12.75 \pm 0.025$ & $ 0.04 \pm 0.03$ & $ 0.05 \pm 0.03$ & 0.015 & 127.015 & $ 50.275$ & $ 0.38$ \\
CHSS 2273 & 12:25:23.9 & 47:47:31 & $15.49 \pm 0.052$ & $-0.01 \pm 0.14$ & $-0.02 \pm 0.22$ & 0.011 & 135.046 & $ 68.719$ & $ 0.51$ \\
CHSS 2274 & 12:25:24.8 & 79:14:01 & $14.00 \pm 0.030$ & $ 0.04 \pm 0.05$ & $ 0.05 \pm 0.07$ & 0.106 & 124.467 & $ 37.817$ & $ 0.15$ \\
CHSS 2275 & 12:25:37.4 & 40:42:49 & $13.40 \pm 0.021$ & $ 0.07 \pm 0.03$ & $ 0.05 \pm 0.04$ & 0.017 & 142.698 & $ 75.409$ & $ 0.08$ \\
CHSS 2276 & 12:25:37.8 & 81:07:29 & $14.22 \pm 0.030$ & $ 0.06 \pm 0.05$ & $-0.02 \pm 0.08$ & 0.087 & 124.159 & $ 35.942$ & $ 0.19$ \\
CHSS 2277 & 12:25:47.9 & 79:31:19 & $15.31 \pm 0.047$ & $-0.04 \pm 0.12$ & $ 0.06 \pm 0.20$ & 0.101 & 124.399 & $ 37.533$ & $ 0.38$ \\
CHSS 2278 & 12:26:07.7 & 26:29:48 & $14.26 \pm 0.035$ & $ 0.10 \pm 0.06$ & $-0.04 \pm 0.08$ & 0.021 & 217.878 & $ 84.318$ & $ 0.19$ \\
CHSS  856 & 12:26:10.3 & 30:07:13 & $14.20 \pm 0.030$ & $-0.00 \pm 0.06$ & $ 0.09 \pm 0.08$ & 0.018 & 183.094 & $ 83.701$ & $ 0.10$ \\
CHSS 2280 & 12:26:17.0 & 77:43:12 & $13.83 \pm 0.026$ & $-0.20 \pm 0.05$ & $-0.04 \pm 0.06$ & 0.066 & 124.658 & $ 39.324$ & $-0.07$ \\
CHSS 2281 & 12:26:18.0 & 71:36:09 & $14.15 \pm 0.028$ & $-0.05 \pm 0.06$ & $-0.05 \pm 0.10$ & 0.015 & 125.752 & $ 45.388$ & $ 0.03$ \\
CHSS 2282 & 12:26:31.3 & 78:53:42 & $13.95 \pm 0.030$ & $ 0.09 \pm 0.06$ & $-0.07 \pm 0.07$ & 0.098 & 124.455 & $ 38.159$ & $ 0.38$ \\
CHSS 2283 & 12:26:37.2 & 74:13:32 & $14.81 \pm 0.040$ & $-0.03 \pm 0.08$ & $ 0.03 \pm 0.11$ & 0.030 & 125.227 & $ 42.792$ & $ 0.17$ \\
CHSS 2284 & 12:26:55.5 & 72:54:50 & $15.08 \pm 0.048$ & $ 0.09 \pm 0.09$ & $ 0.06 \pm 0.15$ & 0.020 & 125.435 & $ 44.095$ & $ 0.41$ \\
CHSS 2285 & 12:27:29.4 & 33:25:17 & $15.49 \pm 0.039$ & $ 0.07 \pm 0.10$ & $ 0.10 \pm 0.16$ & 0.019 & 160.866 & $ 81.859$ & $ 0.02$ \\
CHSS 2286 & 12:27:29.8 & 52:29:28 & $13.83 \pm 0.025$ & $ 0.02 \pm 0.04$ & $ 0.04 \pm 0.06$ & 0.021 & 131.334 & $ 64.245$ & $ 0.03$ \\
CHSS 2287 & 12:27:55.4 & 54:05:20 & $14.57 \pm 0.038$ & $ 0.10 \pm 0.07$ & $-0.06 \pm 0.12$ & 0.017 & 130.457 & $ 62.695$ & $ 0.37$ \\
CHSS 2288 & 12:27:56.1 & 79:30:40 & $13.36 \pm 0.022$ & $ 0.02 \pm 0.04$ & $ 0.09 \pm 0.05$ & 0.103 & 124.279 & $ 37.556$ & $ 0.21$ \\
CHSS 2289 & 12:28:34.1 & 79:04:19 & $14.64 \pm 0.031$ & $ 0.08 \pm 0.06$ & $-0.07 \pm 0.10$ & 0.105 & 124.305 & $ 37.995$ & $ 0.40$ \\
CHSS 2290 & 12:28:43.6 & 28:20:37 & $13.97 \pm 0.031$ & $-0.12 \pm 0.05$ & $ 0.00 \pm 0.07$ & 0.020 & 198.028 & $ 84.830$ & $-0.04$ \\
CHSS 2291 & 12:28:58.0 & 65:29:48 & $15.46 \pm 0.062$ & $ 0.07 \pm 0.14$ & $-0.05 \pm 0.24$ & 0.020 & 126.669 & $ 51.468$ & $ 0.48$ \\
CHSS 2292 & 12:29:33.1 & 44:51:19 & $15.36 \pm 0.054$ & $ 0.09 \pm 0.11$ & $-0.04 \pm 0.23$ & 0.018 & 135.390 & $ 71.740$ & $ 0.43$ \\
CHSS 2293 & 12:30:14.9 & 46:37:20 & $12.72 \pm 0.022$ & $-0.14 \pm 0.03$ & $-0.06 \pm 0.04$ & 0.016 & 133.649 & $ 70.063$ & $-0.06$ \\
CHSS 2294 & 12:30:33.3 & 30:59:59 & $14.96 \pm 0.036$ & $ 0.09 \pm 0.07$ & $-0.01 \pm 0.13$ & 0.013 & 171.377 & $ 84.017$ & $ 0.04$ \\
CHSS 2295 & 12:30:38.3 & 45:53:07 & $13.82 \pm 0.032$ & $ 0.00 \pm 0.05$ & $-0.03 \pm 0.05$ & 0.016 & 133.988 & $ 70.794$ & $ 0.04$ \\
CHSS 2296 & 12:30:58.8 & 54:22:23 & $14.88 \pm 0.038$ & $-0.12 \pm 0.10$ & $ 0.08 \pm 0.16$ & 0.014 & 129.389 & $ 62.498$ & $-0.06$ \\
CHSS 2297 & 12:31:10.4 & 37:19:08 & $15.42 \pm 0.044$ & $ 0.06 \pm 0.11$ & $-0.04 \pm 0.20$ & 0.013 & 144.425 & $ 78.950$ & $-0.05$ \\
CHSS 2298 & 12:31:21.0 & 38:56:08 & $15.50 \pm 0.056$ & $-0.15 \pm 0.12$ & $-0.00 \pm 0.21$ & 0.011 & 141.225 & $ 77.470$ & $-0.00$ \\
CHSS 2299 & 12:32:07.6 & 56:31:34 & $15.50 \pm 0.056$ & $-0.00 \pm 0.14$ & $ 0.01 \pm 0.20$ & 0.014 & 128.324 & $ 60.400$ & $ 0.47$ \\
CHSS 2300 & 12:32:19.3 & 50:52:41 & $14.63 \pm 0.034$ & $ 0.01 \pm 0.07$ & $ 0.07 \pm 0.12$ & 0.018 & 130.350 & $ 65.974$ & $ 0.02$ \\
CHSS 2301 & 12:32:24.3 & 73:11:43 & $13.56 \pm 0.024$ & $ 0.06 \pm 0.04$ & $ 0.09 \pm 0.05$ & 0.019 & 124.838 & $ 43.863$ & $ 0.19$ \\
CHSS 2302 & 12:32:43.1 & 57:08:36 & $15.31 \pm 0.045$ & $ 0.10 \pm 0.10$ & $-0.03 \pm 0.16$ & 0.011 & 127.981 & $ 59.801$ & $ 0.51$ \\
CHSS 2303 & 12:32:47.3 & 37:15:32 & $13.56 \pm 0.032$ & $ 0.05 \pm 0.05$ & $ 0.02 \pm 0.05$ & 0.015 & 143.001 & $ 79.132$ & $ 0.19$ \\
CHSS 2304 & 12:32:47.4 & 61:05:32 & $13.53 \pm 0.024$ & $-0.00 \pm 0.04$ & $ 0.09 \pm 0.05$ & 0.017 & 126.950 & $ 55.890$ & $ 0.18$ \\
CHSS 2305 & 12:32:48.3 & 21:23:25 & $12.56 \pm 0.024$ & $ 0.01 \pm 0.04$ & $ 0.04 \pm 0.04$ & 0.020 & 265.442 & $ 82.863$ & $ 0.02$ \\
CHSS 2306 & 12:33:17.2 & 61:26:57 & $14.38 \pm 0.031$ & $ 0.01 \pm 0.06$ & $-0.09 \pm 0.09$ & 0.016 & 126.764 & $ 55.544$ & $ 0.03$ \\
CHSS 2307 & 12:33:35.3 & 56:16:01 & $15.46 \pm 0.061$ & $-0.01 \pm 0.12$ & $ 0.00 \pm 0.20$ & 0.010 & 127.995 & $ 60.686$ & $ 0.06$ \\
CHSS 2308 & 12:33:42.4 & 57:14:02 & $15.26 \pm 0.050$ & $-0.03 \pm 0.12$ & $-0.08 \pm 0.19$ & 0.010 & 127.692 & $ 59.730$ & $ 0.01$ \\
CHSS 2309 & 12:33:46.4 & 33:10:58 & $14.43 \pm 0.030$ & $ 0.06 \pm 0.06$ & $ 0.10 \pm 0.08$ & 0.018 & 154.086 & $ 82.844$ & $ 0.16$ \\
CHSS 2310 & 12:33:56.0 & 70:57:21 & $14.22 \pm 0.026$ & $ 0.06 \pm 0.05$ & $ 0.01 \pm 0.08$ & 0.019 & 124.990 & $ 46.103$ & $ 0.13$ \\
CHSS 2311 & 12:34:02.4 & 37:35:05 & $15.24 \pm 0.040$ & $ 0.00 \pm 0.09$ & $-0.06 \pm 0.17$ & 0.018 & 141.157 & $ 78.921$ & $ 0.06$ \\
CHSS 2312 & 12:34:07.2 & 33:57:01 & $13.42 \pm 0.025$ & $ 0.07 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.020 & 150.518 & $ 82.228$ & $ 0.05$ \\
CHSS 2313 & 12:34:15.0 & 34:14:03 & $13.87 \pm 0.025$ & $ 0.08 \pm 0.04$ & $ 0.06 \pm 0.05$ & 0.017 & 149.336 & $ 81.993$ & $ 0.19$ \\
CHSS 2314 & 12:34:32.9 & 44:37:32 & $14.59 \pm 0.035$ & $ 0.10 \pm 0.07$ & $-0.02 \pm 0.12$ & 0.013 & 132.791 & $ 72.178$ & $ 0.13$ \\
CHSS 2315 & 12:34:56.2 & 47:37:33 & $14.85 \pm 0.041$ & $-0.02 \pm 0.09$ & $-0.08 \pm 0.17$ & 0.016 & 130.797 & $ 69.250$ & $-0.06$ \\
CHSS 2316 & 12:35:08.6 & 77:46:59 & $13.78 \pm 0.028$ & $-0.02 \pm 0.05$ & $ 0.02 \pm 0.06$ & 0.062 & 124.045 & $ 39.310$ & $ 0.10$ \\
CHSS 2317 & 12:35:12.1 & 40:07:30 & $13.18 \pm 0.026$ & $-0.10 \pm 0.04$ & $ 0.04 \pm 0.05$ & 0.015 & 136.414 & $ 76.575$ & $ 0.09$ \\
CHSS 2318 & 12:35:13.4 & 63:13:47 & $14.98 \pm 0.042$ & $ 0.08 \pm 0.08$ & $ 0.04 \pm 0.12$ & 0.013 & 126.023 & $ 53.801$ & $ 0.08$ \\
CHSS 2319 & 12:35:21.4 & 31:17:59 & $13.81 \pm 0.026$ & $ 0.06 \pm 0.04$ & $-0.03 \pm 0.05$ & 0.013 & 162.038 & $ 84.550$ & $ 0.17$ \\
CHSS 2320 & 12:35:24.7 & 69:42:20 & $14.90 \pm 0.039$ & $ 0.02 \pm 0.08$ & $-0.01 \pm 0.15$ & 0.018 & 124.982 & $ 47.359$ & $ 0.05$ \\
CHSS 2321 & 12:35:51.2 & 42:22:40 & $12.58 \pm 0.019$ & $-0.12 \pm 0.03$ & $-0.09 \pm 0.04$ & 0.020 & 133.706 & $ 74.423$ & $-0.06$ \\
CHSS 2322 & 12:36:00.1 & 80:30:38 & $13.26 \pm 0.025$ & $ 0.07 \pm 0.04$ & $-0.00 \pm 0.04$ & 0.088 & 123.724 & $ 36.594$ & $ 0.06$ \\
CHSS 2323 & 12:36:21.7 & 27:16:34 & $13.27 \pm 0.026$ & $-0.04 \pm 0.04$ & $ 0.04 \pm 0.04$ & 0.016 & 209.548 & $ 86.645$ & $ 0.02$ \\
CHSS 2324 & 12:36:30.2 & 57:50:26 & $14.42 \pm 0.032$ & $ 0.01 \pm 0.06$ & $ 0.07 \pm 0.08$ & 0.010 & 126.811 & $ 59.175$ & $ 0.11$ \\
CHSS 2325 & 12:36:45.2 & 47:55:22 & $14.96 \pm 0.043$ & $ 0.02 \pm 0.08$ & $ 0.01 \pm 0.13$ & 0.017 & 129.812 & $ 69.009$ & $ 0.06$ \\
CHSS 2326 & 12:36:51.1 & 67:09:01 & $13.23 \pm 0.022$ & $ 0.10 \pm 0.03$ & $ 0.02 \pm 0.04$ & 0.021 & 125.130 & $ 49.916$ & $ 0.16$ \\
CHSS 2327 & 12:36:57.0 & 59:45:42 & $14.59 \pm 0.033$ & $ 0.03 \pm 0.07$ & $ 0.07 \pm 0.09$ & 0.009 & 126.305 & $ 57.272$ & $ 0.08$ \\
CHSS 2328 & 12:37:16.6 & 38:35:42 & $13.90 \pm 0.026$ & $-0.08 \pm 0.04$ & $ 0.06 \pm 0.06$ & 0.013 & 136.533 & $ 78.157$ & $-0.08$ \\
CHSS 2329 & 12:37:33.5 & 46:46:38 & $14.35 \pm 0.025$ & $ 0.06 \pm 0.04$ & $ 0.01 \pm 0.07$ & 0.019 & 129.948 & $ 70.162$ & $ 0.10$ \\
CHSS 2330 & 12:38:17.2 & 69:29:37 & $12.82 \pm 0.019$ & $ 0.05 \pm 0.03$ & $-0.02 \pm 0.04$ & 0.021 & 124.639 & $ 47.591$ & $ 0.10$ \\
CHSS 2331 & 12:39:10.8 & 51:02:45 & $15.49 \pm 0.059$ & $ 0.05 \pm 0.12$ & $ 0.03 \pm 0.20$ & 0.008 & 127.666 & $ 65.970$ & $ 0.47$ \\
CHSS 2332 & 12:39:53.0 & 59:00:25 & $13.10 \pm 0.022$ & $ 0.02 \pm 0.03$ & $ 0.05 \pm 0.04$ & 0.010 & 125.744 & $ 58.058$ & $ 0.15$ \\
CHSS 2333 & 12:40:03.0 & 61:12:09 & $14.81 \pm 0.038$ & $ 0.02 \pm 0.08$ & $-0.05 \pm 0.12$ & 0.013 & 125.376 & $ 55.872$ & $ 0.10$ \\
CHSS 2334 & 12:40:07.5 & 64:29:20 & $15.41 \pm 0.055$ & $-0.17 \pm 0.15$ & $ 0.05 \pm 0.24$ & 0.016 & 124.937 & $ 52.595$ & $ 0.13$ \\
CHSS 2335 & 12:40:38.3 & 51:16:00 & $14.29 \pm 0.031$ & $-0.11 \pm 0.06$ & $-0.05 \pm 0.09$ & 0.011 & 127.051 & $ 65.775$ & $ 0.49$ \\
CHSS 2336 & 12:40:54.8 & 27:46:40 & $14.90 \pm 0.036$ & $ 0.07 \pm 0.07$ & $-0.07 \pm 0.12$ & 0.014 & 196.781 & $ 87.577$ & $ 0.03$ \\
CHSS 2337 & 12:41:11.3 & 39:38:52 & $13.34 \pm 0.027$ & $-0.06 \pm 0.05$ & $ 0.08 \pm 0.05$ & 0.015 & 131.941 & $ 77.301$ & $ 0.07$ \\
CHSS 2338 & 12:41:16.3 & 33:37:13 & $14.46 \pm 0.040$ & $ 0.08 \pm 0.07$ & $ 0.04 \pm 0.10$ & 0.017 & 140.963 & $ 83.148$ & $ 0.31$ \\
CHSS  258 & 12:41:17.5 & 29:09:15 & $13.67 \pm 0.029$ & $ 0.05 \pm 0.05$ & $-0.04 \pm 0.05$ & 0.014 & 170.175 & $ 86.983$ & $ 0.03$ \\
CHSS 2340 & 12:41:18.7 & 38:00:51 & $13.18 \pm 0.030$ & $ 0.08 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.016 & 133.353 & $ 78.908$ & $ 0.24$ \\
CHSS 2341 & 12:41:48.8 & 60:00:04 & $14.62 \pm 0.036$ & $ 0.04 \pm 0.07$ & $ 0.04 \pm 0.10$ & 0.013 & 125.146 & $ 57.086$ & $ 0.10$ \\
CHSS 2342 & 12:41:53.9 & 76:26:47 & $14.06 \pm 0.026$ & $-0.09 \pm 0.06$ & $-0.06 \pm 0.08$ & 0.037 & 123.669 & $ 40.668$ & $-0.06$ \\
CHSS 2343 & 12:42:07.9 & 30:55:40 & $13.09 \pm 0.026$ & $-0.04 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.017 & 150.541 & $ 85.691$ & $ 0.04$ \\
CHSS 2344 & 12:42:15.1 & 27:54:33 & $15.33 \pm 0.048$ & $ 0.06 \pm 0.09$ & $ 0.01 \pm 0.16$ & 0.014 & 191.428 & $ 87.819$ & $ 0.11$ \\
CHSS 2345 & 12:42:22.4 & 62:25:24 & $15.50 \pm 0.067$ & $ 0.10 \pm 0.15$ & $ 0.08 \pm 0.21$ & 0.014 & 124.746 & $ 54.673$ & $ 0.55$ \\
CHSS 2346 & 12:42:31.6 & 42:08:41 & $15.25 \pm 0.047$ & $ 0.09 \pm 0.11$ & $ 0.05 \pm 0.19$ & 0.018 & 129.273 & $ 74.874$ & $ 0.54$ \\
CHSS 2347 & 12:42:37.4 & 38:01:09 & $15.06 \pm 0.036$ & $ 0.04 \pm 0.09$ & $ 0.08 \pm 0.13$ & 0.015 & 132.028 & $ 78.953$ & $ 0.14$ \\
CHSS 2348 & 12:42:42.5 & 44:44:23 & $15.05 \pm 0.040$ & $ 0.09 \pm 0.09$ & $ 0.09 \pm 0.15$ & 0.016 & 128.037 & $ 72.302$ & $ 0.51$ \\
CHSS 2349 & 12:42:57.7 & 32:04:04 & $13.04 \pm 0.024$ & $-0.03 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.015 & 142.874 & $ 84.729$ & $ 0.03$ \\
CHSS 2350 & 12:43:22.5 & 62:52:56 & $15.45 \pm 0.048$ & $ 0.02 \pm 0.12$ & $ 0.08 \pm 0.19$ & 0.013 & 124.504 & $ 54.222$ & $ 0.52$ \\
CHSS 2351 & 12:43:25.2 & 71:52:30 & $13.91 \pm 0.028$ & $ 0.10 \pm 0.05$ & $ 0.03 \pm 0.06$ & 0.018 & 123.817 & $ 45.240$ & $ 0.05$ \\
CHSS  261 & 12:43:39.0 & 29:31:49 & $14.32 \pm 0.032$ & $ 0.07 \pm 0.06$ & $-0.07 \pm 0.10$ & 0.016 & 157.980 & $ 87.050$ & $ 0.06$ \\
CHSS 2353 & 12:43:41.7 & 32:21:28 & $12.78 \pm 0.021$ & $ 0.05 \pm 0.03$ & $ 0.03 \pm 0.03$ & 0.014 & 140.275 & $ 84.508$ & $ 0.08$ \\
CHSS 2354 & 12:43:47.1 & 75:53:52 & $15.03 \pm 0.052$ & $ 0.09 \pm 0.10$ & $ 0.01 \pm 0.15$ & 0.028 & 123.552 & $ 41.221$ & $ 0.47$ \\
CHSS 2355 & 12:43:48.2 & 59:22:53 & $15.38 \pm 0.044$ & $ 0.04 \pm 0.11$ & $-0.01 \pm 0.21$ & 0.012 & 124.752 & $ 57.720$ & $ 0.04$ \\
CHSS 2356 & 12:44:47.0 & 44:51:06 & $15.26 \pm 0.051$ & $-0.03 \pm 0.12$ & $ 0.09 \pm 0.18$ & 0.023 & 126.798 & $ 72.227$ & $ 0.12$ \\
CHSS 2357 & 12:44:55.1 & 58:11:21 & $14.19 \pm 0.030$ & $-0.06 \pm 0.06$ & $ 0.03 \pm 0.08$ & 0.014 & 124.596 & $ 58.918$ & $ 0.00$ \\
CHSS 2358 & 12:44:56.7 & 75:41:03 & $13.34 \pm 0.027$ & $ 0.07 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.024 & 123.467 & $ 41.437$ & $ 0.54$ \\
CHSS 2359 & 12:45:00.8 & 53:26:08 & $13.71 \pm 0.026$ & $-0.01 \pm 0.04$ & $ 0.04 \pm 0.05$ & 0.015 & 125.089 & $ 63.666$ & $ 0.00$ \\
CHSS 2360 & 12:45:12.9 & 50:46:52 & $14.21 \pm 0.027$ & $ 0.09 \pm 0.05$ & $-0.07 \pm 0.07$ & 0.011 & 125.381 & $ 66.318$ & $ 0.15$ \\
CHSS 2361 & 12:45:28.4 & 47:22:52 & $14.88 \pm 0.038$ & $ 0.03 \pm 0.08$ & $ 0.10 \pm 0.12$ & 0.008 & 125.845 & $ 69.714$ & $ 0.40$ \\
CHSS 2362 & 12:45:32.5 & 56:53:32 & $12.98 \pm 0.021$ & $-0.02 \pm 0.03$ & $ 0.01 \pm 0.04$ & 0.010 & 124.553 & $ 60.218$ & $ 0.01$ \\
CHSS 2363 & 12:45:40.7 & 54:20:30 & $14.27 \pm 0.026$ & $ 0.09 \pm 0.04$ & $-0.02 \pm 0.08$ & 0.014 & 124.766 & $ 62.766$ & $ 0.05$ \\
CHSS 2364 & 12:45:49.6 & 45:32:04 & $13.28 \pm 0.026$ & $ 0.07 \pm 0.05$ & $ 0.03 \pm 0.05$ & 0.020 & 126.040 & $ 71.560$ & $ 0.27$ \\
CHSS 2365 & 12:46:20.7 & 73:37:21 & $15.23 \pm 0.055$ & $ 0.10 \pm 0.12$ & $ 0.04 \pm 0.16$ & 0.019 & 123.427 & $ 43.501$ & $ 0.38$ \\
CHSS 2366 & 12:46:24.0 & 76:18:27 & $12.78 \pm 0.023$ & $ 0.02 \pm 0.03$ & $ 0.08 \pm 0.03$ & 0.029 & 123.326 & $ 40.817$ & $ 0.04$ \\
CHSS 2367 & 12:46:47.6 & 69:32:03 & $13.57 \pm 0.025$ & $-0.09 \pm 0.04$ & $ 0.01 \pm 0.06$ & 0.019 & 123.534 & $ 47.589$ & $ 0.16$ \\
CHSS 2368 & 12:46:49.6 & 38:49:36 & $14.99 \pm 0.035$ & $ 0.04 \pm 0.07$ & $ 0.04 \pm 0.11$ & 0.015 & 127.352 & $ 78.262$ & $ 0.07$ \\
CHSS 2369 & 12:47:15.6 & 45:21:24 & $12.65 \pm 0.025$ & $ 0.05 \pm 0.04$ & $ 0.09 \pm 0.04$ & 0.025 & 125.277 & $ 71.753$ & $ 0.29$ \\
CHSS 2370 & 12:47:37.1 & 33:07:27 & $14.69 \pm 0.033$ & $ 0.04 \pm 0.07$ & $ 0.01 \pm 0.11$ & 0.013 & 130.538 & $ 83.948$ & $ 0.00$ \\
CHSS 2371 & 12:48:04.4 & 26:44:50 & $13.70 \pm 0.026$ & $ 0.05 \pm 0.05$ & $-0.01 \pm 0.06$ & 0.014 & 239.685 & $ 89.159$ & $ 0.16$ \\
CHSS 2372 & 12:48:58.8 & 26:48:03 & $12.61 \pm 0.021$ & $ 0.07 \pm 0.03$ & $ 0.06 \pm 0.04$ & 0.012 & 243.663 & $ 89.362$ & $ 0.14$ \\
CHSS 2373 & 12:48:59.5 & 67:28:29 & $14.94 \pm 0.042$ & $ 0.06 \pm 0.08$ & $ 0.01 \pm 0.12$ & 0.020 & 123.294 & $ 49.652$ & $ 0.05$ \\
CHSS 2374 & 12:49:04.3 & 67:56:14 & $15.29 \pm 0.045$ & $ 0.03 \pm 0.10$ & $ 0.04 \pm 0.16$ & 0.015 & 123.272 & $ 49.190$ & $ 0.51$ \\
CHSS 2375 & 12:49:08.2 & 62:01:59 & $13.18 \pm 0.023$ & $ 0.09 \pm 0.03$ & $ 0.01 \pm 0.04$ & 0.012 & 123.403 & $ 55.093$ & $ 0.18$ \\
CHSS 2376 & 12:49:17.4 & 67:10:08 & $12.59 \pm 0.021$ & $ 0.08 \pm 0.03$ & $-0.03 \pm 0.04$ & 0.020 & 123.256 & $ 49.958$ & $ 0.13$ \\
CHSS 2377 & 12:49:23.0 & 34:25:48 & $13.46 \pm 0.026$ & $ 0.08 \pm 0.05$ & $ 0.06 \pm 0.06$ & 0.014 & 126.260 & $ 82.685$ & $ 0.28$ \\
CHSS 2378 & 12:49:42.6 & 59:28:52 & $15.29 \pm 0.048$ & $ 0.04 \pm 0.10$ & $-0.02 \pm 0.20$ & 0.009 & 123.342 & $ 57.646$ & $ 0.55$ \\
CHSS 2379 & 12:49:43.8 & 26:37:41 & $15.45 \pm 0.068$ & $-0.02 \pm 0.15$ & $ 0.01 \pm 0.23$ & 0.013 & 265.553 & $ 89.371$ & $ 0.47$ \\
CHSS 2380 & 12:49:47.2 & 51:14:09 & $15.28 \pm 0.046$ & $ 0.04 \pm 0.10$ & $ 0.03 \pm 0.17$ & 0.010 & 123.565 & $ 65.891$ & $ 0.02$ \\
CHSS 2381 & 12:50:01.2 & 47:11:45 & $13.91 \pm 0.029$ & $ 0.02 \pm 0.05$ & $-0.10 \pm 0.07$ & 0.012 & 123.634 & $ 69.931$ & $-0.04$ \\
CHSS 2382 & 12:50:03.5 & 36:13:26 & $15.47 \pm 0.055$ & $-0.04 \pm 0.11$ & $ 0.09 \pm 0.19$ & 0.015 & 124.691 & $ 80.900$ & $ 0.11$ \\
CHSS 2383 & 12:50:08.8 & 65:28:43 & $13.77 \pm 0.030$ & $ 0.04 \pm 0.04$ & $ 0.10 \pm 0.05$ & 0.022 & 123.148 & $ 51.649$ & $ 0.18$ \\
CHSS 2384 & 12:50:09.8 & 63:20:18 & $12.50 \pm 0.025$ & $ 0.03 \pm 0.04$ & $ 0.03 \pm 0.03$ & 0.016 & 123.174 & $ 53.790$ & $ 0.07$ \\
CHSS 2385 & 12:50:12.5 & 74:04:10 & $13.61 \pm 0.025$ & $ 0.09 \pm 0.04$ & $ 0.07 \pm 0.06$ & 0.021 & 123.047 & $ 43.059$ & $ 0.29$ \\
CHSS  279 & 12:50:18.3 & 29:31:42 & $13.44 \pm 0.027$ & $ 0.06 \pm 0.05$ & $-0.05 \pm 0.05$ & 0.010 & 128.798 & $ 87.587$ & $ 0.02$ \\
CHSS 2386 & 12:50:23.2 & 36:20:52 & $15.08 \pm 0.038$ & $-0.04 \pm 0.09$ & $ 0.06 \pm 0.13$ & 0.017 & 124.253 & $ 80.778$ & $ 0.08$ \\
CHSS 2387 & 12:50:58.0 & 60:37:29 & $14.50 \pm 0.031$ & $ 0.07 \pm 0.06$ & $ 0.09 \pm 0.09$ & 0.012 & 123.037 & $ 56.504$ & $ 0.28$ \\
CHSS 2388 & 12:51:01.9 & 67:59:14 & $13.40 \pm 0.026$ & $ 0.03 \pm 0.04$ & $-0.06 \pm 0.05$ & 0.018 & 122.990 & $ 49.141$ & $ 0.09$ \\
CHSS 2389 & 12:51:03.8 & 33:38:00 & $14.84 \pm 0.038$ & $-0.01 \pm 0.08$ & $-0.07 \pm 0.12$ & 0.011 & 123.622 & $ 83.495$ & $ 0.01$ \\
CHSS 2390 & 12:51:11.9 & 74:13:45 & $15.31 \pm 0.055$ & $-0.02 \pm 0.13$ & $ 0.07 \pm 0.24$ & 0.022 & 122.954 & $ 42.899$ & $ 0.06$ \\
CHSS 2391 & 12:51:16.1 & 27:14:29 & $14.30 \pm 0.033$ & $ 0.01 \pm 0.06$ & $-0.01 \pm 0.09$ & 0.010 & 141.409 & $ 89.881$ & $ 0.01$ \\
CHSS 2392 & 12:51:22.1 & 37:46:50 & $14.55 \pm 0.032$ & $ 0.09 \pm 0.06$ & $-0.05 \pm 0.09$ & 0.014 & 123.007 & $ 79.348$ & $ 0.02$ \\
CHSS 2393 & 12:51:36.2 & 36:00:20 & $13.71 \pm 0.031$ & $ 0.00 \pm 0.05$ & $ 0.05 \pm 0.06$ & 0.016 & 122.716 & $ 81.123$ & $ 0.08$ \\
CHSS 2394 & 12:51:45.9 & 60:18:30 & $13.65 \pm 0.027$ & $ 0.07 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.015 & 122.858 & $ 56.820$ & $ 0.32$ \\
CHSS 2395 & 12:51:52.7 & 36:40:42 & $13.71 \pm 0.025$ & $ 0.05 \pm 0.05$ & $ 0.03 \pm 0.06$ & 0.017 & 122.401 & $ 80.450$ & $ 0.09$ \\
CHSS 2396 & 12:51:53.8 & 53:15:18 & $12.53 \pm 0.022$ & $-0.00 \pm 0.03$ & $ 0.04 \pm 0.03$ & 0.010 & 122.776 & $ 63.873$ & $ 0.07$ \\
CHSS 2397 & 12:52:18.3 & 65:22:55 & $15.39 \pm 0.052$ & $ 0.08 \pm 0.10$ & $-0.01 \pm 0.19$ & 0.022 & 122.786 & $ 51.746$ & $ 0.23$ \\
CHSS 2398 & 12:52:36.7 & 43:04:35 & $13.24 \pm 0.022$ & $-0.03 \pm 0.03$ & $-0.01 \pm 0.05$ & 0.014 & 122.152 & $ 74.050$ & $ 0.08$ \\
CHSS 2399 & 12:52:42.7 & 39:21:16 & $15.38 \pm 0.056$ & $ 0.09 \pm 0.13$ & $ 0.07 \pm 0.19$ & 0.017 & 121.770 & $ 77.771$ & $ 0.42$ \\
CHSS 2400 & 12:52:46.6 & 59:48:00 & $13.97 \pm 0.028$ & $ 0.05 \pm 0.04$ & $ 0.01 \pm 0.07$ & 0.010 & 122.620 & $ 57.327$ & $ 0.36$ \\
CHSS 2401 & 12:52:53.1 & 74:31:03 & $14.63 \pm 0.036$ & $ 0.08 \pm 0.08$ & $ 0.06 \pm 0.13$ & 0.020 & 122.801 & $ 42.610$ & $ 0.20$ \\
CHSS 2402 & 12:53:17.2 & 65:54:36 & $14.11 \pm 0.029$ & $ 0.01 \pm 0.06$ & $ 0.02 \pm 0.08$ & 0.023 & 122.631 & $ 51.217$ & $ 0.30$ \\
CHSS 2403 & 12:53:18.3 & 52:55:13 & $13.64 \pm 0.027$ & $ 0.05 \pm 0.04$ & $-0.02 \pm 0.06$ & 0.007 & 122.285 & $ 64.206$ & $ 0.02$ \\
CHSS 2404 & 12:53:28.5 & 50:14:29 & $14.82 \pm 0.041$ & $-0.01 \pm 0.08$ & $ 0.04 \pm 0.11$ & 0.007 & 122.102 & $ 66.884$ & $ 0.04$ \\
CHSS 2405 & 12:53:43.8 & 63:34:46 & $14.71 \pm 0.035$ & $ 0.09 \pm 0.07$ & $ 0.09 \pm 0.11$ & 0.014 & 122.503 & $ 53.547$ & $ 0.26$ \\
CHSS 2406 & 12:53:46.4 & 48:53:46 & $15.38 \pm 0.058$ & $ 0.10 \pm 0.12$ & $-0.04 \pm 0.18$ & 0.013 & 121.897 & $ 68.228$ & $ 0.09$ \\
CHSS 2407 & 12:53:51.2 & 32:09:56 & $14.38 \pm 0.031$ & $ 0.05 \pm 0.06$ & $ 0.09 \pm 0.09$ & 0.014 & 117.133 & $ 84.936$ & $ 0.26$ \\
CHSS  283 & 12:53:57.3 & 29:38:08 & $13.68 \pm 0.024$ & $ 0.09 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.018 & 110.632 & $ 87.432$ & $ 0.06$ \\
CHSS 2409 & 12:54:31.6 & 58:29:47 & $15.27 \pm 0.055$ & $ 0.08 \pm 0.12$ & $ 0.03 \pm 0.18$ & 0.007 & 122.157 & $ 58.627$ & $ 0.46$ \\
CHSS 2410 & 12:54:40.6 & 51:40:22 & $14.17 \pm 0.029$ & $ 0.07 \pm 0.05$ & $ 0.10 \pm 0.07$ & 0.009 & 121.724 & $ 65.448$ & $ 0.33$ \\
CHSS 2411 & 12:55:40.8 & 56:41:06 & $13.18 \pm 0.022$ & $ 0.06 \pm 0.04$ & $ 0.04 \pm 0.05$ & 0.012 & 121.752 & $ 60.434$ & $ 0.20$ \\
CHSS 2412 & 12:56:02.0 & 47:27:00 & $15.36 \pm 0.057$ & $ 0.06 \pm 0.13$ & $ 0.10 \pm 0.24$ & 0.014 & 120.697 & $ 69.658$ & $ 0.34$ \\
CHSS 2413 & 12:56:22.9 & 63:16:42 & $13.27 \pm 0.023$ & $ 0.03 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.018 & 121.990 & $ 53.841$ & $ 0.03$ \\
CHSS 2414 & 12:56:24.8 & 32:26:33 & $14.47 \pm 0.035$ & $-0.01 \pm 0.07$ & $-0.03 \pm 0.11$ & 0.016 & 111.753 & $ 84.577$ & $-0.05$ \\
CHSS 2415 & 12:56:36.9 & 34:24:08 & $14.94 \pm 0.040$ & $ 0.10 \pm 0.09$ & $ 0.09 \pm 0.12$ & 0.012 & 114.564 & $ 82.642$ & $ 0.39$ \\
CHSS 2416 & 12:56:49.2 & 31:49:37 & $14.71 \pm 0.038$ & $ 0.02 \pm 0.08$ & $ 0.02 \pm 0.11$ & 0.014 & 109.260 & $ 85.158$ & $ 0.29$ \\
CHSS 2417 & 12:57:41.3 & 54:43:52 & $14.02 \pm 0.028$ & $ 0.00 \pm 0.05$ & $-0.05 \pm 0.06$ & 0.014 & 120.986 & $ 62.374$ & $ 0.04$ \\
CHSS 2418 & 12:58:58.1 & 66:19:09 & $15.44 \pm 0.049$ & $ 0.09 \pm 0.11$ & $ 0.02 \pm 0.18$ & 0.016 & 121.736 & $ 50.792$ & $ 0.56$ \\
CHSS 2419 & 12:59:05.8 & 55:55:08 & $13.91 \pm 0.029$ & $ 0.07 \pm 0.05$ & $ 0.08 \pm 0.07$ & 0.019 & 120.706 & $ 61.176$ & $ 0.32$ \\
CHSS 2420 & 12:59:43.3 & 31:20:29 & $14.63 \pm 0.028$ & $ 0.06 \pm 0.05$ & $-0.05 \pm 0.10$ & 0.015 & 100.216 & $ 85.416$ & $ 0.17$ \\
CHSS 2421 & 12:59:44.2 & 45:46:53 & $14.72 \pm 0.042$ & $ 0.08 \pm 0.08$ & $-0.01 \pm 0.11$ & 0.014 & 118.421 & $ 71.274$ & $ 0.50$ \\
CHSS 2422 & 12:59:45.9 & 41:00:22 & $13.88 \pm 0.023$ & $-0.06 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.014 & 116.418 & $ 76.017$ & $-0.01$ \\
CHSS 2423 & 12:59:46.7 & 76:48:27 & $13.17 \pm 0.021$ & $ 0.03 \pm 0.03$ & $ 0.08 \pm 0.05$ & 0.032 & 122.308 & $ 40.311$ & $ 0.29$ \\
CHSS 2424 & 12:59:49.2 & 36:30:37 & $14.94 \pm 0.033$ & $ 0.09 \pm 0.06$ & $-0.04 \pm 0.10$ & 0.013 & 112.728 & $ 80.452$ & $ 0.12$ \\
CHSS 2425 & 13:00:21.1 & 58:37:10 & $15.30 \pm 0.054$ & $-0.01 \pm 0.13$ & $ 0.05 \pm 0.23$ & 0.009 & 120.713 & $ 58.471$ & $ 0.48$ \\
CHSS 2426 & 13:00:27.4 & 46:41:23 & $15.43 \pm 0.063$ & $-0.10 \pm 0.15$ & $-0.06 \pm 0.23$ & 0.013 & 118.327 & $ 70.358$ & $ 0.05$ \\
CHSS 2427 & 13:00:49.1 & 49:01:45 & $14.12 \pm 0.026$ & $-0.00 \pm 0.05$ & $-0.05 \pm 0.08$ & 0.016 & 118.821 & $ 68.024$ & $-0.01$ \\
CHSS 2428 & 13:00:52.6 & 41:00:19 & $14.07 \pm 0.027$ & $ 0.00 \pm 0.05$ & $ 0.01 \pm 0.07$ & 0.015 & 115.559 & $ 75.988$ & $-0.02$ \\
CHSS 2429 & 13:00:54.0 & 46:04:27 & $15.13 \pm 0.048$ & $-0.03 \pm 0.11$ & $ 0.01 \pm 0.16$ & 0.015 & 117.896 & $ 70.961$ & $ 0.05$ \\
CHSS 2430 & 13:01:09.6 & 51:38:03 & $13.87 \pm 0.026$ & $ 0.08 \pm 0.04$ & $-0.02 \pm 0.06$ & 0.010 & 119.303 & $ 65.426$ & $ 0.08$ \\
CHSS 2431 & 13:01:28.1 & 71:19:36 & $14.43 \pm 0.034$ & $ 0.03 \pm 0.07$ & $ 0.07 \pm 0.12$ & 0.015 & 121.781 & $ 45.779$ & $ 0.40$ \\
CHSS 2432 & 13:01:59.6 & 62:50:43 & $15.33 \pm 0.045$ & $ 0.04 \pm 0.10$ & $-0.09 \pm 0.20$ & 0.014 & 120.871 & $ 54.241$ & $ 0.16$ \\
CHSS 2433 & 13:02:19.6 & 50:09:05 & $15.43 \pm 0.059$ & $ 0.09 \pm 0.13$ & $ 0.00 \pm 0.22$ & 0.018 & 118.487 & $ 66.883$ & $ 0.20$ \\
CHSS 2434 & 13:02:29.4 & 65:08:54 & $15.30 \pm 0.045$ & $ 0.10 \pm 0.10$ & $ 0.10 \pm 0.16$ & 0.016 & 121.049 & $ 51.940$ & $ 0.59$ \\
CHSS 2435 & 13:02:38.7 & 38:27:21 & $12.58 \pm 0.021$ & $-0.06 \pm 0.03$ & $ 0.01 \pm 0.03$ & 0.015 & 111.928 & $ 78.432$ & $ 0.07$ \\
CHSS 2436 & 13:04:17.1 & 43:15:16 & $12.64 \pm 0.022$ & $ 0.06 \pm 0.03$ & $-0.03 \pm 0.03$ & 0.018 & 114.590 & $ 73.665$ & $ 0.12$ \\
CHSS 2437 & 13:04:32.2 & 59:27:33 & $14.97 \pm 0.043$ & $-0.09 \pm 0.10$ & $-0.05 \pm 0.16$ & 0.011 & 119.827 & $ 57.590$ & $ 0.45$ \\
CHSS 2438 & 13:04:45.6 & 34:30:16 & $14.91 \pm 0.037$ & $ 0.06 \pm 0.07$ & $ 0.07 \pm 0.11$ & 0.011 & 102.574 & $ 82.090$ & $ 0.17$ \\
CHSS 2439 & 13:04:48.9 & 37:05:33 & $15.45 \pm 0.058$ & $ 0.08 \pm 0.12$ & $ 0.04 \pm 0.18$ & 0.010 & 107.931 & $ 79.643$ & $ 0.45$ \\
CHSS 2440 & 13:04:56.2 & 35:03:31 & $14.10 \pm 0.025$ & $ 0.07 \pm 0.04$ & $-0.04 \pm 0.06$ & 0.008 & 103.763 & $ 81.561$ & $-0.01$ \\
CHSS 2441 & 13:05:06.3 & 51:25:48 & $12.99 \pm 0.023$ & $-0.03 \pm 0.03$ & $ 0.01 \pm 0.04$ & 0.007 & 117.779 & $ 65.561$ & $ 0.04$ \\
CHSS 2442 & 13:05:37.3 & 73:30:19 & $15.31 \pm 0.057$ & $ 0.10 \pm 0.13$ & $-0.03 \pm 0.24$ & 0.014 & 121.543 & $ 43.585$ & $ 0.49$ \\
CHSS 2443 & 13:05:48.2 & 37:18:57 & $15.02 \pm 0.044$ & $-0.03 \pm 0.10$ & $ 0.08 \pm 0.14$ & 0.012 & 107.262 & $ 79.372$ & $ 0.58$ \\
CHSS 2444 & 13:05:54.5 & 64:38:56 & $12.81 \pm 0.023$ & $-0.05 \pm 0.03$ & $ 0.07 \pm 0.04$ & 0.024 & 120.394 & $ 52.408$ & $-0.04$ \\
CHSS 2445 & 13:06:10.6 & 47:38:12 & $14.34 \pm 0.029$ & $ 0.03 \pm 0.05$ & $ 0.08 \pm 0.07$ & 0.010 & 115.898 & $ 69.290$ & $ 0.16$ \\
CHSS 2446 & 13:06:17.9 & 52:06:12 & $12.86 \pm 0.023$ & $ 0.06 \pm 0.03$ & $ 0.05 \pm 0.04$ & 0.011 & 117.555 & $ 64.870$ & $ 0.20$ \\
CHSS 2447 & 13:06:29.1 & 65:00:57 & $14.12 \pm 0.029$ & $ 0.01 \pm 0.05$ & $ 0.07 \pm 0.07$ & 0.016 & 120.350 & $ 52.037$ & $ 0.10$ \\
CHSS 2448 & 13:07:15.7 & 77:10:44 & $15.25 \pm 0.062$ & $ 0.10 \pm 0.14$ & $ 0.06 \pm 0.24$ & 0.027 & 121.788 & $ 39.914$ & $ 0.21$ \\
CHSS 2449 & 13:07:24.2 & 54:17:04 & $15.39 \pm 0.056$ & $ 0.07 \pm 0.12$ & $ 0.00 \pm 0.18$ & 0.018 & 117.852 & $ 62.686$ & $ 0.10$ \\
CHSS 2450 & 13:07:39.7 & 56:56:04 & $14.11 \pm 0.031$ & $ 0.04 \pm 0.06$ & $-0.01 \pm 0.08$ & 0.015 & 118.498 & $ 60.054$ & $ 0.03$ \\
CHSS 2451 & 13:07:42.5 & 63:38:52 & $15.39 \pm 0.048$ & $-0.01 \pm 0.11$ & $ 0.01 \pm 0.21$ & 0.014 & 119.906 & $ 53.385$ & $ 0.06$ \\
CHSS 2452 & 13:07:48.4 & 43:31:33 & $14.55 \pm 0.034$ & $ 0.06 \pm 0.06$ & $-0.07 \pm 0.09$ & 0.021 & 112.576 & $ 73.272$ & $ 0.10$ \\
CHSS 2453 & 13:08:00.5 & 53:45:02 & $14.87 \pm 0.036$ & $-0.11 \pm 0.08$ & $ 0.04 \pm 0.16$ & 0.016 & 117.496 & $ 63.202$ & $ 0.11$ \\
CHSS 2454 & 13:08:10.9 & 65:13:29 & $14.43 \pm 0.030$ & $ 0.06 \pm 0.06$ & $-0.00 \pm 0.09$ & 0.015 & 120.096 & $ 51.811$ & $-0.02$ \\
CHSS 2455 & 13:08:21.9 & 51:48:16 & $13.43 \pm 0.023$ & $ 0.04 \pm 0.04$ & $ 0.09 \pm 0.05$ & 0.008 & 116.706 & $ 65.119$ & $ 0.11$ \\
CHSS 2456 & 13:08:30.3 & 32:43:40 & $13.73 \pm 0.025$ & $ 0.04 \pm 0.04$ & $ 0.07 \pm 0.05$ & 0.010 &  90.535 & $ 83.292$ & $ 0.03$ \\
CHSS 2457 & 13:08:50.6 & 54:59:09 & $14.05 \pm 0.028$ & $-0.07 \pm 0.05$ & $ 0.09 \pm 0.06$ & 0.018 & 117.618 & $ 61.963$ & $ 0.02$ \\
CHSS 2458 & 13:09:01.7 & 38:57:41 & $13.81 \pm 0.027$ & $ 0.07 \pm 0.04$ & $ 0.00 \pm 0.05$ & 0.015 & 106.798 & $ 77.610$ & $ 0.05$ \\
CHSS 2459 & 13:09:42.5 & 42:03:28 & $15.42 \pm 0.063$ & $ 0.06 \pm 0.14$ & $ 0.02 \pm 0.19$ & 0.019 & 110.058 & $ 74.611$ & $ 0.29$ \\
CHSS 2460 & 13:10:20.6 & 76:03:20 & $14.90 \pm 0.047$ & $ 0.06 \pm 0.09$ & $-0.00 \pm 0.17$ & 0.029 & 121.424 & $ 41.018$ & $ 0.33$ \\
CHSS 2461 & 13:11:02.2 & 67:29:17 & $15.11 \pm 0.051$ & $ 0.02 \pm 0.11$ & $ 0.05 \pm 0.19$ & 0.017 & 120.044 & $ 49.530$ & $ 0.52$ \\
CHSS 2462 & 13:11:17.4 & 69:07:40 & $13.60 \pm 0.025$ & $ 0.06 \pm 0.04$ & $-0.02 \pm 0.06$ & 0.015 & 120.297 & $ 47.899$ & $ 0.15$ \\
CHSS 2463 & 13:11:27.2 & 68:50:36 & $13.11 \pm 0.025$ & $ 0.09 \pm 0.04$ & $ 0.07 \pm 0.05$ & 0.016 & 120.226 & $ 48.180$ & $ 0.17$ \\
CHSS 2464 & 13:11:32.0 & 52:50:25 & $14.15 \pm 0.031$ & $ 0.04 \pm 0.05$ & $-0.00 \pm 0.07$ & 0.014 & 115.998 & $ 64.017$ & $ 0.01$ \\
CHSS 2465 & 13:11:38.8 & 70:03:38 & $14.42 \pm 0.034$ & $ 0.09 \pm 0.06$ & $ 0.08 \pm 0.10$ & 0.012 & 120.410 & $ 46.969$ & $ 0.56$ \\
CHSS 2466 & 13:11:55.0 & 40:27:40 & $15.33 \pm 0.044$ & $ 0.02 \pm 0.10$ & $ 0.03 \pm 0.16$ & 0.014 & 106.619 & $ 76.012$ & $ 0.17$ \\
CHSS 2467 & 13:12:01.5 & 37:26:55 & $14.84 \pm 0.032$ & $ 0.07 \pm 0.06$ & $ 0.00 \pm 0.10$ & 0.013 & 101.411 & $ 78.805$ & $ 0.03$ \\
CHSS 2468 & 13:12:06.5 & 70:52:58 & $13.84 \pm 0.026$ & $ 0.04 \pm 0.04$ & $ 0.05 \pm 0.07$ & 0.013 & 120.492 & $ 46.147$ & $ 0.11$ \\
CHSS 2469 & 13:12:25.1 & 54:43:41 & $13.71 \pm 0.025$ & $-0.02 \pm 0.04$ & $ 0.04 \pm 0.06$ & 0.026 & 116.447 & $ 62.135$ & $ 0.27$ \\
CHSS 2470 & 13:12:38.2 & 70:57:30 & $13.03 \pm 0.022$ & $ 0.04 \pm 0.03$ & $ 0.05 \pm 0.05$ & 0.015 & 120.443 & $ 46.068$ & $ 0.15$ \\
CHSS 2471 & 13:12:55.7 & 71:14:43 & $12.77 \pm 0.023$ & $ 0.08 \pm 0.03$ & $-0.01 \pm 0.04$ & 0.019 & 120.458 & $ 45.780$ & $ 0.13$ \\
CHSS 2472 & 13:12:57.9 & 58:05:11 & $14.01 \pm 0.028$ & $ 0.01 \pm 0.05$ & $-0.08 \pm 0.09$ & 0.012 & 117.438 & $ 58.812$ & $-0.04$ \\
CHSS 2473 & 13:13:39.2 & 34:27:18 & $13.67 \pm 0.026$ & $ 0.04 \pm 0.05$ & $-0.01 \pm 0.06$ & 0.011 &  91.247 & $ 81.261$ & $ 0.11$ \\
CHSS 2474 & 13:13:48.9 & 80:25:12 & $13.00 \pm 0.023$ & $ 0.08 \pm 0.03$ & $ 0.06 \pm 0.04$ & 0.034 & 121.773 & $ 36.658$ & $ 0.22$ \\
CHSS 2475 & 13:14:02.0 & 76:24:38 & $14.85 \pm 0.036$ & $ 0.09 \pm 0.08$ & $ 0.02 \pm 0.13$ & 0.027 & 121.185 & $ 40.641$ & $ 0.17$ \\
CHSS 2476 & 13:14:38.4 & 53:18:10 & $13.44 \pm 0.024$ & $ 0.06 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.027 & 115.160 & $ 63.474$ & $ 0.02$ \\
CHSS 2477 & 13:15:09.6 & 62:00:22 & $14.68 \pm 0.037$ & $ 0.07 \pm 0.07$ & $ 0.10 \pm 0.11$ & 0.021 & 118.094 & $ 54.899$ & $ 0.32$ \\
CHSS 2478 & 13:15:13.0 & 70:41:41 & $12.92 \pm 0.025$ & $ 0.05 \pm 0.03$ & $ 0.03 \pm 0.04$ & 0.010 & 120.091 & $ 46.302$ & $ 0.13$ \\
CHSS 2479 & 13:15:15.3 & 71:47:14 & $13.13 \pm 0.026$ & $-0.04 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.013 & 120.294 & $ 45.219$ & $ 0.04$ \\
CHSS 2480 & 13:15:27.5 & 53:00:09 & $13.89 \pm 0.038$ & $-0.02 \pm 0.07$ & $ 0.02 \pm 0.09$ & 0.022 & 114.751 & $ 63.743$ & $ 0.01$ \\
CHSS 2481 & 13:15:50.9 & 56:23:14 & $14.85 \pm 0.041$ & $-0.08 \pm 0.10$ & $-0.06 \pm 0.18$ & 0.014 & 116.086 & $ 60.416$ & $ 0.02$ \\
CHSS 2482 & 13:16:08.5 & 50:52:40 & $13.77 \pm 0.028$ & $-0.00 \pm 0.05$ & $ 0.01 \pm 0.06$ & 0.012 & 113.403 & $ 65.791$ & $ 0.03$ \\
CHSS 2483 & 13:16:40.0 & 67:57:13 & $14.27 \pm 0.030$ & $-0.04 \pm 0.06$ & $-0.01 \pm 0.10$ & 0.018 & 119.328 & $ 48.998$ & $ 0.20$ \\
CHSS 2484 & 13:17:08.7 & 35:42:49 & $12.81 \pm 0.022$ & $ 0.05 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.011 &  91.990 & $ 79.819$ & $ 0.11$ \\
CHSS 2485 & 13:17:49.3 & 76:32:33 & $15.48 \pm 0.062$ & $-0.04 \pm 0.16$ & $-0.02 \pm 0.23$ & 0.029 & 120.918 & $ 40.483$ & $ 0.08$ \\
CHSS 2486 & 13:18:11.9 & 44:20:45 & $15.01 \pm 0.045$ & $ 0.07 \pm 0.08$ & $-0.05 \pm 0.13$ & 0.019 & 107.323 & $ 71.963$ & $ 0.22$ \\
CHSS 2487 & 13:18:24.6 & 41:00:52 & $15.25 \pm 0.049$ & $ 0.07 \pm 0.09$ & $-0.03 \pm 0.14$ & 0.013 & 102.853 & $ 75.045$ & $ 0.44$ \\
CHSS 2488 & 13:18:42.6 & 72:19:44 & $13.75 \pm 0.030$ & $ 0.04 \pm 0.05$ & $ 0.09 \pm 0.05$ & 0.014 & 120.029 & $ 44.645$ & $ 0.25$ \\
CHSS 2489 & 13:18:54.2 & 55:39:36 & $12.64 \pm 0.020$ & $ 0.09 \pm 0.03$ & $ 0.02 \pm 0.03$ & 0.016 & 114.926 & $ 61.039$ & $ 0.15$ \\
CHSS 2490 & 13:18:54.3 & 41:41:18 & $13.77 \pm 0.024$ & $ 0.09 \pm 0.04$ & $ 0.05 \pm 0.04$ & 0.015 & 103.553 & $ 74.390$ & $ 0.11$ \\
CHSS 2491 & 13:19:13.7 & 45:05:10 & $14.29 \pm 0.036$ & $-0.13 \pm 0.07$ & $ 0.05 \pm 0.09$ & 0.030 & 107.561 & $ 71.204$ & $-0.05$ \\
CHSS 2492 & 13:19:35.6 & 68:25:35 & $15.42 \pm 0.058$ & $ 0.03 \pm 0.14$ & $ 0.09 \pm 0.24$ & 0.018 & 119.034 & $ 48.488$ & $ 0.56$ \\
CHSS 2493 & 13:21:15.1 & 46:23:24 & $14.86 \pm 0.035$ & $ 0.00 \pm 0.08$ & $ 0.09 \pm 0.11$ & 0.011 & 107.873 & $ 69.857$ & $ 0.13$ \\
CHSS 2494 & 13:22:10.6 & 58:05:32 & $15.33 \pm 0.045$ & $ 0.05 \pm 0.08$ & $ 0.05 \pm 0.13$ & 0.008 & 115.142 & $ 58.569$ & $ 0.05$ \\
CHSS 2495 & 13:22:22.4 & 55:33:36 & $15.48 \pm 0.047$ & $ 0.02 \pm 0.09$ & $ 0.04 \pm 0.15$ & 0.013 & 113.894 & $ 61.022$ & $ 0.04$ \\
CHSS 2496 & 13:22:27.2 & 62:11:50 & $13.85 \pm 0.028$ & $ 0.04 \pm 0.05$ & $ 0.03 \pm 0.07$ & 0.021 & 116.702 & $ 54.554$ & $ 0.07$ \\
CHSS 2497 & 13:22:49.6 & 50:08:56 & $13.70 \pm 0.023$ & $-0.05 \pm 0.04$ & $-0.02 \pm 0.07$ & 0.015 & 110.406 & $ 66.209$ & $-0.01$ \\
CHSS 2498 & 13:22:55.6 & 48:55:58 & $13.83 \pm 0.028$ & $ 0.10 \pm 0.04$ & $ 0.06 \pm 0.06$ & 0.007 & 109.414 & $ 67.361$ & $ 0.36$ \\
CHSS 2499 & 13:23:02.9 & 67:56:38 & $15.48 \pm 0.062$ & $ 0.09 \pm 0.14$ & $ 0.08 \pm 0.24$ & 0.015 & 118.427 & $ 48.907$ & $ 0.56$ \\
CHSS 2500 & 13:23:09.9 & 42:05:37 & $15.28 \pm 0.051$ & $ 0.10 \pm 0.11$ & $-0.02 \pm 0.21$ & 0.011 & 101.545 & $ 73.692$ & $ 0.47$ \\
CHSS 2501 & 13:23:49.5 & 53:06:34 & $14.99 \pm 0.046$ & $-0.09 \pm 0.10$ & $ 0.03 \pm 0.17$ & 0.016 & 112.074 & $ 63.331$ & $ 0.19$ \\
CHSS 2502 & 13:24:00.7 & 49:22:32 & $12.90 \pm 0.022$ & $-0.15 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.011 & 109.344 & $ 66.885$ & $-0.07$ \\
CHSS 2503 & 13:24:06.2 & 60:57:02 & $14.54 \pm 0.034$ & $ 0.10 \pm 0.07$ & $-0.02 \pm 0.09$ & 0.015 & 115.896 & $ 55.729$ & $ 0.40$ \\
CHSS 2504 & 13:24:29.0 & 78:18:02 & $14.87 \pm 0.047$ & $ 0.08 \pm 0.09$ & $ 0.08 \pm 0.14$ & 0.032 & 120.793 & $ 38.690$ & $ 0.53$ \\
CHSS 2505 & 13:24:52.5 & 45:40:25 & $14.59 \pm 0.035$ & $ 0.05 \pm 0.06$ & $ 0.03 \pm 0.11$ & 0.029 & 105.394 & $ 70.299$ & $ 0.26$ \\
CHSS 2506 & 13:25:11.7 & 59:31:05 & $13.76 \pm 0.030$ & $ 0.07 \pm 0.04$ & $-0.08 \pm 0.06$ & 0.015 & 115.056 & $ 57.091$ & $-0.01$ \\
CHSS 2507 & 13:25:15.6 & 72:31:48 & $15.12 \pm 0.051$ & $ 0.03 \pm 0.10$ & $ 0.07 \pm 0.15$ & 0.014 & 119.392 & $ 44.365$ & $ 0.10$ \\
CHSS 1242 & 13:25:30.5 & 38:17:57 & $14.61 \pm 0.030$ & $ 0.05 \pm 0.06$ & $-0.02 \pm 0.10$ & 0.012 &  92.476 & $ 76.743$ & $ 0.06$ \\
CHSS 2508 & 13:25:36.1 & 73:08:20 & $14.63 \pm 0.035$ & $ 0.08 \pm 0.07$ & $ 0.05 \pm 0.10$ & 0.015 & 119.512 & $ 43.762$ & $ 0.43$ \\
CHSS 1401 & 13:25:46.8 & 40:08:27 & $13.03 \pm 0.022$ & $-0.12 \pm 0.03$ & $ 0.01 \pm 0.04$ & 0.010 &  96.450 & $ 75.172$ & $-0.06$ \\
CHSS 2509 & 13:26:00.7 & 67:34:07 & $14.03 \pm 0.028$ & $ 0.03 \pm 0.05$ & $ 0.09 \pm 0.06$ & 0.014 & 117.895 & $ 49.220$ & $ 0.20$ \\
CHSS 2510 & 13:26:11.2 & 66:01:54 & $15.35 \pm 0.047$ & $-0.07 \pm 0.11$ & $ 0.01 \pm 0.19$ & 0.025 & 117.371 & $ 50.720$ & $-0.06$ \\
CHSS 2511 & 13:26:13.5 & 40:27:37 & $15.17 \pm 0.043$ & $ 0.07 \pm 0.08$ & $ 0.07 \pm 0.13$ & 0.011 &  96.808 & $ 74.855$ & $ 0.17$ \\
CHSS 2512 & 13:26:15.3 & 55:01:34 & $13.08 \pm 0.022$ & $ 0.02 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.018 & 112.494 & $ 61.391$ & $ 0.07$ \\
CHSS 2513 & 13:26:16.7 & 78:09:46 & $15.46 \pm 0.075$ & $ 0.09 \pm 0.15$ & $ 0.07 \pm 0.22$ & 0.028 & 120.647 & $ 38.811$ & $ 0.55$ \\
CHSS 2514 & 13:26:40.8 & 75:25:46 & $13.03 \pm 0.027$ & $ 0.06 \pm 0.05$ & $ 0.08 \pm 0.05$ & 0.030 & 119.983 & $ 41.497$ & $ 0.25$ \\
CHSS 2515 & 13:27:14.7 & 76:23:46 & $15.28 \pm 0.054$ & $-0.02 \pm 0.12$ & $-0.06 \pm 0.20$ & 0.028 & 120.172 & $ 40.540$ & $-0.08$ \\
CHSS 2516 & 13:27:18.3 & 77:16:55 & $14.96 \pm 0.037$ & $ 0.06 \pm 0.08$ & $ 0.08 \pm 0.12$ & 0.022 & 120.377 & $ 39.668$ & $ 0.29$ \\
CHSS 2517 & 13:27:21.8 & 46:26:12 & $15.35 \pm 0.049$ & $-0.08 \pm 0.11$ & $ 0.09 \pm 0.16$ & 0.037 & 105.103 & $ 69.428$ & $ 0.07$ \\
CHSS 2518 & 13:27:49.7 & 63:25:50 & $15.31 \pm 0.053$ & $-0.07 \pm 0.13$ & $-0.00 \pm 0.21$ & 0.025 & 116.149 & $ 53.216$ & $-0.02$ \\
CHSS 2519 & 13:28:07.9 & 61:14:03 & $13.38 \pm 0.027$ & $ 0.09 \pm 0.05$ & $ 0.09 \pm 0.05$ & 0.013 & 115.179 & $ 55.339$ & $ 0.28$ \\
CHSS 2520 & 13:28:41.6 & 75:38:02 & $14.58 \pm 0.038$ & $ 0.06 \pm 0.08$ & $-0.01 \pm 0.11$ & 0.034 & 119.869 & $ 41.272$ & $-0.02$ \\
CHSS 2521 & 13:28:53.2 & 77:44:30 & $13.26 \pm 0.026$ & $ 0.08 \pm 0.05$ & $ 0.10 \pm 0.05$ & 0.025 & 120.377 & $ 39.200$ & $ 0.36$ \\
CHSS 2522 & 13:29:19.4 & 75:06:43 & $12.91 \pm 0.025$ & $-0.03 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.030 & 119.682 & $ 41.776$ & $ 0.00$ \\
CHSS 2523 & 13:30:08.5 & 49:06:36 & $12.55 \pm 0.026$ & $-0.03 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.008 & 106.726 & $ 66.783$ & $ 0.04$ \\
CHSS 1403 & 13:30:20.6 & 46:15:20 & $13.00 \pm 0.023$ & $-0.02 \pm 0.03$ & $ 0.00 \pm 0.04$ & 0.019 & 103.558 & $ 69.382$ & $ 0.06$ \\
CHSS 2524 & 13:30:26.7 & 50:12:37 & $13.09 \pm 0.024$ & $ 0.08 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.009 & 107.633 & $ 65.744$ & $ 0.20$ \\
CHSS 2525 & 13:30:50.8 & 54:07:46 & $13.73 \pm 0.029$ & $ 0.09 \pm 0.04$ & $-0.02 \pm 0.04$ & 0.015 & 110.583 & $ 62.044$ & $ 0.27$ \\
CHSS 2526 & 13:30:56.8 & 56:22:51 & $13.92 \pm 0.027$ & $ 0.07 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.011 & 112.015 & $ 59.902$ & $ 0.10$ \\
CHSS 2527 & 13:31:11.3 & 47:50:49 & $13.09 \pm 0.024$ & $ 0.06 \pm 0.03$ & $-0.00 \pm 0.04$ & 0.015 & 105.022 & $ 67.876$ & $ 0.09$ \\
CHSS 1405 & 13:31:37.1 & 45:50:48 & $13.59 \pm 0.024$ & $-0.01 \pm 0.04$ & $-0.00 \pm 0.05$ & 0.018 & 102.479 & $ 69.653$ & $-0.01$ \\
CHSS 1406 & 13:31:47.3 & 45:40:03 & $14.18 \pm 0.029$ & $ 0.01 \pm 0.05$ & $-0.10 \pm 0.09$ & 0.017 & 102.170 & $ 69.800$ & $ 0.16$ \\
CHSS 2528 & 13:31:54.4 & 70:29:05 & $13.04 \pm 0.023$ & $ 0.08 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.012 & 118.063 & $ 46.259$ & $ 0.19$ \\
CHSS 2529 & 13:32:13.6 & 53:23:03 & $12.56 \pm 0.024$ & $-0.00 \pm 0.04$ & $-0.00 \pm 0.04$ & 0.013 & 109.632 & $ 62.678$ & $ 0.04$ \\
CHSS 2530 & 13:33:21.4 & 62:50:01 & $13.00 \pm 0.021$ & $ 0.05 \pm 0.03$ & $ 0.06 \pm 0.04$ & 0.020 & 114.881 & $ 53.635$ & $ 0.14$ \\
CHSS 2531 & 13:33:31.7 & 55:46:12 & $15.45 \pm 0.056$ & $ 0.07 \pm 0.12$ & $-0.01 \pm 0.20$ & 0.010 & 110.940 & $ 60.368$ & $ 0.44$ \\
CHSS 2532 & 13:33:48.8 & 57:18:28 & $15.23 \pm 0.049$ & $ 0.07 \pm 0.10$ & $ 0.09 \pm 0.14$ & 0.008 & 111.848 & $ 58.900$ & $ 0.55$ \\
CHSS 2533 & 13:33:58.8 & 51:31:41 & $15.45 \pm 0.051$ & $ 0.08 \pm 0.11$ & $ 0.08 \pm 0.16$ & 0.008 & 107.571 & $ 64.313$ & $ 0.14$ \\
CHSS 2534 & 13:34:05.8 & 74:51:45 & $14.20 \pm 0.027$ & $ 0.09 \pm 0.05$ & $ 0.01 \pm 0.07$ & 0.021 & 119.206 & $ 41.956$ & $ 0.14$ \\
CHSS 2535 & 13:34:14.7 & 53:34:13 & $15.45 \pm 0.056$ & $ 0.04 \pm 0.13$ & $-0.06 \pm 0.21$ & 0.013 & 109.163 & $ 62.399$ & $ 0.15$ \\
CHSS 2536 & 13:34:15.0 & 54:57:57 & $15.14 \pm 0.040$ & $ 0.09 \pm 0.09$ & $ 0.05 \pm 0.17$ & 0.008 & 110.191 & $ 61.091$ & $ 0.00$ \\
CHSS 2537 & 13:34:25.7 & 64:41:29 & $15.32 \pm 0.049$ & $-0.02 \pm 0.13$ & $ 0.02 \pm 0.19$ & 0.024 & 115.523 & $ 51.814$ & $ 0.42$ \\
CHSS 2538 & 13:34:30.9 & 44:28:32 & $15.32 \pm 0.055$ & $ 0.09 \pm 0.12$ & $-0.09 \pm 0.22$ & 0.016 &  99.243 & $ 70.619$ & $ 0.04$ \\
CHSS 2539 & 13:35:19.2 & 53:07:18 & $14.47 \pm 0.032$ & $-0.02 \pm 0.07$ & $-0.08 \pm 0.09$ & 0.013 & 108.484 & $ 62.759$ & $ 0.02$ \\
CHSS 2540 & 13:35:44.9 & 76:21:08 & $13.88 \pm 0.031$ & $ 0.09 \pm 0.05$ & $ 0.02 \pm 0.06$ & 0.032 & 119.515 & $ 40.481$ & $ 0.13$ \\
CHSS 2541 & 13:36:02.5 & 46:31:19 & $13.06 \pm 0.022$ & $-0.02 \pm 0.03$ & $ 0.06 \pm 0.04$ & 0.018 & 101.441 & $ 68.701$ & $ 0.04$ \\
CHSS 2542 & 13:36:08.9 & 46:01:01 & $14.80 \pm 0.034$ & $ 0.07 \pm 0.07$ & $ 0.05 \pm 0.12$ & 0.015 & 100.724 & $ 69.136$ & $ 0.55$ \\
CHSS 2543 & 13:36:12.6 & 79:39:08 & $14.67 \pm 0.041$ & $ 0.07 \pm 0.07$ & $ 0.10 \pm 0.11$ & 0.034 & 120.421 & $ 37.257$ & $ 0.17$ \\
CHSS 2544 & 13:36:34.5 & 78:45:27 & $15.21 \pm 0.053$ & $ 0.04 \pm 0.11$ & $ 0.10 \pm 0.17$ & 0.031 & 120.152 & $ 38.126$ & $ 0.31$ \\
CHSS 2545 & 13:36:35.2 & 79:11:41 & $14.92 \pm 0.042$ & $ 0.09 \pm 0.08$ & $ 0.01 \pm 0.12$ & 0.035 & 120.274 & $ 37.700$ & $ 0.11$ \\
CHSS 2546 & 13:36:57.2 & 64:15:55 & $15.05 \pm 0.040$ & $-0.08 \pm 0.09$ & $-0.02 \pm 0.15$ & 0.023 & 114.907 & $ 52.148$ & $ 0.03$ \\
CHSS 2547 & 13:36:59.0 & 47:04:48 & $13.48 \pm 0.026$ & $ 0.03 \pm 0.04$ & $-0.02 \pm 0.05$ & 0.019 & 101.772 & $ 68.133$ & $ 0.05$ \\
CHSS 2548 & 13:37:49.9 & 46:37:07 & $15.30 \pm 0.060$ & $ 0.08 \pm 0.12$ & $-0.03 \pm 0.21$ & 0.016 & 100.829 & $ 68.469$ & $ 0.51$ \\
CHSS 2549 & 13:38:04.3 & 55:57:21 & $15.40 \pm 0.048$ & $ 0.01 \pm 0.11$ & $ 0.04 \pm 0.18$ & 0.008 & 109.866 & $ 59.974$ & $ 0.54$ \\
CHSS 2550 & 13:38:49.0 & 65:58:38 & $14.91 \pm 0.036$ & $ 0.07 \pm 0.07$ & $ 0.05 \pm 0.12$ & 0.019 & 115.391 & $ 50.452$ & $ 0.22$ \\
CHSS 2551 & 13:38:50.5 & 70:17:08 & $13.24 \pm 0.024$ & $-0.11 \pm 0.04$ & $-0.10 \pm 0.04$ & 0.012 & 117.176 & $ 46.310$ & $-0.13$ \\
CHSS 2552 & 13:39:07.5 & 65:42:26 & $15.09 \pm 0.041$ & $ 0.06 \pm 0.09$ & $-0.05 \pm 0.15$ & 0.020 & 115.221 & $ 50.701$ & $ 0.20$ \\
CHSS 2553 & 13:39:11.5 & 75:23:54 & $14.58 \pm 0.035$ & $ 0.07 \pm 0.07$ & $ 0.07 \pm 0.12$ & 0.036 & 118.948 & $ 41.359$ & $ 0.53$ \\
CHSS 2554 & 13:39:15.1 & 58:18:54 & $15.32 \pm 0.052$ & $ 0.03 \pm 0.11$ & $ 0.07 \pm 0.17$ & 0.009 & 111.182 & $ 57.709$ & $ 0.28$ \\
CHSS 2555 & 13:39:16.6 & 55:53:33 & $14.52 \pm 0.035$ & $-0.09 \pm 0.07$ & $-0.03 \pm 0.11$ & 0.007 & 109.505 & $ 59.971$ & $ 0.03$ \\
CHSS 2556 & 13:39:22.7 & 52:50:39 & $14.17 \pm 0.029$ & $ 0.02 \pm 0.05$ & $-0.05 \pm 0.07$ & 0.014 & 107.019 & $ 62.778$ & $ 0.05$ \\
CHSS 2557 & 13:40:03.8 & 52:56:25 & $13.22 \pm 0.025$ & $ 0.07 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.011 & 106.898 & $ 62.648$ & $ 0.07$ \\
CHSS 2558 & 13:40:06.5 & 51:53:13 & $15.08 \pm 0.046$ & $ 0.05 \pm 0.10$ & $-0.02 \pm 0.14$ & 0.014 & 105.917 & $ 63.604$ & $ 0.37$ \\
CHSS 2559 & 13:40:08.8 & 47:51:52 & $14.14 \pm 0.030$ & $-0.16 \pm 0.06$ & $ 0.03 \pm 0.08$ & 0.024 & 101.523 & $ 67.189$ & $-0.07$ \\
CHSS 2560 & 13:41:22.6 & 70:37:21 & $14.74 \pm 0.038$ & $ 0.06 \pm 0.07$ & $ 0.08 \pm 0.11$ & 0.012 & 117.013 & $ 45.928$ & $ 0.01$ \\
CHSS 2561 & 13:41:32.9 & 53:28:56 & $14.80 \pm 0.040$ & $-0.06 \pm 0.09$ & $ 0.04 \pm 0.14$ & 0.010 & 106.939 & $ 62.063$ & $ 0.05$ \\
CHSS 2562 & 13:41:34.5 & 70:05:06 & $14.82 \pm 0.039$ & $ 0.01 \pm 0.07$ & $-0.01 \pm 0.13$ & 0.015 & 116.774 & $ 46.439$ & $ 0.10$ \\
CHSS 2563 & 13:41:56.6 & 59:46:53 & $14.70 \pm 0.032$ & $ 0.03 \pm 0.07$ & $ 0.09 \pm 0.11$ & 0.018 & 111.521 & $ 56.214$ & $ 0.06$ \\
CHSS 2564 & 13:41:57.5 & 55:34:19 & $14.67 \pm 0.037$ & $ 0.10 \pm 0.07$ & $-0.00 \pm 0.10$ & 0.011 & 108.562 & $ 60.125$ & $ 0.25$ \\
CHSS 2565 & 13:41:59.8 & 60:29:41 & $13.62 \pm 0.029$ & $ 0.01 \pm 0.05$ & $-0.09 \pm 0.06$ & 0.016 & 111.952 & $ 55.543$ & $-0.07$ \\
CHSS 2566 & 13:42:23.1 & 65:22:18 & $15.43 \pm 0.045$ & $-0.12 \pm 0.12$ & $-0.10 \pm 0.21$ & 0.021 & 114.552 & $ 50.920$ & $-0.04$ \\
CHSS 2567 & 13:42:34.2 & 76:36:12 & $13.39 \pm 0.024$ & $-0.00 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.025 & 119.087 & $ 40.141$ & $ 0.04$ \\
CHSS 1253 & 13:42:37.4 & 45:30:51 & $14.57 \pm 0.032$ & $ 0.05 \pm 0.06$ & $ 0.07 \pm 0.10$ & 0.020 &  97.292 & $ 68.982$ & $ 0.17$ \\
CHSS 2568 & 13:43:09.8 & 73:18:14 & $15.18 \pm 0.044$ & $ 0.06 \pm 0.11$ & $ 0.07 \pm 0.19$ & 0.017 & 117.863 & $ 43.312$ & $ 0.48$ \\
CHSS 2569 & 13:44:03.7 & 47:53:48 & $15.16 \pm 0.054$ & $ 0.04 \pm 0.11$ & $-0.01 \pm 0.17$ & 0.030 & 100.109 & $ 66.833$ & $ 0.12$ \\
CHSS 2570 & 13:44:42.9 & 43:01:39 & $15.31 \pm 0.044$ & $ 0.09 \pm 0.10$ & $ 0.03 \pm 0.18$ & 0.013 &  92.168 & $ 70.777$ & $ 0.46$ \\
CHSS 2571 & 13:44:50.9 & 48:26:33 & $14.13 \pm 0.033$ & $ 0.07 \pm 0.06$ & $ 0.01 \pm 0.08$ & 0.012 & 100.530 & $ 66.297$ & $ 0.17$ \\
CHSS 2572 & 13:45:50.0 & 67:15:29 & $14.89 \pm 0.040$ & $ 0.00 \pm 0.07$ & $ 0.01 \pm 0.13$ & 0.018 & 114.965 & $ 49.020$ & $ 0.00$ \\
CHSS 2573 & 13:45:54.7 & 65:56:48 & $13.58 \pm 0.023$ & $ 0.08 \pm 0.04$ & $-0.04 \pm 0.06$ & 0.020 & 114.299 & $ 50.259$ & $ 0.11$ \\
CHSS 2574 & 13:46:00.7 & 57:38:46 & $15.23 \pm 0.051$ & $-0.00 \pm 0.11$ & $ 0.10 \pm 0.16$ & 0.006 & 109.152 & $ 57.998$ & $ 0.34$ \\
CHSS 2575 & 13:46:02.1 & 57:00:33 & $13.70 \pm 0.022$ & $-0.12 \pm 0.04$ & $ 0.06 \pm 0.05$ & 0.003 & 108.662 & $ 58.581$ & $-0.03$ \\
CHSS 2576 & 13:46:19.9 & 51:24:24 & $14.03 \pm 0.028$ & $ 0.08 \pm 0.05$ & $-0.03 \pm 0.08$ & 0.011 & 103.492 & $ 63.600$ & $ 0.20$ \\
CHSS 2577 & 13:46:22.7 & 64:20:55 & $14.86 \pm 0.043$ & $ 0.06 \pm 0.08$ & $-0.07 \pm 0.14$ & 0.021 & 113.376 & $ 51.748$ & $ 0.15$ \\
CHSS 1255 & 13:46:44.5 & 45:45:26 & $14.93 \pm 0.037$ & $ 0.10 \pm 0.07$ & $-0.04 \pm 0.14$ & 0.018 &  96.033 & $ 68.375$ & $ 0.27$ \\
CHSS 2578 & 13:47:29.4 & 45:31:45 & $12.90 \pm 0.023$ & $ 0.09 \pm 0.03$ & $ 0.02 \pm 0.04$ & 0.017 &  95.382 & $ 68.484$ & $ 0.25$ \\
CHSS 2579 & 13:48:08.2 & 59:50:38 & $12.69 \pm 0.021$ & $ 0.06 \pm 0.03$ & $ 0.07 \pm 0.03$ & 0.012 & 110.267 & $ 55.869$ & $ 0.13$ \\
CHSS 2580 & 13:48:21.3 & 72:53:21 & $14.77 \pm 0.036$ & $ 0.09 \pm 0.09$ & $ 0.02 \pm 0.16$ & 0.020 & 117.201 & $ 43.600$ & $ 0.50$ \\
CHSS 2581 & 13:48:33.5 & 71:51:16 & $12.80 \pm 0.022$ & $ 0.01 \pm 0.03$ & $-0.01 \pm 0.04$ & 0.018 & 116.741 & $ 44.581$ & $ 0.18$ \\
CHSS 2582 & 13:48:37.4 & 43:52:33 & $15.23 \pm 0.048$ & $ 0.08 \pm 0.09$ & $-0.04 \pm 0.18$ & 0.015 &  92.110 & $ 69.672$ & $ 0.48$ \\
CHSS 2583 & 13:48:49.3 & 76:16:01 & $12.58 \pm 0.020$ & $ 0.08 \pm 0.03$ & $-0.03 \pm 0.04$ & 0.029 & 118.504 & $ 40.364$ & $ 0.20$ \\
CHSS 2584 & 13:49:18.3 & 74:41:54 & $14.90 \pm 0.043$ & $ 0.10 \pm 0.09$ & $ 0.02 \pm 0.16$ & 0.021 & 117.854 & $ 41.855$ & $ 0.50$ \\
CHSS 2585 & 13:49:27.1 & 61:54:23 & $12.94 \pm 0.023$ & $-0.09 \pm 0.04$ & $ 0.06 \pm 0.04$ & 0.020 & 111.385 & $ 53.902$ & $ 0.03$ \\
CHSS 2586 & 13:50:23.2 & 47:58:16 & $15.13 \pm 0.046$ & $-0.01 \pm 0.10$ & $-0.04 \pm 0.21$ & 0.016 &  97.968 & $ 66.200$ & $ 0.54$ \\
CHSS 2587 & 13:51:01.2 & 75:36:30 & $14.18 \pm 0.029$ & $ 0.09 \pm 0.06$ & $-0.07 \pm 0.10$ & 0.039 & 118.079 & $ 40.954$ & $ 0.07$ \\
CHSS 2588 & 13:51:08.1 & 79:33:47 & $14.86 \pm 0.046$ & $ 0.09 \pm 0.09$ & $ 0.05 \pm 0.15$ & 0.028 & 119.575 & $ 37.173$ & $ 0.48$ \\
CHSS 2589 & 13:51:55.8 & 43:33:18 & $14.80 \pm 0.040$ & $ 0.10 \pm 0.07$ & $ 0.09 \pm 0.10$ & 0.011 &  90.208 & $ 69.528$ & $ 0.46$ \\
CHSS 2590 & 13:52:19.3 & 54:32:56 & $13.92 \pm 0.027$ & $ 0.09 \pm 0.04$ & $ 0.09 \pm 0.05$ & 0.014 & 104.973 & $ 60.405$ & $ 0.20$ \\
CHSS 2591 & 13:53:10.0 & 74:14:10 & $15.19 \pm 0.050$ & $ 0.06 \pm 0.11$ & $ 0.00 \pm 0.21$ & 0.020 & 117.331 & $ 42.214$ & $ 0.54$ \\
CHSS 2592 & 13:53:48.4 & 67:30:24 & $15.12 \pm 0.044$ & $ 0.08 \pm 0.09$ & $-0.09 \pm 0.16$ & 0.015 & 114.000 & $ 48.526$ & $ 0.43$ \\
CHSS 2593 & 13:54:02.9 & 59:19:17 & $15.31 \pm 0.046$ & $ 0.10 \pm 0.09$ & $ 0.10 \pm 0.14$ & 0.011 & 108.666 & $ 56.039$ & $ 0.07$ \\
CHSS 2594 & 13:54:12.6 & 63:12:05 & $14.19 \pm 0.026$ & $ 0.09 \pm 0.05$ & $ 0.03 \pm 0.06$ & 0.020 & 111.377 & $ 52.496$ & $ 0.23$ \\
CHSS 2595 & 13:55:08.0 & 79:47:28 & $13.95 \pm 0.030$ & $ 0.07 \pm 0.05$ & $-0.03 \pm 0.08$ & 0.031 & 119.446 & $ 36.902$ & $ 0.29$ \\
CHSS 1261 & 13:55:41.6 & 45:09:08 & $13.90 \pm 0.030$ & $ 0.01 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.007 &  91.712 & $ 67.884$ & $ 0.06$ \\
CHSS 2596 & 13:56:10.7 & 73:44:19 & $14.08 \pm 0.032$ & $ 0.10 \pm 0.06$ & $-0.03 \pm 0.08$ & 0.022 & 116.843 & $ 42.616$ & $ 0.18$ \\
CHSS 2597 & 13:56:29.9 & 61:04:37 & $14.72 \pm 0.042$ & $ 0.09 \pm 0.09$ & $ 0.07 \pm 0.12$ & 0.016 & 109.502 & $ 54.322$ & $ 0.36$ \\
CHSS 2598 & 13:56:36.0 & 80:39:37 & $12.86 \pm 0.022$ & $-0.02 \pm 0.03$ & $-0.01 \pm 0.04$ & 0.029 & 119.704 & $ 36.056$ & $ 0.16$ \\
CHSS 2599 & 13:56:37.3 & 54:57:25 & $14.12 \pm 0.030$ & $ 0.09 \pm 0.04$ & $-0.04 \pm 0.06$ & 0.013 & 104.281 & $ 59.748$ & $ 0.03$ \\
CHSS 2600 & 13:56:50.8 & 58:44:43 & $14.08 \pm 0.029$ & $ 0.02 \pm 0.05$ & $ 0.01 \pm 0.07$ & 0.008 & 107.628 & $ 56.397$ & $ 0.03$ \\
CHSS 2601 & 13:57:24.8 & 44:53:57 & $15.21 \pm 0.045$ & $ 0.09 \pm 0.08$ & $-0.02 \pm 0.15$ & 0.014 &  90.663 & $ 67.872$ & $ 0.14$ \\
CHSS 1420 & 13:57:47.0 & 48:28:29 & $13.42 \pm 0.027$ & $ 0.01 \pm 0.04$ & $ 0.00 \pm 0.05$ & 0.016 &  96.251 & $ 65.073$ & $-0.03$ \\
CHSS 1422 & 13:58:06.3 & 49:39:15 & $13.83 \pm 0.028$ & $ 0.00 \pm 0.04$ & $ 0.09 \pm 0.06$ & 0.013 &  97.783 & $ 64.093$ & $ 0.05$ \\
CHSS 1423 & 13:58:07.2 & 49:40:17 & $13.02 \pm 0.024$ & $ 0.05 \pm 0.04$ & $-0.03 \pm 0.04$ & 0.013 &  97.802 & $ 64.077$ & $ 0.04$ \\
CHSS 2602 & 13:58:11.5 & 63:44:38 & $12.82 \pm 0.022$ & $-0.05 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.021 & 111.072 & $ 51.820$ & $-0.10$ \\
CHSS 2603 & 13:58:29.1 & 55:48:41 & $13.10 \pm 0.023$ & $-0.03 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.011 & 104.662 & $ 58.875$ & $ 0.06$ \\
CHSS 2604 & 13:59:27.3 & 66:22:00 & $13.68 \pm 0.028$ & $-0.01 \pm 0.04$ & $-0.03 \pm 0.06$ & 0.018 & 112.560 & $ 49.370$ & $ 0.01$ \\
CHSS 2605 & 13:59:27.4 & 68:11:55 & $13.23 \pm 0.025$ & $ 0.02 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.029 & 113.647 & $ 47.685$ & $ 0.08$ \\
CHSS 2606 & 13:59:27.4 & 55:08:35 & $15.49 \pm 0.060$ & $ 0.06 \pm 0.13$ & $ 0.04 \pm 0.21$ & 0.015 & 103.773 & $ 59.383$ & $ 0.46$ \\
CHSS 2607 & 14:00:58.8 & 70:09:26 & $12.85 \pm 0.021$ & $-0.01 \pm 0.03$ & $ 0.03 \pm 0.04$ & 0.017 & 114.563 & $ 45.825$ & $ 0.03$ \\
CHSS 2608 & 14:01:13.1 & 51:55:32 & $15.33 \pm 0.045$ & $ 0.01 \pm 0.09$ & $ 0.10 \pm 0.15$ & 0.013 &  99.779 & $ 61.952$ & $ 0.01$ \\
CHSS 2609 & 14:01:23.2 & 80:51:43 & $12.75 \pm 0.022$ & $ 0.05 \pm 0.03$ & $ 0.01 \pm 0.04$ & 0.037 & 119.559 & $ 35.804$ & $ 0.21$ \\
CHSS 2610 & 14:01:49.7 & 70:28:29 & $14.74 \pm 0.037$ & $ 0.03 \pm 0.08$ & $ 0.01 \pm 0.13$ & 0.015 & 114.643 & $ 45.504$ & $ 0.06$ \\
CHSS 2611 & 14:01:53.4 & 49:31:51 & $12.60 \pm 0.023$ & $ 0.10 \pm 0.03$ & $ 0.08 \pm 0.04$ & 0.011 &  96.495 & $ 63.825$ & $ 0.32$ \\
CHSS 2612 & 14:02:09.5 & 52:37:47 & $14.20 \pm 0.032$ & $ 0.06 \pm 0.06$ & $ 0.09 \pm 0.08$ & 0.011 & 100.367 & $ 61.290$ & $ 0.20$ \\
CHSS 2613 & 14:03:54.8 & 52:24:28 & $14.87 \pm 0.040$ & $ 0.05 \pm 0.08$ & $ 0.02 \pm 0.14$ & 0.011 &  99.646 & $ 61.320$ & $ 0.39$ \\
CHSS 2614 & 14:04:26.5 & 58:20:28 & $15.15 \pm 0.043$ & $ 0.08 \pm 0.10$ & $ 0.08 \pm 0.16$ & 0.013 & 105.709 & $ 56.279$ & $ 0.51$ \\
CHSS 2615 & 14:04:28.4 & 64:28:37 & $15.30 \pm 0.049$ & $-0.03 \pm 0.11$ & $ 0.07 \pm 0.17$ & 0.011 & 110.582 & $ 50.864$ & $ 0.30$ \\
CHSS 2616 & 14:04:41.7 & 47:26:54 & $15.11 \pm 0.045$ & $ 0.06 \pm 0.08$ & $ 0.03 \pm 0.14$ & 0.020 &  92.579 & $ 65.133$ & $ 0.41$ \\
CHSS 2617 & 14:05:02.9 & 53:10:59 & $13.65 \pm 0.024$ & $ 0.03 \pm 0.04$ & $ 0.00 \pm 0.06$ & 0.009 & 100.275 & $ 60.587$ & $ 0.10$ \\
CHSS 2618 & 14:05:12.0 & 50:26:07 & $15.17 \pm 0.045$ & $ 0.06 \pm 0.10$ & $ 0.06 \pm 0.18$ & 0.020 &  96.793 & $ 62.784$ & $ 0.53$ \\
CHSS 2619 & 14:06:10.5 & 46:34:44 & $14.16 \pm 0.026$ & $-0.01 \pm 0.04$ & $-0.01 \pm 0.07$ & 0.010 &  90.721 & $ 65.601$ & $ 0.02$ \\
CHSS 2620 & 14:06:32.0 & 52:36:11 & $14.90 \pm 0.040$ & $ 0.10 \pm 0.08$ & $ 0.01 \pm 0.14$ & 0.008 &  99.212 & $ 60.929$ & $ 0.28$ \\
CHSS 2621 & 14:06:41.2 & 75:36:18 & $13.09 \pm 0.024$ & $-0.01 \pm 0.04$ & $-0.03 \pm 0.05$ & 0.040 & 116.869 & $ 40.625$ & $-0.01$ \\
CHSS 2622 & 14:07:11.7 & 58:53:27 & $13.36 \pm 0.024$ & $-0.08 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.011 & 105.655 & $ 55.623$ & $-0.04$ \\
CHSS 2623 & 14:07:20.3 & 56:02:31 & $13.91 \pm 0.026$ & $ 0.07 \pm 0.04$ & $-0.02 \pm 0.06$ & 0.013 & 102.870 & $ 58.031$ & $ 0.15$ \\
CHSS 2624 & 14:07:35.6 & 55:22:18 & $15.44 \pm 0.050$ & $ 0.08 \pm 0.12$ & $-0.02 \pm 0.21$ & 0.013 & 102.109 & $ 58.571$ & $ 0.52$ \\
CHSS 2625 & 14:07:40.8 & 75:43:00 & $14.38 \pm 0.032$ & $ 0.09 \pm 0.07$ & $ 0.01 \pm 0.11$ & 0.035 & 116.850 & $ 40.498$ & $ 0.05$ \\
CHSS 2626 & 14:07:56.8 & 80:06:28 & $15.27 \pm 0.056$ & $ 0.08 \pm 0.12$ & $ 0.05 \pm 0.18$ & 0.026 & 118.921 & $ 36.417$ & $ 0.33$ \\
CHSS 2627 & 14:08:02.1 & 58:12:50 & $14.03 \pm 0.026$ & $ 0.10 \pm 0.04$ & $ 0.05 \pm 0.06$ & 0.012 & 104.862 & $ 56.146$ & $ 0.23$ \\
CHSS 2628 & 14:08:33.3 & 53:05:49 & $13.49 \pm 0.027$ & $ 0.03 \pm 0.05$ & $-0.01 \pm 0.06$ & 0.008 &  99.306 & $ 60.350$ & $ 0.06$ \\
CHSS 2629 & 14:09:00.9 & 49:17:39 & $13.62 \pm 0.024$ & $ 0.06 \pm 0.04$ & $-0.03 \pm 0.06$ & 0.022 &  94.146 & $ 63.273$ & $ 0.01$ \\
CHSS 2630 & 14:10:08.0 & 74:59:53 & $13.46 \pm 0.025$ & $ 0.01 \pm 0.04$ & $-0.02 \pm 0.06$ & 0.031 & 116.291 & $ 41.100$ & $ 0.08$ \\
CHSS 2631 & 14:10:39.5 & 59:40:36 & $13.44 \pm 0.026$ & $ 0.07 \pm 0.04$ & $ 0.00 \pm 0.04$ & 0.014 & 105.703 & $ 54.722$ & $ 0.26$ \\
CHSS 2632 & 14:10:43.2 & 61:55:41 & $15.08 \pm 0.036$ & $ 0.07 \pm 0.07$ & $-0.04 \pm 0.12$ & 0.019 & 107.636 & $ 52.782$ & $ 0.17$ \\
CHSS 2633 & 14:11:28.7 & 66:07:27 & $14.03 \pm 0.032$ & $ 0.04 \pm 0.06$ & $-0.08 \pm 0.09$ & 0.022 & 110.729 & $ 49.064$ & $ 0.09$ \\
CHSS 2634 & 14:12:16.2 & 68:46:21 & $13.93 \pm 0.028$ & $ 0.00 \pm 0.05$ & $-0.06 \pm 0.07$ & 0.020 & 112.430 & $ 46.673$ & $ 0.06$ \\
CHSS 2635 & 14:13:16.8 & 59:01:39 & $14.74 \pm 0.033$ & $ 0.05 \pm 0.07$ & $-0.04 \pm 0.11$ & 0.010 & 104.609 & $ 55.093$ & $ 0.06$ \\
CHSS 2636 & 14:13:22.7 & 78:25:47 & $15.33 \pm 0.062$ & $ 0.10 \pm 0.12$ & $-0.04 \pm 0.22$ & 0.028 & 117.830 & $ 37.875$ & $ 0.05$ \\
CHSS 2637 & 14:13:37.7 & 56:21:58 & $13.34 \pm 0.025$ & $ 0.03 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.013 & 101.858 & $ 57.271$ & $ 0.12$ \\
CHSS 2638 & 14:14:21.0 & 61:01:08 & $15.50 \pm 0.050$ & $ 0.03 \pm 0.11$ & $ 0.01 \pm 0.18$ & 0.015 & 106.241 & $ 53.340$ & $-0.09$ \\
CHSS 2639 & 14:14:49.8 & 65:22:35 & $13.82 \pm 0.027$ & $-0.06 \pm 0.04$ & $-0.01 \pm 0.06$ & 0.023 & 109.718 & $ 49.558$ & $ 0.06$ \\
CHSS 2640 & 14:15:08.2 & 64:36:32 & $15.28 \pm 0.045$ & $ 0.08 \pm 0.09$ & $-0.05 \pm 0.15$ & 0.016 & 109.087 & $ 50.210$ & $ 0.00$ \\
CHSS 2641 & 14:16:15.4 & 70:00:08 & $15.11 \pm 0.055$ & $ 0.10 \pm 0.12$ & $-0.08 \pm 0.19$ & 0.014 & 112.782 & $ 45.418$ & $ 0.49$ \\
CHSS 2642 & 14:17:36.8 & 48:21:55 & $14.25 \pm 0.031$ & $ 0.04 \pm 0.05$ & $ 0.06 \pm 0.06$ & 0.017 &  90.462 & $ 62.972$ & $ 0.16$ \\
CHSS 2643 & 14:17:41.1 & 64:19:48 & $14.94 \pm 0.032$ & $ 0.01 \pm 0.07$ & $ 0.01 \pm 0.11$ & 0.016 & 108.496 & $ 50.312$ & $ 0.03$ \\
CHSS 2644 & 14:17:41.5 & 78:02:40 & $14.72 \pm 0.039$ & $ 0.05 \pm 0.08$ & $ 0.02 \pm 0.13$ & 0.030 & 117.377 & $ 38.138$ & $ 0.23$ \\
CHSS 2645 & 14:17:42.5 & 52:22:47 & $14.39 \pm 0.034$ & $ 0.03 \pm 0.07$ & $ 0.09 \pm 0.08$ & 0.009 &  96.228 & $ 60.044$ & $ 0.08$ \\
CHSS 2646 & 14:17:43.5 & 70:55:40 & $13.11 \pm 0.025$ & $ 0.07 \pm 0.03$ & $-0.05 \pm 0.04$ & 0.017 & 113.228 & $ 44.539$ & $ 0.23$ \\
CHSS 2647 & 14:17:47.1 & 72:31:30 & $15.40 \pm 0.047$ & $ 0.10 \pm 0.13$ & $ 0.07 \pm 0.18$ & 0.021 & 114.227 & $ 43.114$ & $ 0.54$ \\
CHSS 2648 & 14:18:02.4 & 67:31:42 & $14.78 \pm 0.048$ & $ 0.09 \pm 0.09$ & $ 0.08 \pm 0.12$ & 0.021 & 110.879 & $ 47.522$ & $ 0.48$ \\
CHSS 2649 & 14:18:31.3 & 54:12:32 & $14.45 \pm 0.031$ & $ 0.03 \pm 0.07$ & $-0.01 \pm 0.10$ & 0.012 &  98.354 & $ 58.566$ & $-0.03$ \\
CHSS 2650 & 14:18:38.0 & 63:43:38 & $13.73 \pm 0.026$ & $ 0.07 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.014 & 107.866 & $ 50.774$ & $ 0.14$ \\
CHSS 2651 & 14:19:20.9 & 72:52:16 & $15.16 \pm 0.045$ & $-0.01 \pm 0.10$ & $ 0.10 \pm 0.15$ & 0.020 & 114.299 & $ 42.752$ & $ 0.12$ \\
CHSS 2652 & 14:19:22.4 & 59:37:41 & $15.20 \pm 0.046$ & $ 0.07 \pm 0.10$ & $ 0.06 \pm 0.17$ & 0.009 & 104.071 & $ 54.162$ & $ 0.54$ \\
CHSS 2653 & 14:19:37.8 & 63:04:35 & $15.49 \pm 0.050$ & $-0.04 \pm 0.12$ & $ 0.01 \pm 0.19$ & 0.017 & 107.169 & $ 51.268$ & $ 0.51$ \\
CHSS 2654 & 14:19:53.9 & 56:39:21 & $14.83 \pm 0.039$ & $ 0.08 \pm 0.08$ & $-0.08 \pm 0.12$ & 0.016 & 100.897 & $ 56.525$ & $ 0.12$ \\
CHSS 2655 & 14:19:59.9 & 55:46:36 & $15.19 \pm 0.048$ & $ 0.06 \pm 0.10$ & $-0.08 \pm 0.18$ & 0.012 &  99.891 & $ 57.211$ & $ 0.42$ \\
CHSS 2656 & 14:20:09.9 & 49:47:23 & $13.63 \pm 0.026$ & $ 0.02 \pm 0.04$ & $ 0.01 \pm 0.06$ & 0.025 &  92.020 & $ 61.676$ & $ 0.05$ \\
CHSS 2657 & 14:20:20.6 & 59:25:41 & $13.44 \pm 0.025$ & $ 0.06 \pm 0.05$ & $-0.00 \pm 0.05$ & 0.008 & 103.703 & $ 54.256$ & $ 0.04$ \\
CHSS 2658 & 14:20:29.5 & 48:57:23 & $14.28 \pm 0.029$ & $-0.03 \pm 0.06$ & $-0.05 \pm 0.11$ & 0.021 &  90.673 & $ 62.219$ & $ 0.18$ \\
CHSS 2659 & 14:20:36.1 & 70:30:09 & $14.05 \pm 0.030$ & $ 0.05 \pm 0.05$ & $ 0.06 \pm 0.08$ & 0.017 & 112.654 & $ 44.804$ & $ 0.29$ \\
CHSS 2660 & 14:21:50.8 & 76:11:02 & $15.06 \pm 0.046$ & $ 0.06 \pm 0.09$ & $ 0.07 \pm 0.13$ & 0.034 & 116.079 & $ 39.718$ & $ 0.48$ \\
CHSS 2661 & 14:22:01.0 & 51:13:38 & $14.61 \pm 0.034$ & $ 0.09 \pm 0.07$ & $ 0.07 \pm 0.11$ & 0.013 &  93.670 & $ 60.444$ & $ 0.07$ \\
CHSS 2662 & 14:22:01.3 & 52:41:11 & $14.89 \pm 0.040$ & $-0.02 \pm 0.09$ & $-0.02 \pm 0.17$ & 0.008 &  95.659 & $ 59.379$ & $ 0.37$ \\
CHSS 2663 & 14:22:46.2 & 70:41:21 & $15.03 \pm 0.047$ & $ 0.07 \pm 0.10$ & $ 0.06 \pm 0.17$ & 0.018 & 112.557 & $ 44.554$ & $ 0.52$ \\
CHSS 2664 & 14:23:42.2 & 69:54:45 & $15.35 \pm 0.059$ & $ 0.08 \pm 0.12$ & $ 0.01 \pm 0.24$ & 0.018 & 111.924 & $ 45.193$ & $ 0.49$ \\
CHSS 2665 & 14:23:47.8 & 56:35:40 & $14.18 \pm 0.029$ & $ 0.02 \pm 0.05$ & $ 0.08 \pm 0.07$ & 0.017 & 100.067 & $ 56.242$ & $-0.06$ \\
CHSS 2666 & 14:25:21.0 & 76:23:44 & $13.20 \pm 0.024$ & $ 0.06 \pm 0.03$ & $-0.05 \pm 0.04$ & 0.031 & 115.963 & $ 39.435$ & $ 0.10$ \\
CHSS 2667 & 14:26:01.0 & 66:22:55 & $13.73 \pm 0.022$ & $ 0.00 \pm 0.04$ & $ 0.07 \pm 0.06$ & 0.013 & 109.007 & $ 48.109$ & $ 0.14$ \\
CHSS 2668 & 14:26:08.5 & 55:21:56 & $14.15 \pm 0.031$ & $-0.08 \pm 0.06$ & $-0.01 \pm 0.08$ & 0.012 &  98.176 & $ 56.974$ & $ 0.07$ \\
CHSS 2669 & 14:26:26.2 & 57:00:09 & $14.96 \pm 0.038$ & $ 0.09 \pm 0.08$ & $ 0.08 \pm 0.13$ & 0.011 & 100.028 & $ 55.698$ & $ 0.56$ \\
CHSS 2670 & 14:27:18.3 & 52:33:56 & $13.67 \pm 0.026$ & $-0.01 \pm 0.04$ & $ 0.07 \pm 0.05$ & 0.010 &  94.361 & $ 58.917$ & $ 0.02$ \\
CHSS 2671 & 14:27:27.9 & 52:59:43 & $15.44 \pm 0.051$ & $ 0.08 \pm 0.11$ & $ 0.02 \pm 0.18$ & 0.009 &  94.905 & $ 58.591$ & $ 0.44$ \\
CHSS 2672 & 14:28:36.2 & 75:15:44 & $14.88 \pm 0.040$ & $ 0.06 \pm 0.09$ & $-0.02 \pm 0.15$ & 0.040 & 115.040 & $ 40.342$ & $ 0.08$ \\
CHSS 2673 & 14:29:17.3 & 79:42:30 & $14.49 \pm 0.031$ & $-0.03 \pm 0.08$ & $ 0.00 \pm 0.11$ & 0.035 & 117.658 & $ 36.397$ & $ 0.12$ \\
CHSS 2674 & 14:29:57.1 & 65:00:26 & $14.15 \pm 0.026$ & $ 0.07 \pm 0.05$ & $-0.06 \pm 0.08$ & 0.020 & 107.353 & $ 49.035$ & $ 0.23$ \\
CHSS 2675 & 14:30:10.4 & 62:35:07 & $14.68 \pm 0.034$ & $ 0.06 \pm 0.07$ & $ 0.09 \pm 0.10$ & 0.015 & 105.143 & $ 50.997$ & $ 0.31$ \\
CHSS 2676 & 14:30:16.9 & 52:43:56 & $14.16 \pm 0.031$ & $ 0.08 \pm 0.05$ & $-0.08 \pm 0.08$ & 0.011 &  93.972 & $ 58.480$ & $ 0.07$ \\
CHSS 2677 & 14:31:44.4 & 63:48:20 & $13.55 \pm 0.025$ & $ 0.05 \pm 0.04$ & $ 0.06 \pm 0.05$ & 0.017 & 106.046 & $ 49.906$ & $ 0.20$ \\
CHSS 2678 & 14:31:47.2 & 55:35:20 & $13.07 \pm 0.025$ & $ 0.09 \pm 0.04$ & $ 0.08 \pm 0.05$ & 0.015 &  97.366 & $ 56.274$ & $ 0.28$ \\
CHSS 2679 & 14:32:57.0 & 64:28:33 & $12.94 \pm 0.023$ & $ 0.03 \pm 0.04$ & $ 0.03 \pm 0.04$ & 0.022 & 106.486 & $ 49.285$ & $ 0.22$ \\
CHSS 2680 & 14:33:09.9 & 57:07:21 & $15.29 \pm 0.050$ & $ 0.08 \pm 0.12$ & $-0.01 \pm 0.19$ & 0.013 &  98.945 & $ 55.011$ & $ 0.54$ \\
CHSS 2681 & 14:33:37.0 & 77:33:04 & $15.30 \pm 0.053$ & $ 0.02 \pm 0.11$ & $ 0.10 \pm 0.21$ & 0.028 & 116.139 & $ 38.197$ & $ 0.47$ \\
CHSS 2682 & 14:33:46.2 & 52:56:13 & $14.89 \pm 0.033$ & $ 0.06 \pm 0.07$ & $ 0.07 \pm 0.12$ & 0.009 &  93.555 & $ 57.959$ & $ 0.08$ \\
CHSS 2683 & 14:34:16.3 & 59:12:28 & $13.48 \pm 0.028$ & $ 0.07 \pm 0.05$ & $ 0.09 \pm 0.06$ & 0.008 & 101.096 & $ 53.342$ & $ 0.31$ \\
CHSS 2684 & 14:34:19.1 & 53:19:17 & $15.18 \pm 0.048$ & $ 0.04 \pm 0.10$ & $-0.00 \pm 0.16$ & 0.007 &  93.970 & $ 57.634$ & $ 0.23$ \\
CHSS 2685 & 14:35:37.1 & 71:09:21 & $12.72 \pm 0.021$ & $ 0.10 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.020 & 111.635 & $ 43.615$ & $ 0.51$ \\
CHSS 2686 & 14:36:01.2 & 62:10:48 & $13.63 \pm 0.024$ & $-0.04 \pm 0.05$ & $ 0.09 \pm 0.07$ & 0.016 & 103.898 & $ 50.908$ & $ 0.06$ \\
CHSS 2687 & 14:36:15.6 & 51:55:21 & $14.50 \pm 0.035$ & $-0.04 \pm 0.07$ & $ 0.04 \pm 0.12$ & 0.010 &  91.651 & $ 58.365$ & $ 0.10$ \\
CHSS 2688 & 14:36:44.8 & 70:47:42 & $14.76 \pm 0.035$ & $ 0.05 \pm 0.08$ & $-0.06 \pm 0.15$ & 0.023 & 111.257 & $ 43.868$ & $ 0.10$ \\
CHSS 2689 & 14:37:12.4 & 64:28:51 & $13.63 \pm 0.026$ & $ 0.01 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.017 & 105.927 & $ 49.008$ & $ 0.00$ \\
CHSS 2690 & 14:38:16.9 & 51:23:59 & $12.67 \pm 0.021$ & $ 0.07 \pm 0.03$ & $-0.01 \pm 0.04$ & 0.013 &  90.505 & $ 58.469$ & $ 0.22$ \\
CHSS 2691 & 14:40:41.8 & 60:27:47 & $15.14 \pm 0.037$ & $ 0.04 \pm 0.09$ & $ 0.03 \pm 0.14$ & 0.012 & 101.442 & $ 51.865$ & $ 0.10$ \\
CHSS 2692 & 14:41:52.1 & 67:58:20 & $13.12 \pm 0.022$ & $ 0.03 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.030 & 108.461 & $ 45.930$ & $ 0.04$ \\
CHSS 2693 & 14:42:26.8 & 70:14:06 & $14.72 \pm 0.036$ & $ 0.06 \pm 0.08$ & $ 0.04 \pm 0.12$ & 0.023 & 110.274 & $ 44.064$ & $ 0.06$ \\
CHSS 2694 & 14:43:05.6 & 56:15:41 & $15.34 \pm 0.041$ & $-0.01 \pm 0.10$ & $ 0.07 \pm 0.14$ & 0.016 &  96.202 & $ 54.685$ & $ 0.13$ \\
CHSS 2695 & 14:44:07.3 & 66:28:11 & $14.09 \pm 0.030$ & $ 0.04 \pm 0.06$ & $ 0.03 \pm 0.07$ & 0.017 & 106.890 & $ 46.995$ & $ 0.07$ \\
CHSS 2696 & 14:44:18.9 & 68:49:10 & $14.10 \pm 0.029$ & $-0.02 \pm 0.06$ & $ 0.07 \pm 0.08$ & 0.021 & 108.922 & $ 45.115$ & $ 0.07$ \\
CHSS 2697 & 14:44:56.9 & 64:08:15 & $14.57 \pm 0.044$ & $ 0.08 \pm 0.09$ & $ 0.04 \pm 0.11$ & 0.020 & 104.604 & $ 48.754$ & $ 0.38$ \\
CHSS 2698 & 14:45:28.0 & 62:11:18 & $12.97 \pm 0.026$ & $-0.08 \pm 0.04$ & $-0.08 \pm 0.05$ & 0.013 & 102.578 & $ 50.193$ & $-0.06$ \\
CHSS 2699 & 14:46:20.2 & 56:22:01 & $12.97 \pm 0.023$ & $ 0.09 \pm 0.03$ & $ 0.02 \pm 0.03$ & 0.016 &  95.803 & $ 54.285$ & $ 0.18$ \\
CHSS 2700 & 14:46:32.7 & 63:04:11 & $15.28 \pm 0.046$ & $ 0.02 \pm 0.10$ & $-0.00 \pm 0.17$ & 0.021 & 103.337 & $ 49.450$ & $ 0.48$ \\
CHSS 2701 & 14:46:39.2 & 53:09:26 & $13.64 \pm 0.023$ & $-0.07 \pm 0.04$ & $-0.06 \pm 0.06$ & 0.011 &  91.497 & $ 56.361$ & $-0.06$ \\
CHSS 2702 & 14:49:29.7 & 62:54:11 & $13.17 \pm 0.027$ & $ 0.02 \pm 0.04$ & $ 0.02 \pm 0.04$ & 0.015 & 102.783 & $ 49.351$ & $ 0.01$ \\
CHSS 2703 & 14:49:33.1 & 75:20:32 & $13.04 \pm 0.022$ & $ 0.07 \pm 0.04$ & $ 0.07 \pm 0.05$ & 0.033 & 113.620 & $ 39.576$ & $ 0.23$ \\
CHSS 2704 & 14:50:12.6 & 58:25:36 & $15.16 \pm 0.055$ & $ 0.04 \pm 0.11$ & $ 0.09 \pm 0.16$ & 0.010 &  97.719 & $ 52.494$ & $ 0.43$ \\
CHSS 2705 & 14:50:38.5 & 57:35:16 & $15.09 \pm 0.047$ & $ 0.08 \pm 0.11$ & $ 0.07 \pm 0.14$ & 0.012 &  96.643 & $ 53.025$ & $ 0.50$ \\
CHSS 2706 & 14:50:40.3 & 78:34:14 & $13.98 \pm 0.033$ & $ 0.07 \pm 0.06$ & $-0.10 \pm 0.09$ & 0.029 & 115.859 & $ 36.868$ & $ 0.22$ \\
CHSS 2707 & 14:50:46.7 & 78:53:24 & $13.55 \pm 0.026$ & $ 0.09 \pm 0.04$ & $ 0.05 \pm 0.06$ & 0.025 & 116.074 & $ 36.599$ & $ 0.35$ \\
CHSS 2708 & 14:51:16.7 & 55:36:45 & $13.79 \pm 0.023$ & $ 0.01 \pm 0.04$ & $-0.05 \pm 0.05$ & 0.011 &  94.051 & $ 54.270$ & $-0.02$ \\
CHSS 1291 & 14:51:36.7 & 57:00:31 & $13.77 \pm 0.025$ & $ 0.07 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.014 &  95.780 & $ 53.318$ & $ 0.21$ \\
CHSS 2709 & 14:51:56.3 & 56:46:31 & $13.63 \pm 0.028$ & $ 0.00 \pm 0.04$ & $-0.08 \pm 0.06$ & 0.012 &  95.438 & $ 53.439$ & $ 0.05$ \\
CHSS 2710 & 14:52:45.9 & 80:05:33 & $13.67 \pm 0.026$ & $ 0.07 \pm 0.04$ & $ 0.09 \pm 0.06$ & 0.031 & 116.802 & $ 35.546$ & $ 0.31$ \\
CHSS 2711 & 14:53:20.2 & 59:05:16 & $15.46 \pm 0.052$ & $ 0.03 \pm 0.11$ & $-0.08 \pm 0.19$ & 0.011 &  98.047 & $ 51.745$ & $ 0.07$ \\
CHSS 2712 & 14:53:27.2 & 66:15:12 & $13.04 \pm 0.024$ & $-0.06 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.022 & 105.636 & $ 46.566$ & $ 0.07$ \\
CHSS 2713 & 14:53:44.1 & 57:01:05 & $12.55 \pm 0.023$ & $-0.06 \pm 0.03$ & $ 0.03 \pm 0.03$ & 0.013 &  95.473 & $ 53.095$ & $ 0.07$ \\
CHSS 2714 & 14:54:09.8 & 70:49:40 & $15.28 \pm 0.046$ & $ 0.07 \pm 0.10$ & $ 0.06 \pm 0.15$ & 0.022 & 109.685 & $ 43.005$ & $ 0.38$ \\
CHSS 2715 & 14:56:14.1 & 73:55:34 & $13.52 \pm 0.022$ & $ 0.05 \pm 0.04$ & $ 0.07 \pm 0.05$ & 0.025 & 112.066 & $ 40.462$ & $ 0.29$ \\
CHSS 2716 & 14:56:18.4 & 71:42:11 & $15.17 \pm 0.048$ & $ 0.07 \pm 0.11$ & $ 0.01 \pm 0.16$ & 0.023 & 110.242 & $ 42.212$ & $ 0.33$ \\
CHSS 2717 & 14:56:20.4 & 64:56:49 & $12.86 \pm 0.027$ & $-0.04 \pm 0.04$ & $-0.05 \pm 0.05$ & 0.021 & 104.031 & $ 47.338$ & $-0.05$ \\
CHSS 2718 & 14:56:42.9 & 61:21:47 & $12.94 \pm 0.024$ & $ 0.07 \pm 0.04$ & $ 0.00 \pm 0.05$ & 0.009 & 100.194 & $ 49.870$ & $ 0.07$ \\
CHSS 2719 & 14:57:15.8 & 61:16:39 & $12.62 \pm 0.026$ & $ 0.06 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.013 & 100.027 & $ 49.883$ & $ 0.28$ \\
CHSS 2720 & 14:57:55.2 & 69:15:37 & $14.15 \pm 0.033$ & $ 0.08 \pm 0.07$ & $ 0.10 \pm 0.09$ & 0.020 & 107.971 & $ 44.012$ & $ 0.41$ \\
CHSS 2721 & 14:58:04.8 & 66:41:05 & $15.15 \pm 0.044$ & $ 0.03 \pm 0.10$ & $ 0.03 \pm 0.18$ & 0.017 & 105.551 & $ 45.937$ & $ 0.50$ \\
CHSS 2722 & 14:59:50.8 & 62:10:26 & $14.28 \pm 0.035$ & $-0.13 \pm 0.07$ & $ 0.01 \pm 0.10$ & 0.010 & 100.696 & $ 49.041$ & $ 0.08$ \\
CHSS 2723 & 15:00:12.5 & 59:34:37 & $15.03 \pm 0.052$ & $ 0.04 \pm 0.10$ & $ 0.06 \pm 0.16$ & 0.008 &  97.683 & $ 50.768$ & $ 0.14$ \\
CHSS 2724 & 15:00:16.3 & 56:42:39 & $14.97 \pm 0.047$ & $ 0.03 \pm 0.09$ & $ 0.01 \pm 0.16$ & 0.013 &  94.134 & $ 52.606$ & $ 0.10$ \\
CHSS 2725 & 15:01:12.0 & 54:29:03 & $13.06 \pm 0.026$ & $ 0.06 \pm 0.04$ & $ 0.00 \pm 0.04$ & 0.011 &  91.043 & $ 53.851$ & $ 0.18$ \\
CHSS 2726 & 15:01:23.2 & 78:57:28 & $13.03 \pm 0.026$ & $ 0.10 \pm 0.04$ & $ 0.10 \pm 0.04$ & 0.024 & 115.603 & $ 36.251$ & $ 0.31$ \\
CHSS 2727 & 15:02:19.9 & 74:43:38 & $13.49 \pm 0.023$ & $ 0.05 \pm 0.04$ & $ 0.01 \pm 0.06$ & 0.032 & 112.286 & $ 39.577$ & $ 0.20$ \\
CHSS 2728 & 15:02:54.5 & 69:33:27 & $13.37 \pm 0.024$ & $ 0.09 \pm 0.04$ & $-0.02 \pm 0.05$ & 0.020 & 107.784 & $ 43.500$ & $ 0.23$ \\
CHSS 2729 & 15:03:30.2 & 56:40:34 & $15.44 \pm 0.049$ & $ 0.03 \pm 0.11$ & $ 0.04 \pm 0.19$ & 0.014 &  93.640 & $ 52.278$ & $ 0.07$ \\
CHSS 2730 & 15:04:38.5 & 61:36:54 & $15.44 \pm 0.056$ & $ 0.03 \pm 0.13$ & $-0.01 \pm 0.23$ & 0.012 &  99.485 & $ 49.007$ & $ 0.41$ \\
CHSS 2731 & 15:05:22.1 & 63:04:30 & $13.13 \pm 0.027$ & $-0.02 \pm 0.04$ & $ 0.04 \pm 0.05$ & 0.014 & 101.028 & $ 47.961$ & $ 0.08$ \\
CHSS 2732 & 15:06:04.7 & 59:39:38 & $13.14 \pm 0.022$ & $ 0.10 \pm 0.03$ & $ 0.08 \pm 0.04$ & 0.011 &  97.025 & $ 50.149$ & $ 0.19$ \\
CHSS 2733 & 15:06:08.5 & 66:38:12 & $14.83 \pm 0.040$ & $ 0.08 \pm 0.09$ & $ 0.06 \pm 0.14$ & 0.028 & 104.674 & $ 45.423$ & $ 0.29$ \\
CHSS 2734 & 15:06:31.2 & 71:40:18 & $14.85 \pm 0.040$ & $ 0.09 \pm 0.09$ & $ 0.06 \pm 0.14$ & 0.024 & 109.388 & $ 41.721$ & $ 0.35$ \\
CHSS 2735 & 15:07:03.5 & 70:43:55 & $14.70 \pm 0.034$ & $ 0.05 \pm 0.08$ & $ 0.00 \pm 0.14$ & 0.018 & 108.500 & $ 42.391$ & $ 0.20$ \\
CHSS 2736 & 15:07:11.2 & 75:39:53 & $14.86 \pm 0.043$ & $-0.02 \pm 0.09$ & $-0.04 \pm 0.16$ & 0.035 & 112.737 & $ 38.653$ & $ 0.02$ \\
CHSS 2737 & 15:07:16.8 & 71:19:56 & $13.83 \pm 0.025$ & $ 0.05 \pm 0.05$ & $ 0.02 \pm 0.07$ & 0.020 & 109.025 & $ 41.934$ & $ 0.13$ \\
CHSS 1297 & 15:08:07.9 & 58:06:48 & $14.19 \pm 0.026$ & $ 0.09 \pm 0.05$ & $-0.08 \pm 0.07$ & 0.013 &  94.862 & $ 50.908$ & $ 0.03$ \\
CHSS 2738 & 15:09:55.3 & 68:02:54 & $13.78 \pm 0.025$ & $-0.06 \pm 0.05$ & $-0.08 \pm 0.07$ & 0.020 & 105.710 & $ 44.164$ & $ 0.07$ \\
CHSS 2739 & 15:11:08.9 & 71:44:17 & $12.84 \pm 0.022$ & $ 0.02 \pm 0.03$ & $ 0.07 \pm 0.04$ & 0.021 & 109.088 & $ 41.428$ & $ 0.06$ \\
CHSS 2740 & 15:13:01.0 & 56:20:34 & $15.19 \pm 0.044$ & $ 0.06 \pm 0.09$ & $-0.08 \pm 0.15$ & 0.013 &  91.958 & $ 51.411$ & $ 0.56$ \\
CHSS 2741 & 15:13:26.7 & 79:13:52 & $15.46 \pm 0.064$ & $-0.08 \pm 0.16$ & $ 0.04 \pm 0.24$ & 0.024 & 115.255 & $ 35.685$ & $ 0.16$ \\
CHSS 2742 & 15:13:53.8 & 73:29:47 & $14.97 \pm 0.044$ & $ 0.02 \pm 0.09$ & $-0.08 \pm 0.17$ & 0.023 & 110.462 & $ 39.996$ & $ 0.41$ \\
CHSS 2743 & 15:14:40.9 & 57:50:36 & $14.99 \pm 0.038$ & $ 0.10 \pm 0.08$ & $ 0.05 \pm 0.13$ & 0.014 &  93.707 & $ 50.369$ & $ 0.43$ \\
CHSS 2744 & 15:15:52.9 & 66:42:43 & $15.27 \pm 0.053$ & $ 0.05 \pm 0.12$ & $ 0.05 \pm 0.23$ & 0.027 & 103.805 & $ 44.676$ & $ 0.14$ \\
CHSS 2745 & 15:16:49.6 & 62:24:31 & $15.37 \pm 0.062$ & $ 0.01 \pm 0.14$ & $ 0.06 \pm 0.20$ & 0.025 &  99.005 & $ 47.404$ & $ 0.49$ \\
CHSS 2746 & 15:18:02.8 & 66:28:58 & $13.44 \pm 0.022$ & $ 0.10 \pm 0.04$ & $ 0.07 \pm 0.05$ & 0.023 & 103.363 & $ 44.670$ & $ 0.36$ \\
CHSS 2747 & 15:18:52.3 & 66:01:45 & $14.98 \pm 0.042$ & $-0.10 \pm 0.10$ & $-0.09 \pm 0.20$ & 0.029 & 102.806 & $ 44.907$ & $ 0.04$ \\
CHSS 2748 & 15:18:57.5 & 58:01:08 & $15.08 \pm 0.043$ & $-0.14 \pm 0.08$ & $-0.06 \pm 0.16$ & 0.013 &  93.428 & $ 49.803$ & $-0.01$ \\
CHSS 2749 & 15:20:09.3 & 65:45:14 & $14.71 \pm 0.036$ & $ 0.03 \pm 0.08$ & $ 0.09 \pm 0.12$ & 0.029 & 102.391 & $ 44.988$ & $ 0.50$ \\
CHSS 2750 & 15:20:31.4 & 63:52:08 & $12.99 \pm 0.023$ & $-0.18 \pm 0.03$ & $ 0.02 \pm 0.05$ & 0.016 & 100.283 & $ 46.162$ & $-0.07$ \\
CHSS 2751 & 15:20:41.4 & 66:07:01 & $14.75 \pm 0.038$ & $ 0.02 \pm 0.08$ & $ 0.06 \pm 0.14$ & 0.028 & 102.730 & $ 44.710$ & $ 0.23$ \\
CHSS 2752 & 15:20:58.9 & 64:27:15 & $15.46 \pm 0.074$ & $ 0.07 \pm 0.17$ & $ 0.06 \pm 0.24$ & 0.022 & 100.891 & $ 45.754$ & $ 0.52$ \\
CHSS 2753 & 15:21:06.7 & 79:27:11 & $15.19 \pm 0.053$ & $ 0.03 \pm 0.11$ & $-0.02 \pm 0.18$ & 0.026 & 115.101 & $ 35.287$ & $ 0.43$ \\
CHSS 2754 & 15:21:17.2 & 60:57:46 & $12.70 \pm 0.022$ & $ 0.07 \pm 0.03$ & $ 0.03 \pm 0.03$ & 0.015 &  96.825 & $ 47.864$ & $ 0.18$ \\
CHSS 2755 & 15:21:26.1 & 75:31:46 & $14.99 \pm 0.048$ & $ 0.10 \pm 0.10$ & $-0.07 \pm 0.19$ & 0.033 & 111.776 & $ 38.167$ & $ 0.48$ \\
CHSS 1311 & 15:24:24.6 & 56:38:23 & $14.49 \pm 0.032$ & $-0.08 \pm 0.05$ & $-0.10 \pm 0.10$ & 0.010 &  91.011 & $ 49.928$ & $-0.01$ \\
CHSS 2756 & 15:24:57.3 & 58:53:33 & $15.30 \pm 0.045$ & $-0.01 \pm 0.09$ & $ 0.00 \pm 0.18$ & 0.011 &  93.875 & $ 48.666$ & $ 0.54$ \\
CHSS 2757 & 15:25:28.7 & 63:09:45 & $13.79 \pm 0.030$ & $-0.17 \pm 0.05$ & $ 0.01 \pm 0.08$ & 0.018 &  98.988 & $ 46.160$ & $ 0.19$ \\
CHSS 2758 & 15:25:47.4 & 58:41:57 & $12.61 \pm 0.021$ & $ 0.05 \pm 0.03$ & $ 0.01 \pm 0.03$ & 0.011 &  93.541 & $ 48.680$ & $ 0.09$ \\
CHSS 2759 & 15:25:53.6 & 63:04:39 & $15.25 \pm 0.057$ & $ 0.09 \pm 0.12$ & $ 0.06 \pm 0.20$ & 0.018 &  98.849 & $ 46.173$ & $ 0.48$ \\
CHSS 2760 & 15:26:39.9 & 67:27:10 & $14.41 \pm 0.034$ & $ 0.05 \pm 0.06$ & $-0.05 \pm 0.09$ & 0.025 & 103.619 & $ 43.398$ & $ 0.23$ \\
CHSS 1315 & 15:27:42.9 & 59:15:44 & $13.99 \pm 0.026$ & $ 0.09 \pm 0.05$ & $ 0.02 \pm 0.06$ & 0.012 &  94.052 & $ 48.167$ & $ 0.24$ \\
CHSS 2761 & 15:27:47.1 & 78:34:20 & $13.66 \pm 0.025$ & $ 0.10 \pm 0.04$ & $-0.00 \pm 0.05$ & 0.027 & 114.081 & $ 35.720$ & $ 0.15$ \\
CHSS 2762 & 15:28:11.3 & 76:37:29 & $13.33 \pm 0.026$ & $ 0.10 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.037 & 112.372 & $ 37.099$ & $ 0.04$ \\
CHSS 2763 & 15:28:20.8 & 64:41:47 & $14.77 \pm 0.040$ & $ 0.06 \pm 0.09$ & $-0.01 \pm 0.15$ & 0.022 & 100.465 & $ 44.984$ & $ 0.39$ \\
CHSS 2764 & 15:28:47.4 & 59:40:34 & $15.38 \pm 0.047$ & $-0.03 \pm 0.10$ & $ 0.09 \pm 0.19$ & 0.018 &  94.461 & $ 47.828$ & $ 0.10$ \\
CHSS 2765 & 15:29:49.6 & 69:27:46 & $13.34 \pm 0.027$ & $ 0.03 \pm 0.05$ & $ 0.10 \pm 0.05$ & 0.027 & 105.455 & $ 41.881$ & $ 0.17$ \\
CHSS 2766 & 15:30:54.8 & 60:33:01 & $13.12 \pm 0.023$ & $ 0.07 \pm 0.04$ & $ 0.05 \pm 0.04$ & 0.018 &  95.334 & $ 47.131$ & $ 0.21$ \\
CHSS 2767 & 15:31:12.7 & 58:57:53 & $15.43 \pm 0.055$ & $ 0.05 \pm 0.11$ & $-0.03 \pm 0.20$ & 0.014 &  93.318 & $ 47.945$ & $ 0.55$ \\
CHSS 2768 & 15:31:17.7 & 63:43:41 & $12.81 \pm 0.021$ & $ 0.03 \pm 0.04$ & $-0.04 \pm 0.04$ & 0.018 &  99.091 & $ 45.301$ & $ 0.09$ \\
CHSS 2769 & 15:31:53.9 & 64:21:09 & $15.29 \pm 0.047$ & $ 0.04 \pm 0.12$ & $-0.07 \pm 0.24$ & 0.016 &  99.754 & $ 44.882$ & $ 0.46$ \\
CHSS 2770 & 15:32:40.1 & 62:28:43 & $15.24 \pm 0.057$ & $-0.16 \pm 0.13$ & $ 0.07 \pm 0.20$ & 0.018 &  97.499 & $ 45.889$ & $ 0.08$ \\
CHSS 2771 & 15:32:50.6 & 78:13:37 & $12.95 \pm 0.021$ & $ 0.08 \pm 0.03$ & $ 0.04 \pm 0.03$ & 0.028 & 113.559 & $ 35.787$ & $ 0.20$ \\
CHSS 2772 & 15:33:54.0 & 60:45:43 & $13.81 \pm 0.029$ & $ 0.06 \pm 0.05$ & $ 0.08 \pm 0.06$ & 0.015 &  95.306 & $ 46.709$ & $ 0.23$ \\
CHSS 2773 & 15:34:30.3 & 65:59:37 & $12.68 \pm 0.021$ & $ 0.06 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.027 & 101.377 & $ 43.691$ & $ 0.22$ \\
CHSS 2774 & 15:35:01.8 & 76:13:07 & $14.78 \pm 0.038$ & $-0.15 \pm 0.08$ & $ 0.03 \pm 0.14$ & 0.030 & 111.656 & $ 37.093$ & $ 0.13$ \\
CHSS 2775 & 15:37:43.4 & 66:13:54 & $13.59 \pm 0.022$ & $ 0.02 \pm 0.04$ & $-0.01 \pm 0.05$ & 0.025 & 101.377 & $ 43.288$ & $ 0.15$ \\
CHSS 2776 & 15:37:44.5 & 65:01:49 & $14.44 \pm 0.029$ & $ 0.00 \pm 0.06$ & $-0.03 \pm 0.11$ & 0.028 & 100.020 & $ 43.981$ & $ 0.00$ \\
CHSS 2777 & 15:37:53.4 & 58:33:18 & $13.68 \pm 0.027$ & $ 0.07 \pm 0.05$ & $ 0.03 \pm 0.06$ & 0.014 &  92.143 & $ 47.404$ & $ 0.20$ \\
CHSS 2778 & 15:37:55.3 & 60:13:59 & $15.18 \pm 0.048$ & $ 0.10 \pm 0.10$ & $ 0.01 \pm 0.18$ & 0.012 &  94.272 & $ 46.563$ & $ 0.51$ \\
CHSS 2779 & 15:38:25.5 & 58:51:37 & $15.49 \pm 0.063$ & $ 0.04 \pm 0.15$ & $ 0.09 \pm 0.22$ & 0.014 &  92.486 & $ 47.194$ & $ 0.51$ \\
CHSS 2780 & 15:38:26.8 & 69:02:15 & $15.04 \pm 0.049$ & $ 0.09 \pm 0.09$ & $ 0.08 \pm 0.16$ & 0.031 & 104.368 & $ 41.555$ & $ 0.48$ \\
CHSS 2781 & 15:39:18.3 & 74:28:11 & $15.44 \pm 0.059$ & $ 0.09 \pm 0.15$ & $ 0.09 \pm 0.21$ & 0.029 & 109.788 & $ 38.062$ & $ 0.51$ \\
CHSS 2782 & 15:39:46.1 & 75:17:56 & $15.15 \pm 0.061$ & $ 0.05 \pm 0.14$ & $ 0.04 \pm 0.20$ & 0.029 & 110.554 & $ 37.495$ & $ 0.50$ \\
CHSS 2783 & 15:40:15.4 & 76:47:38 & $14.46 \pm 0.034$ & $ 0.07 \pm 0.07$ & $-0.03 \pm 0.10$ & 0.030 & 111.929 & $ 36.480$ & $ 0.23$ \\
CHSS 2784 & 15:40:33.3 & 69:50:44 & $14.52 \pm 0.030$ & $ 0.06 \pm 0.06$ & $-0.01 \pm 0.12$ & 0.030 & 105.069 & $ 40.916$ & $ 0.12$ \\
CHSS 2785 & 15:40:56.1 & 73:50:51 & $15.10 \pm 0.046$ & $ 0.06 \pm 0.10$ & $-0.02 \pm 0.17$ & 0.036 & 109.094 & $ 38.382$ & $-0.06$ \\
CHSS 2786 & 15:43:57.1 & 74:55:23 & $14.73 \pm 0.037$ & $ 0.06 \pm 0.08$ & $ 0.02 \pm 0.12$ & 0.025 & 109.973 & $ 37.535$ & $-0.01$ \\
CHSS 2787 & 15:44:16.4 & 70:15:19 & $15.09 \pm 0.047$ & $ 0.05 \pm 0.10$ & $ 0.10 \pm 0.18$ & 0.027 & 105.246 & $ 40.415$ & $ 0.12$ \\
CHSS 2788 & 15:44:23.0 & 63:08:21 & $15.43 \pm 0.057$ & $ 0.09 \pm 0.10$ & $ 0.10 \pm 0.19$ & 0.013 &  97.258 & $ 44.407$ & $ 0.53$ \\
CHSS 2789 & 15:45:07.2 & 67:56:24 & $15.30 \pm 0.056$ & $ 0.09 \pm 0.11$ & $ 0.03 \pm 0.22$ & 0.025 & 102.700 & $ 41.712$ & $ 0.52$ \\
CHSS 2790 & 15:45:09.6 & 59:55:05 & $15.06 \pm 0.045$ & $-0.13 \pm 0.09$ & $-0.02 \pm 0.17$ & 0.019 &  93.232 & $ 45.933$ & $-0.08$ \\
CHSS 2791 & 15:45:36.4 & 71:58:46 & $15.43 \pm 0.058$ & $ 0.10 \pm 0.12$ & $-0.07 \pm 0.21$ & 0.025 & 106.950 & $ 39.286$ & $ 0.33$ \\
CHSS 1324 & 15:46:01.0 & 64:51:23 & $14.49 \pm 0.033$ & $ 0.08 \pm 0.06$ & $ 0.04 \pm 0.10$ & 0.032 &  99.150 & $ 43.347$ & $ 0.35$ \\
CHSS 2792 & 15:47:28.3 & 65:12:13 & $14.91 \pm 0.039$ & $ 0.09 \pm 0.09$ & $ 0.03 \pm 0.15$ & 0.029 &  99.440 & $ 43.032$ & $ 0.05$ \\
CHSS 2793 & 15:47:47.5 & 58:06:46 & $12.74 \pm 0.019$ & $ 0.03 \pm 0.03$ & $ 0.06 \pm 0.03$ & 0.012 &  90.689 & $ 46.457$ & $ 0.09$ \\
CHSS 1326 & 15:49:39.1 & 62:36:25 & $13.31 \pm 0.022$ & $ 0.06 \pm 0.04$ & $ 0.01 \pm 0.05$ & 0.013 &  96.192 & $ 44.159$ & $ 0.09$ \\
CHSS 2794 & 15:49:49.0 & 63:07:40 & $15.09 \pm 0.039$ & $ 0.07 \pm 0.08$ & $-0.05 \pm 0.17$ & 0.017 &  96.809 & $ 43.884$ & $ 0.23$ \\
CHSS 2795 & 15:51:03.5 & 69:40:57 & $13.59 \pm 0.026$ & $ 0.04 \pm 0.04$ & $-0.00 \pm 0.06$ & 0.036 & 104.191 & $ 40.278$ & $ 0.07$ \\
CHSS 2796 & 15:51:12.2 & 67:59:56 & $14.20 \pm 0.029$ & $ 0.07 \pm 0.05$ & $ 0.02 \pm 0.09$ & 0.030 & 102.338 & $ 41.207$ & $ 0.38$ \\
CHSS 1327 & 15:51:23.8 & 60:52:00 & $14.69 \pm 0.034$ & $ 0.01 \pm 0.07$ & $ 0.08 \pm 0.12$ & 0.012 &  93.911 & $ 44.808$ & $ 0.12$ \\
CHSS 2797 & 15:52:06.7 & 58:44:59 & $12.50 \pm 0.021$ & $ 0.09 \pm 0.03$ & $ 0.02 \pm 0.04$ & 0.013 &  91.163 & $ 45.671$ & $ 0.28$ \\
CHSS 2798 & 15:52:08.1 & 63:17:38 & $13.16 \pm 0.025$ & $ 0.10 \pm 0.03$ & $ 0.01 \pm 0.04$ & 0.020 &  96.830 & $ 43.575$ & $ 0.19$ \\
CHSS 2799 & 15:52:37.1 & 70:46:25 & $15.19 \pm 0.054$ & $ 0.10 \pm 0.10$ & $ 0.00 \pm 0.19$ & 0.025 & 105.263 & $ 39.547$ & $ 0.47$ \\
CHSS 2800 & 15:54:15.3 & 70:13:00 & $14.62 \pm 0.037$ & $-0.07 \pm 0.07$ & $ 0.10 \pm 0.12$ & 0.026 & 104.566 & $ 39.750$ & $ 0.06$ \\
CHSS 1328 & 15:54:20.6 & 64:30:53 & $14.17 \pm 0.031$ & $-0.01 \pm 0.06$ & $-0.09 \pm 0.11$ & 0.015 &  98.121 & $ 42.761$ & $ 0.12$ \\
CHSS 2801 & 15:54:43.6 & 70:03:17 & $13.93 \pm 0.026$ & $ 0.06 \pm 0.04$ & $ 0.01 \pm 0.07$ & 0.029 & 104.362 & $ 39.807$ & $ 0.11$ \\
CHSS 2802 & 15:56:42.2 & 60:18:32 & $13.57 \pm 0.024$ & $ 0.07 \pm 0.04$ & $ 0.10 \pm 0.06$ & 0.011 &  92.800 & $ 44.474$ & $ 0.24$ \\
CHSS 2803 & 15:58:39.2 & 71:47:42 & $14.91 \pm 0.049$ & $ 0.08 \pm 0.11$ & $ 0.07 \pm 0.18$ & 0.034 & 105.995 & $ 38.571$ & $ 0.36$ \\
CHSS 2804 & 15:58:48.7 & 67:38:05 & $15.00 \pm 0.043$ & $ 0.09 \pm 0.10$ & $ 0.10 \pm 0.18$ & 0.031 & 101.424 & $ 40.792$ & $ 0.51$ \\
CHSS 2805 & 15:59:11.9 & 76:18:04 & $12.60 \pm 0.023$ & $ 0.10 \pm 0.03$ & $ 0.09 \pm 0.03$ & 0.028 & 110.592 & $ 35.939$ & $ 0.30$ \\
CHSS 2806 & 16:00:08.8 & 62:48:38 & $15.30 \pm 0.057$ & $ 0.05 \pm 0.13$ & $ 0.01 \pm 0.24$ & 0.027 &  95.657 & $ 43.002$ & $ 0.55$ \\
CHSS 2807 & 16:00:11.0 & 67:08:49 & $14.99 \pm 0.041$ & $ 0.02 \pm 0.10$ & $ 0.06 \pm 0.19$ & 0.041 & 100.780 & $ 40.927$ & $ 0.49$ \\
CHSS 2808 & 16:00:48.6 & 69:34:42 & $13.00 \pm 0.021$ & $ 0.08 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.032 & 103.472 & $ 39.624$ & $ 0.21$ \\
CHSS 2809 & 16:02:27.7 & 60:30:59 & $14.38 \pm 0.030$ & $ 0.04 \pm 0.06$ & $-0.06 \pm 0.10$ & 0.011 &  92.645 & $ 43.742$ & $ 0.43$ \\
CHSS 2810 & 16:03:02.9 & 76:37:42 & $15.22 \pm 0.047$ & $ 0.09 \pm 0.10$ & $ 0.04 \pm 0.16$ & 0.030 & 110.754 & $ 35.564$ & $ 0.38$ \\
CHSS 2811 & 16:03:58.9 & 59:36:56 & $14.12 \pm 0.030$ & $ 0.05 \pm 0.06$ & $-0.06 \pm 0.09$ & 0.013 &  91.396 & $ 43.930$ & $ 0.00$ \\
CHSS 2812 & 16:04:03.2 & 72:45:52 & $13.97 \pm 0.027$ & $ 0.07 \pm 0.04$ & $ 0.04 \pm 0.06$ & 0.031 & 106.735 & $ 37.693$ & $ 0.19$ \\
CHSS 2813 & 16:04:15.5 & 63:59:20 & $13.52 \pm 0.027$ & $ 0.01 \pm 0.05$ & $ 0.01 \pm 0.06$ & 0.018 &  96.804 & $ 42.061$ & $-0.09$ \\
CHSS 2814 & 16:06:05.0 & 59:10:24 & $14.51 \pm 0.040$ & $ 0.07 \pm 0.08$ & $ 0.02 \pm 0.12$ & 0.012 &  90.687 & $ 43.852$ & $ 0.07$ \\
CHSS 2815 & 16:07:42.5 & 72:13:26 & $13.64 \pm 0.025$ & $ 0.07 \pm 0.04$ & $ 0.06 \pm 0.05$ & 0.029 & 105.972 & $ 37.751$ & $ 0.12$ \\
CHSS 2816 & 16:08:21.1 & 73:04:50 & $15.03 \pm 0.042$ & $ 0.10 \pm 0.09$ & $ 0.07 \pm 0.14$ & 0.028 & 106.856 & $ 37.257$ & $ 0.40$ \\
CHSS 2817 & 16:08:59.7 & 63:00:28 & $14.53 \pm 0.034$ & $ 0.09 \pm 0.07$ & $ 0.01 \pm 0.12$ & 0.017 &  95.305 & $ 42.009$ & $ 0.39$ \\
CHSS 2818 & 16:09:31.3 & 70:22:10 & $15.38 \pm 0.056$ & $ 0.10 \pm 0.14$ & $ 0.07 \pm 0.23$ & 0.026 & 103.853 & $ 38.578$ & $ 0.55$ \\
CHSS 2819 & 16:10:00.5 & 64:17:23 & $14.69 \pm 0.038$ & $ 0.07 \pm 0.07$ & $-0.03 \pm 0.13$ & 0.022 &  96.798 & $ 41.366$ & $ 0.08$ \\
CHSS 2820 & 16:10:09.8 & 64:16:25 & $14.59 \pm 0.032$ & $-0.01 \pm 0.08$ & $-0.10 \pm 0.14$ & 0.022 &  96.769 & $ 41.357$ & $ 0.08$ \\
CHSS 2821 & 16:10:49.0 & 65:56:07 & $15.34 \pm 0.056$ & $ 0.08 \pm 0.14$ & $ 0.09 \pm 0.24$ & 0.034 &  98.709 & $ 40.570$ & $ 0.53$ \\
CHSS 2822 & 16:10:56.7 & 59:11:14 & $15.31 \pm 0.053$ & $ 0.10 \pm 0.10$ & $-0.01 \pm 0.16$ & 0.016 &  90.390 & $ 43.268$ & $ 0.28$ \\
CHSS 2823 & 16:11:09.8 & 60:52:51 & $13.46 \pm 0.023$ & $ 0.06 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.012 &  92.529 & $ 42.620$ & $ 0.20$ \\
CHSS 2824 & 16:11:20.7 & 69:32:03 & $14.20 \pm 0.029$ & $ 0.04 \pm 0.06$ & $-0.01 \pm 0.10$ & 0.029 & 102.822 & $ 38.853$ & $ 0.10$ \\
CHSS 2825 & 16:11:37.8 & 60:25:07 & $14.69 \pm 0.043$ & $ 0.01 \pm 0.08$ & $ 0.06 \pm 0.12$ & 0.012 &  91.917 & $ 42.740$ & $ 0.11$ \\
CHSS 2826 & 16:12:27.2 & 63:16:15 & $15.31 \pm 0.050$ & $ 0.04 \pm 0.10$ & $ 0.06 \pm 0.19$ & 0.017 &  95.412 & $ 41.545$ & $ 0.52$ \\
CHSS 2827 & 16:13:15.5 & 67:19:06 & $14.64 \pm 0.040$ & $ 0.01 \pm 0.07$ & $ 0.07 \pm 0.12$ & 0.032 & 100.185 & $ 39.734$ & $ 0.01$ \\
CHSS 2828 & 16:13:41.3 & 61:02:20 & $14.03 \pm 0.032$ & $ 0.03 \pm 0.06$ & $ 0.04 \pm 0.06$ & 0.014 &  92.572 & $ 42.277$ & $ 0.15$ \\
CHSS 2829 & 16:14:52.8 & 66:03:25 & $14.82 \pm 0.039$ & $ 0.07 \pm 0.08$ & $ 0.01 \pm 0.15$ & 0.029 &  98.615 & $ 40.146$ & $ 0.00$ \\
CHSS 2830 & 16:15:08.2 & 62:17:14 & $12.94 \pm 0.021$ & $ 0.03 \pm 0.03$ & $ 0.06 \pm 0.04$ & 0.019 &  94.041 & $ 41.649$ & $ 0.11$ \\
CHSS 2831 & 16:15:34.3 & 72:47:54 & $12.87 \pm 0.023$ & $ 0.06 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.029 & 106.210 & $ 36.949$ & $ 0.18$ \\
CHSS 2832 & 16:15:49.9 & 61:10:46 & $15.00 \pm 0.044$ & $ 0.10 \pm 0.08$ & $ 0.07 \pm 0.15$ & 0.011 &  92.620 & $ 41.985$ & $ 0.53$ \\
CHSS 2833 & 16:16:53.4 & 67:06:39 & $15.11 \pm 0.049$ & $ 0.00 \pm 0.10$ & $-0.01 \pm 0.20$ & 0.029 &  99.741 & $ 39.510$ & $ 0.03$ \\
CHSS 2834 & 16:17:03.5 & 61:40:00 & $14.61 \pm 0.035$ & $ 0.05 \pm 0.06$ & $-0.02 \pm 0.11$ & 0.014 &  93.158 & $ 41.671$ & $ 0.36$ \\
CHSS 2835 & 16:17:22.4 & 73:34:20 & $15.42 \pm 0.058$ & $-0.06 \pm 0.13$ & $ 0.09 \pm 0.22$ & 0.030 & 106.965 & $ 36.449$ & $ 0.06$ \\
CHSS 2836 & 16:17:31.2 & 74:52:09 & $14.07 \pm 0.027$ & $ 0.04 \pm 0.05$ & $ 0.06 \pm 0.07$ & 0.046 & 108.343 & $ 35.784$ & $ 0.18$ \\
CHSS 2837 & 16:17:39.3 & 65:51:20 & $14.57 \pm 0.032$ & $ 0.07 \pm 0.06$ & $ 0.02 \pm 0.11$ & 0.025 &  98.221 & $ 39.974$ & $ 0.36$ \\
CHSS 2838 & 16:18:00.4 & 74:22:58 & $14.20 \pm 0.031$ & $ 0.10 \pm 0.05$ & $-0.03 \pm 0.08$ & 0.040 & 107.806 & $ 36.004$ & $ 0.39$ \\
CHSS 2839 & 16:20:10.5 & 62:00:39 & $14.17 \pm 0.032$ & $-0.10 \pm 0.06$ & $ 0.00 \pm 0.09$ & 0.021 &  93.409 & $ 41.204$ & $ 0.04$ \\
CHSS 2840 & 16:20:11.2 & 62:09:09 & $12.97 \pm 0.024$ & $ 0.06 \pm 0.04$ & $ 0.01 \pm 0.04$ & 0.022 &  93.584 & $ 41.152$ & $ 0.24$ \\
CHSS 2841 & 16:21:14.4 & 67:00:45 & $12.97 \pm 0.024$ & $ 0.04 \pm 0.04$ & $ 0.05 \pm 0.04$ & 0.037 &  99.394 & $ 39.168$ & $ 0.14$ \\
CHSS 2842 & 16:21:16.2 & 60:51:00 & $13.37 \pm 0.025$ & $ 0.04 \pm 0.04$ & $-0.03 \pm 0.05$ & 0.014 &  91.898 & $ 41.483$ & $ 0.10$ \\
CHSS 2843 & 16:21:30.3 & 75:02:09 & $15.26 \pm 0.059$ & $ 0.10 \pm 0.12$ & $ 0.07 \pm 0.17$ & 0.049 & 108.359 & $ 35.476$ & $ 0.52$ \\
CHSS 2844 & 16:21:51.2 & 62:03:12 & $13.44 \pm 0.025$ & $ 0.01 \pm 0.03$ & $-0.06 \pm 0.05$ & 0.028 &  93.370 & $ 41.005$ & $ 0.07$ \\
CHSS 2845 & 16:22:19.9 & 72:05:55 & $15.44 \pm 0.066$ & $ 0.06 \pm 0.13$ & $ 0.04 \pm 0.20$ & 0.032 & 105.137 & $ 36.841$ & $ 0.50$ \\
CHSS 2846 & 16:22:37.7 & 61:09:43 & $14.00 \pm 0.028$ & $-0.01 \pm 0.04$ & $-0.06 \pm 0.07$ & 0.014 &  92.216 & $ 41.223$ & $-0.05$ \\
CHSS 2847 & 16:23:58.0 & 65:04:15 & $14.52 \pm 0.035$ & $ 0.06 \pm 0.06$ & $-0.06 \pm 0.11$ & 0.024 &  96.944 & $ 39.685$ & $ 0.09$ \\
CHSS 2848 & 16:24:18.8 & 73:58:24 & $13.31 \pm 0.023$ & $ 0.02 \pm 0.04$ & $-0.10 \pm 0.05$ & 0.033 & 107.105 & $ 35.830$ & $ 0.08$ \\
CHSS 2849 & 16:24:22.0 & 71:08:11 & $14.65 \pm 0.035$ & $ 0.02 \pm 0.08$ & $-0.02 \pm 0.14$ & 0.035 & 103.973 & $ 37.138$ & $ 0.09$ \\
CHSS 2850 & 16:25:11.1 & 61:48:50 & $15.18 \pm 0.051$ & $-0.09 \pm 0.11$ & $-0.04 \pm 0.22$ & 0.035 &  92.896 & $ 40.718$ & $ 0.06$ \\
CHSS 2851 & 16:26:49.3 & 66:26:54 & $12.96 \pm 0.022$ & $ 0.07 \pm 0.03$ & $ 0.05 \pm 0.04$ & 0.028 &  98.445 & $ 38.888$ & $ 0.27$ \\
CHSS 2852 & 16:28:28.0 & 63:02:37 & $14.40 \pm 0.034$ & $ 0.04 \pm 0.06$ & $-0.01 \pm 0.10$ & 0.028 &  94.250 & $ 39.950$ & $ 0.08$ \\
CHSS 2853 & 16:28:59.0 & 60:07:24 & $15.42 \pm 0.053$ & $ 0.03 \pm 0.12$ & $-0.01 \pm 0.24$ & 0.018 &  90.586 & $ 40.810$ & $ 0.36$ \\
CHSS 2854 & 16:29:31.4 & 63:41:53 & $14.43 \pm 0.034$ & $-0.02 \pm 0.07$ & $ 0.09 \pm 0.11$ & 0.021 &  95.000 & $ 39.618$ & $ 0.05$ \\
CHSS 2855 & 16:30:12.9 & 64:40:00 & $15.49 \pm 0.061$ & $ 0.07 \pm 0.14$ & $ 0.05 \pm 0.22$ & 0.029 &  96.144 & $ 39.214$ & $ 0.56$ \\
CHSS 2856 & 16:30:46.2 & 73:48:31 & $15.35 \pm 0.051$ & $ 0.10 \pm 0.12$ & $ 0.03 \pm 0.22$ & 0.031 & 106.670 & $ 35.509$ & $ 0.49$ \\
CHSS 2857 & 16:30:47.1 & 69:33:09 & $15.44 \pm 0.062$ & $ 0.03 \pm 0.13$ & $ 0.10 \pm 0.23$ & 0.026 & 101.885 & $ 37.324$ & $ 0.51$ \\
CHSS 2858 & 16:31:08.4 & 67:27:53 & $15.14 \pm 0.051$ & $ 0.05 \pm 0.10$ & $ 0.03 \pm 0.19$ & 0.039 &  99.439 & $ 38.110$ & $ 0.50$ \\
CHSS 2859 & 16:31:24.4 & 62:11:00 & $13.80 \pm 0.022$ & $-0.14 \pm 0.04$ & $-0.07 \pm 0.08$ & 0.027 &  93.046 & $ 39.908$ & $-0.08$ \\
CHSS 2860 & 16:31:57.6 & 67:32:28 & $14.03 \pm 0.028$ & $ 0.04 \pm 0.05$ & $ 0.04 \pm 0.08$ & 0.036 &  99.491 & $ 38.009$ & $ 0.09$ \\
CHSS 2861 & 16:32:59.8 & 66:42:04 & $13.69 \pm 0.025$ & $ 0.10 \pm 0.04$ & $ 0.06 \pm 0.06$ & 0.032 &  98.452 & $ 38.225$ & $ 0.34$ \\
CHSS 2862 & 16:34:00.0 & 67:11:07 & $15.32 \pm 0.053$ & $ 0.05 \pm 0.11$ & $-0.04 \pm 0.22$ & 0.027 &  98.980 & $ 37.958$ & $ 0.06$ \\
CHSS 2863 & 16:34:44.8 & 71:44:03 & $15.21 \pm 0.050$ & $ 0.07 \pm 0.10$ & $ 0.08 \pm 0.20$ & 0.047 & 104.204 & $ 36.135$ & $ 0.48$ \\
CHSS 2864 & 16:35:31.5 & 67:30:59 & $14.81 \pm 0.039$ & $-0.00 \pm 0.08$ & $-0.08 \pm 0.16$ & 0.033 &  99.304 & $ 37.701$ & $ 0.46$ \\
CHSS 2865 & 16:35:42.7 & 62:01:03 & $14.15 \pm 0.029$ & $ 0.03 \pm 0.05$ & $ 0.08 \pm 0.08$ & 0.029 &  92.643 & $ 39.478$ & $ 0.17$ \\
CHSS 2866 & 16:38:13.7 & 65:52:10 & $13.33 \pm 0.026$ & $-0.03 \pm 0.04$ & $-0.04 \pm 0.05$ & 0.024 &  97.229 & $ 38.018$ & $-0.02$ \\
CHSS 2867 & 16:38:14.6 & 59:59:39 & $15.42 \pm 0.057$ & $ 0.05 \pm 0.12$ & $ 0.07 \pm 0.21$ & 0.019 &  90.008 & $ 39.734$ & $ 0.37$ \\
CHSS 2868 & 16:41:54.0 & 63:37:39 & $12.56 \pm 0.022$ & $ 0.09 \pm 0.03$ & $-0.03 \pm 0.03$ & 0.024 &  94.362 & $ 38.336$ & $ 0.15$ \\
CHSS 2869 & 16:42:12.0 & 72:29:06 & $13.81 \pm 0.026$ & $ 0.02 \pm 0.04$ & $-0.02 \pm 0.07$ & 0.043 & 104.770 & $ 35.311$ & $ 0.04$ \\
CHSS 2870 & 16:42:52.5 & 62:00:55 & $15.42 \pm 0.066$ & $ 0.05 \pm 0.14$ & $ 0.03 \pm 0.21$ & 0.032 &  92.342 & $ 38.670$ & $ 0.52$ \\
CHSS 2871 & 16:43:09.2 & 60:48:04 & $14.93 \pm 0.039$ & $ 0.06 \pm 0.08$ & $ 0.04 \pm 0.11$ & 0.036 &  90.823 & $ 38.945$ & $ 0.45$ \\
CHSS 2872 & 16:43:32.5 & 72:57:29 & $15.07 \pm 0.047$ & $ 0.03 \pm 0.11$ & $ 0.02 \pm 0.20$ & 0.038 & 105.256 & $ 35.035$ & $ 0.53$ \\
CHSS 2873 & 16:46:02.9 & 62:40:06 & $13.11 \pm 0.026$ & $ 0.01 \pm 0.04$ & $ 0.09 \pm 0.05$ & 0.021 &  93.025 & $ 38.146$ & $ 0.07$ \\
CHSS 2874 & 16:46:30.1 & 63:03:11 & $13.42 \pm 0.026$ & $ 0.10 \pm 0.05$ & $ 0.07 \pm 0.06$ & 0.023 &  93.480 & $ 37.996$ & $ 0.34$ \\
CHSS 2875 & 16:47:39.2 & 71:27:51 & $15.00 \pm 0.042$ & $-0.15 \pm 0.10$ & $ 0.08 \pm 0.18$ & 0.034 & 103.417 & $ 35.297$ & $-0.01$ \\
CHSS 2876 & 16:48:09.0 & 71:25:00 & $12.55 \pm 0.023$ & $ 0.08 \pm 0.03$ & $ 0.05 \pm 0.03$ & 0.038 & 103.345 & $ 35.277$ & $ 0.28$ \\
CHSS 2877 & 16:48:48.7 & 66:32:46 & $14.90 \pm 0.035$ & $ 0.01 \pm 0.08$ & $ 0.04 \pm 0.15$ & 0.038 &  97.620 & $ 36.793$ & $ 0.34$ \\
CHSS 2878 & 16:51:09.8 & 62:34:02 & $13.89 \pm 0.030$ & $ 0.05 \pm 0.05$ & $ 0.09 \pm 0.06$ & 0.028 &  92.718 & $ 37.600$ & $ 0.24$ \\
CHSS 2879 & 16:53:56.9 & 62:25:36 & $13.19 \pm 0.027$ & $ 0.08 \pm 0.04$ & $ 0.04 \pm 0.04$ & 0.029 &  92.453 & $ 37.319$ & $ 0.11$ \\
CHSS 2880 & 16:54:21.1 & 67:45:37 & $15.42 \pm 0.054$ & $ 0.03 \pm 0.13$ & $ 0.04 \pm 0.20$ & 0.031 &  98.870 & $ 35.928$ & $ 0.52$ \\
CHSS 2881 & 16:55:20.3 & 67:37:57 & $13.99 \pm 0.029$ & $ 0.09 \pm 0.05$ & $ 0.04 \pm 0.06$ & 0.034 &  98.686 & $ 35.874$ & $ 0.16$ \\
CHSS 2882 & 16:56:53.3 & 69:00:24 & $13.49 \pm 0.027$ & $ 0.09 \pm 0.04$ & $ 0.09 \pm 0.05$ & 0.074 & 100.257 & $ 35.347$ & $ 0.40$ \\
CHSS 2883 & 16:57:08.7 & 60:59:42 & $14.46 \pm 0.034$ & $-0.07 \pm 0.06$ & $ 0.03 \pm 0.10$ & 0.021 &  90.594 & $ 37.243$ & $ 0.01$ \\
CHSS 2884 & 16:57:10.0 & 67:21:29 & $13.07 \pm 0.026$ & $ 0.03 \pm 0.04$ & $ 0.05 \pm 0.05$ & 0.035 &  98.302 & $ 35.781$ & $ 0.05$ \\
CHSS 2885 & 16:57:18.5 & 68:20:32 & $12.76 \pm 0.024$ & $ 0.07 \pm 0.04$ & $ 0.04 \pm 0.04$ & 0.044 &  99.462 & $ 35.499$ & $ 0.25$ \\
CHSS 2886 & 16:58:12.1 & 68:48:26 & $12.61 \pm 0.024$ & $-0.03 \pm 0.04$ & $-0.02 \pm 0.04$ & 0.045 &  99.982 & $ 35.291$ & $ 0.08$ \\
CHSS 2887 & 16:58:18.7 & 62:44:23 & $14.58 \pm 0.035$ & $ 0.05 \pm 0.07$ & $-0.09 \pm 0.13$ & 0.054 &  92.701 & $ 36.762$ & $ 0.12$ \\
CHSS 2888 & 16:58:48.0 & 69:15:53 & $14.09 \pm 0.031$ & $-0.05 \pm 0.06$ & $ 0.03 \pm 0.07$ & 0.068 & 100.501 & $ 35.111$ & $ 0.03$ \\
CHSS 2889 & 17:00:20.2 & 66:38:27 & $14.22 \pm 0.031$ & $ 0.00 \pm 0.06$ & $ 0.03 \pm 0.10$ & 0.039 &  97.350 & $ 35.666$ & $ 0.16$ \\
CHSS 2890 & 17:00:30.9 & 64:52:04 & $15.37 \pm 0.055$ & $ 0.06 \pm 0.13$ & $ 0.03 \pm 0.20$ & 0.022 &  95.218 & $ 36.065$ & $ 0.54$ \\
CHSS 2891 & 17:00:46.3 & 68:05:41 & $15.33 \pm 0.062$ & $ 0.10 \pm 0.14$ & $ 0.05 \pm 0.25$ & 0.046 &  99.063 & $ 35.256$ & $ 0.56$ \\
CHSS 2892 & 17:01:16.7 & 64:38:14 & $15.45 \pm 0.058$ & $ 0.09 \pm 0.14$ & $ 0.09 \pm 0.22$ & 0.025 &  94.918 & $ 36.037$ & $ 0.52$ \\
CHSS 2893 & 17:01:48.5 & 65:59:58 & $12.73 \pm 0.019$ & $-0.04 \pm 0.03$ & $-0.03 \pm 0.05$ & 0.032 &  96.540 & $ 35.676$ & $ 0.07$ \\
CHSS 2894 & 17:02:09.3 & 63:48:12 & $14.58 \pm 0.037$ & $-0.07 \pm 0.08$ & $-0.05 \pm 0.12$ & 0.024 &  93.884 & $ 36.120$ & $-0.03$ \\
CHSS 2895 & 17:03:33.9 & 60:48:50 & $12.92 \pm 0.025$ & $ 0.05 \pm 0.04$ & $ 0.07 \pm 0.05$ & 0.023 &  90.200 & $ 36.506$ & $ 0.22$ \\
CHSS 2896 & 17:04:52.7 & 61:56:44 & $15.37 \pm 0.053$ & $ 0.05 \pm 0.11$ & $-0.04 \pm 0.20$ & 0.025 &  91.553 & $ 36.163$ & $ 0.39$ \\
CHSS 2897 & 17:06:40.4 & 65:19:37 & $14.41 \pm 0.036$ & $ 0.09 \pm 0.06$ & $ 0.01 \pm 0.08$ & 0.035 &  95.599 & $ 35.333$ & $ 0.13$ \\
CHSS 2898 & 17:10:18.0 & 64:16:28 & $13.81 \pm 0.027$ & $ 0.03 \pm 0.05$ & $-0.02 \pm 0.07$ & 0.029 &  94.244 & $ 35.155$ & $ 0.03$ \\
CHSS 2899 & 17:14:05.9 & 60:53:28 & $13.23 \pm 0.022$ & $ 0.10 \pm 0.03$ & $ 0.05 \pm 0.04$ & 0.020 &  90.071 & $ 35.226$ & $ 0.25$ \\
CHSS 2900 & 23:04:46.2 & 20:20:47 & $15.15 \pm 0.043$ & $ 0.07 \pm 0.09$ & $ 0.06 \pm 0.15$ & 0.235 &  91.610 & $-35.955$ & $ 0.42$ \\
CHSS 2901 & 23:05:10.9 & 18:54:40 & $14.78 \pm 0.032$ & $-0.03 \pm 0.07$ & $ 0.05 \pm 0.12$ & 0.100 &  90.827 & $-37.249$ & $ 0.13$ \\
CHSS 2902 & 23:05:53.7 & 20:48:47 & $15.02 \pm 0.041$ & $ 0.09 \pm 0.08$ & $ 0.06 \pm 0.14$ & 0.347 &  92.175 & $-35.677$ & $ 0.47$ \\
CHSS 2903 & 23:08:20.0 & 20:28:52 & $13.18 \pm 0.021$ & $-0.10 \pm 0.03$ & $ 0.02 \pm 0.04$ & 0.218 &  92.594 & $-36.244$ & $-0.02$ \\
CHSS 2904 & 23:08:30.0 & 17:04:09 & $13.35 \pm 0.025$ & $ 0.05 \pm 0.04$ & $-0.03 \pm 0.04$ & 0.139 &  90.526 & $-39.239$ & $ 0.12$ \\
CHSS 2905 & 23:08:55.5 & 20:02:23 & $13.29 \pm 0.020$ & $ 0.09 \pm 0.03$ & $ 0.05 \pm 0.04$ & 0.165 &  92.482 & $-36.698$ & $ 0.16$ \\
CHSS 2906 & 23:11:06.2 & 17:36:53 & $13.05 \pm 0.021$ & $ 0.03 \pm 0.03$ & $ 0.02 \pm 0.04$ & 0.099 &  91.569 & $-39.070$ & $ 0.09$ \\
CHSS 2907 & 23:11:44.9 & 19:45:53 & $14.50 \pm 0.035$ & $ 0.07 \pm 0.07$ & $-0.04 \pm 0.11$ & 0.224 &  93.049 & $-37.255$ & $ 0.25$ \\
CHSS 2908 & 23:12:29.4 & 20:10:39 & $12.51 \pm 0.020$ & $ 0.07 \pm 0.03$ & $ 0.02 \pm 0.03$ & 0.165 &  93.484 & $-36.972$ & $ 0.27$ \\
CHSS 2909 & 23:12:30.5 & 15:52:02 & $13.15 \pm 0.021$ & $ 0.06 \pm 0.03$ & $ 0.09 \pm 0.04$ & 0.093 &  90.839 & $-40.759$ & $ 0.25$ \\
CHSS 2910 & 23:12:55.1 & 22:05:17 & $12.71 \pm 0.021$ & $-0.07 \pm 0.03$ & $-0.05 \pm 0.04$ & 0.231 &  94.684 & $-35.322$ & $ 0.15$ \\
CHSS 2911 & 23:12:55.5 & 18:29:47 & $12.62 \pm 0.021$ & $ 0.06 \pm 0.03$ & $ 0.05 \pm 0.04$ & 0.171 &  92.600 & $-38.504$ & $ 0.24$ \\
CHSS 2912 & 23:13:31.7 & 15:25:48 & $14.57 \pm 0.032$ & $ 0.08 \pm 0.06$ & $ 0.04 \pm 0.09$ & 0.067 &  90.838 & $-41.261$ & $ 0.06$ \\
CHSS 2913 & 23:13:48.2 & 21:33:38 & $13.10 \pm 0.024$ & $ 0.08 \pm 0.04$ & $ 0.06 \pm 0.04$ & 0.243 &  94.614 & $-35.886$ & $ 0.33$ \\
CHSS 2914 & 23:14:03.0 & 21:03:05 & $14.91 \pm 0.038$ & $ 0.04 \pm 0.07$ & $ 0.01 \pm 0.14$ & 0.295 &  94.390 & $-36.365$ & $ 0.54$ \\
CHSS 2915 & 23:14:09.3 & 15:08:30 & $13.51 \pm 0.022$ & $ 0.01 \pm 0.04$ & $-0.01 \pm 0.05$ & 0.062 &  90.825 & $-41.586$ & $ 0.05$ \\
CHSS 2916 & 23:14:38.2 & 19:47:50 & $14.98 \pm 0.041$ & $ 0.08 \pm 0.07$ & $-0.02 \pm 0.14$ & 0.146 &  93.825 & $-37.543$ & $ 0.31$ \\
CHSS 2917 & 23:15:15.2 & 18:03:38 & $13.18 \pm 0.021$ & $ 0.07 \pm 0.03$ & $ 0.05 \pm 0.04$ & 0.105 &  92.962 & $-39.149$ & $ 0.19$ \\
CHSS 2918 & 23:15:19.7 & 21:35:00 & $14.79 \pm 0.040$ & $ 0.09 \pm 0.07$ & $ 0.01 \pm 0.13$ & 0.299 &  95.017 & $-36.025$ & $ 0.38$ \\
CHSS 2919 & 23:17:02.9 & 22:28:40 & $14.38 \pm 0.032$ & $ 0.07 \pm 0.05$ & $-0.09 \pm 0.09$ & 0.137 &  95.945 & $-35.399$ & $ 0.10$ \\
CHSS 2920 & 23:18:13.1 & 19:04:06 & $15.05 \pm 0.041$ & $ 0.05 \pm 0.08$ & $ 0.08 \pm 0.14$ & 0.073 &  94.358 & $-38.576$ & $ 0.49$ \\
CHSS 2921 & 23:18:26.1 & 17:57:44 & $12.82 \pm 0.023$ & $ 0.10 \pm 0.03$ & $ 0.05 \pm 0.04$ & 0.058 &  93.771 & $-39.586$ & $ 0.19$ \\
CHSS 3064 & 23:18:34.5 & 13:51:26 & $14.18 \pm 0.030$ & $ 0.09 \pm 0.05$ & $-0.03 \pm 0.09$ & 0.052 &  91.246 & $-43.228$ & $ 0.24$ \\
CHSS 2922 & 23:19:39.2 & 21:55:40 & $13.61 \pm 0.026$ & $-0.09 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.095 &  96.321 & $-36.156$ & $ 0.09$ \\
CHSS 2923 & 23:19:40.2 & 17:40:12 & $14.95 \pm 0.041$ & $ 0.06 \pm 0.08$ & $ 0.04 \pm 0.16$ & 0.036 &  93.939 & $-39.980$ & $ 0.22$ \\
CHSS 2924 & 23:19:40.9 & 21:49:12 & $13.15 \pm 0.021$ & $ 0.10 \pm 0.03$ & $ 0.09 \pm 0.04$ & 0.095 &  96.271 & $-36.257$ & $ 0.20$ \\
CHSS 2925 & 23:20:05.6 & 18:17:55 & $13.41 \pm 0.023$ & $ 0.09 \pm 0.03$ & $ 0.07 \pm 0.05$ & 0.041 &  94.424 & $-39.463$ & $ 0.37$ \\
CHSS 3065 & 23:20:07.7 & 12:37:47 & $14.21 \pm 0.030$ & $ 0.09 \pm 0.05$ & $ 0.03 \pm 0.09$ & 0.056 &  90.883 & $-44.486$ & $ 0.22$ \\
CHSS 2926 & 23:21:41.2 & 19:37:30 & $14.00 \pm 0.026$ & $ 0.01 \pm 0.04$ & $ 0.09 \pm 0.07$ & 0.048 &  95.610 & $-38.439$ & $ 0.12$ \\
CHSS 2927 & 23:21:49.7 & 16:41:51 & $14.95 \pm 0.041$ & $ 0.07 \pm 0.07$ & $-0.01 \pm 0.16$ & 0.022 &  93.967 & $-41.080$ & $ 0.15$ \\
CHSS 2928 & 23:22:00.1 & 23:17:35 & $13.08 \pm 0.023$ & $ 0.05 \pm 0.03$ & $-0.03 \pm 0.04$ & 0.057 &  97.635 & $-35.147$ & $ 0.11$ \\
CHSS 2929 & 23:22:23.9 & 20:46:36 & $14.06 \pm 0.027$ & $ 0.00 \pm 0.04$ & $ 0.04 \pm 0.07$ & 0.118 &  96.429 & $-37.470$ & $ 0.29$ \\
CHSS 3066 & 23:22:32.6 & 12:32:14 & $12.90 \pm 0.023$ & $-0.05 \pm 0.03$ & $-0.05 \pm 0.04$ & 0.066 &  91.548 & $-44.849$ & $-0.00$ \\
CHSS 2930 & 23:22:44.3 & 22:11:34 & $14.36 \pm 0.030$ & $ 0.08 \pm 0.05$ & $ 0.05 \pm 0.08$ & 0.059 &  97.262 & $-36.219$ & $ 0.12$ \\
CHSS 3067 & 23:22:44.9 & 14:47:16 & $13.94 \pm 0.027$ & $ 0.07 \pm 0.05$ & $ 0.03 \pm 0.07$ & 0.052 &  93.066 & $-42.882$ & $ 0.20$ \\
CHSS 2931 & 23:22:50.9 & 19:01:22 & $12.76 \pm 0.020$ & $ 0.09 \pm 0.03$ & $ 0.08 \pm 0.03$ & 0.036 &  95.593 & $-39.100$ & $ 0.34$ \\
CHSS 2932 & 23:23:09.1 & 22:49:52 & $14.21 \pm 0.028$ & $ 0.05 \pm 0.04$ & $ 0.08 \pm 0.07$ & 0.053 &  97.696 & $-35.677$ & $ 0.07$ \\
CHSS 3068 & 23:23:35.9 & 13:16:43 & $14.00 \pm 0.026$ & $ 0.07 \pm 0.04$ & $ 0.06 \pm 0.07$ & 0.081 &  92.356 & $-44.316$ & $ 0.14$ \\
CHSS 3069 & 23:24:11.4 & 10:20:16 & $15.24 \pm 0.057$ & $ 0.02 \pm 0.12$ & $ 0.07 \pm 0.18$ & 0.060 &  90.541 & $-46.973$ & $ 0.50$ \\
CHSS 3070 & 23:24:22.3 & 14:04:05 & $14.60 \pm 0.033$ & $ 0.04 \pm 0.06$ & $-0.01 \pm 0.12$ & 0.044 &  93.094 & $-43.702$ & $ 0.06$ \\
CHSS 2933 & 23:24:27.5 & 21:38:51 & $14.22 \pm 0.024$ & $-0.17 \pm 0.04$ & $-0.02 \pm 0.08$ & 0.079 &  97.433 & $-36.880$ & $-0.12$ \\
CHSS 2934 & 23:24:30.7 & 20:48:48 & $12.73 \pm 0.026$ & $ 0.04 \pm 0.04$ & $-0.02 \pm 0.04$ & 0.066 &  97.013 & $-37.645$ & $-0.00$ \\
CHSS 3071 & 23:25:02.0 & 12:29:58 & $14.67 \pm 0.034$ & $ 0.02 \pm 0.06$ & $ 0.05 \pm 0.13$ & 0.069 &  92.282 & $-45.168$ & $ 0.10$ \\
CHSS 2935 & 23:25:36.9 & 21:56:39 & $12.55 \pm 0.024$ & $ 0.07 \pm 0.04$ & $ 0.07 \pm 0.04$ & 0.068 &  97.891 & $-36.719$ & $ 0.29$ \\
CHSS 3072 & 23:26:52.4 & 12:30:22 & $14.60 \pm 0.036$ & $-0.03 \pm 0.07$ & $ 0.08 \pm 0.13$ & 0.075 &  92.853 & $-45.369$ & $-0.07$ \\
CHSS 2936 & 23:27:32.5 & 19:21:11 & $15.29 \pm 0.055$ & $ 0.09 \pm 0.13$ & $-0.04 \pm 0.18$ & 0.076 &  97.069 & $-39.268$ & $ 0.11$ \\
CHSS 2937 & 23:27:54.4 & 21:29:49 & $13.15 \pm 0.027$ & $ 0.05 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.051 &  98.276 & $-37.343$ & $ 0.29$ \\
CHSS 2938 & 23:28:05.2 & 19:04:29 & $14.72 \pm 0.040$ & $ 0.08 \pm 0.08$ & $ 0.07 \pm 0.11$ & 0.050 &  97.072 & $-39.575$ & $ 0.33$ \\
CHSS 2939 & 23:28:45.2 & 23:28:34 & $14.13 \pm 0.032$ & $ 0.05 \pm 0.06$ & $ 0.01 \pm 0.07$ & 0.038 &  99.466 & $-35.600$ & $-0.01$ \\
CHSS 2940 & 23:28:57.1 & 18:28:55 & $15.25 \pm 0.054$ & $ 0.04 \pm 0.11$ & $ 0.06 \pm 0.16$ & 0.049 &  96.998 & $-40.200$ & $ 0.34$ \\
CHSS 3073 & 23:29:19.4 &  9:37:18 & $13.25 \pm 0.023$ & $ 0.04 \pm 0.04$ & $ 0.08 \pm 0.05$ & 0.043 &  91.682 & $-48.205$ & $ 0.21$ \\
CHSS 3074 & 23:30:13.4 &  8:26:06 & $14.01 \pm 0.030$ & $ 0.00 \pm 0.06$ & $ 0.06 \pm 0.08$ & 0.077 &  91.131 & $-49.356$ & $ 0.07$ \\
CHSS 2941 & 23:30:46.1 & 22:18:22 & $13.13 \pm 0.020$ & $ 0.08 \pm 0.03$ & $ 0.09 \pm 0.04$ & 0.047 &  99.438 & $-36.858$ & $ 0.24$ \\
CHSS 2942 & 23:31:08.2 & 19:56:07 & $14.83 \pm 0.043$ & $ 0.07 \pm 0.09$ & $ 0.03 \pm 0.11$ & 0.105 &  98.370 & $-39.076$ & $ 0.21$ \\
CHSS 3075 & 23:31:12.9 &  9:10:00 & $12.57 \pm 0.023$ & $ 0.05 \pm 0.03$ & $ 0.03 \pm 0.04$ & 0.045 &  91.985 & $-48.825$ & $ 0.10$ \\
CHSS 2943 & 23:31:43.9 & 23:35:50 & $13.44 \pm 0.026$ & $ 0.10 \pm 0.04$ & $ 0.07 \pm 0.05$ & 0.060 & 100.300 & $-35.747$ & $ 0.15$ \\
CHSS 2944 & 23:32:09.0 & 23:09:26 & $14.12 \pm 0.028$ & $ 0.07 \pm 0.04$ & $ 0.05 \pm 0.06$ & 0.053 & 100.207 & $-36.191$ & $ 0.24$ \\
CHSS 3076 & 23:32:14.1 & 11:37:02 & $13.89 \pm 0.028$ & $ 0.07 \pm 0.05$ & $ 0.06 \pm 0.07$ & 0.063 &  93.966 & $-46.752$ & $ 0.18$ \\
CHSS 2945 & 23:32:35.6 & 21:44:25 & $13.37 \pm 0.024$ & $ 0.05 \pm 0.04$ & $-0.04 \pm 0.05$ & 0.089 &  99.659 & $-37.542$ & $ 0.21$ \\
CHSS 2946 & 23:32:44.2 & 20:00:43 & $14.10 \pm 0.028$ & $ 0.03 \pm 0.05$ & $-0.07 \pm 0.08$ & 0.076 &  98.855 & $-39.152$ & $ 0.04$ \\
CHSS 3077 & 23:32:51.4 & 13:59:18 & $13.01 \pm 0.024$ & $ 0.05 \pm 0.04$ & $-0.02 \pm 0.04$ & 0.079 &  95.624 & $-44.677$ & $ 0.03$ \\
CHSS 3078 & 23:34:23.2 &  5:21:48 & $15.27 \pm 0.048$ & $ 0.03 \pm 0.10$ & $-0.07 \pm 0.16$ & 0.067 &  90.238 & $-52.548$ & $ 0.18$ \\
CHSS 2947 & 23:34:58.1 & 16:42:33 & $14.99 \pm 0.041$ & $ 0.07 \pm 0.08$ & $-0.04 \pm 0.14$ & 0.058 &  97.795 & $-42.400$ & $ 0.17$ \\
CHSS 2948 & 23:35:23.0 & 23:06:05 & $13.50 \pm 0.022$ & $ 0.03 \pm 0.03$ & $ 0.03 \pm 0.05$ & 0.070 & 101.039 & $-36.516$ & $ 0.01$ \\
CHSS 2949 & 23:35:32.4 & 18:35:21 & $13.97 \pm 0.027$ & $ 0.06 \pm 0.05$ & $-0.06 \pm 0.07$ & 0.065 &  98.939 & $-40.720$ & $ 0.00$ \\
CHSS 3138 & 23:36:33.5 &  4:25:04 & $13.22 \pm 0.029$ & $ 0.07 \pm 0.04$ & $-0.04 \pm 0.04$ & 0.085 &  90.269 & $-53.637$ & $ 0.15$ \\
CHSS 2950 & 23:36:55.0 & 18:12:59 & $14.59 \pm 0.032$ & $ 0.04 \pm 0.07$ & $-0.02 \pm 0.09$ & 0.056 &  99.152 & $-41.189$ & $ 0.06$ \\
CHSS 2951 & 23:37:26.3 & 16:42:40 & $13.66 \pm 0.029$ & $-0.07 \pm 0.05$ & $ 0.08 \pm 0.05$ & 0.049 &  98.536 & $-42.628$ & $-0.03$ \\
CHSS 2952 & 23:37:53.8 & 23:58:06 & $13.11 \pm 0.022$ & $-0.01 \pm 0.03$ & $ 0.01 \pm 0.04$ & 0.067 & 102.087 & $-35.909$ & $ 0.05$ \\
CHSS 3079 & 23:37:57.4 & 14:05:27 & $15.20 \pm 0.040$ & $ 0.09 \pm 0.10$ & $-0.05 \pm 0.15$ & 0.078 &  97.276 & $-45.089$ & $ 0.38$ \\
CHSS 2953 & 23:38:04.5 & 24:44:50 & $12.78 \pm 0.021$ & $ 0.07 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.060 & 102.464 & $-35.192$ & $ 0.25$ \\
CHSS 2954 & 23:38:15.4 & 16:52:21 & $14.21 \pm 0.033$ & $-0.03 \pm 0.07$ & $ 0.08 \pm 0.09$ & 0.062 &  98.865 & $-42.554$ & $ 0.07$ \\
CHSS 3080 & 23:38:41.9 & 12:27:13 & $12.54 \pm 0.022$ & $-0.13 \pm 0.04$ & $-0.04 \pm 0.05$ & 0.069 &  96.571 & $-46.661$ & $ 0.04$ \\
CHSS 2955 & 23:38:48.4 & 22:48:15 & $13.59 \pm 0.030$ & $ 0.08 \pm 0.04$ & $ 0.04 \pm 0.05$ & 0.050 & 101.828 & $-37.073$ & $ 0.31$ \\
CHSS 3081 & 23:39:01.6 & 14:09:19 & $14.97 \pm 0.042$ & $ 0.03 \pm 0.09$ & $ 0.09 \pm 0.13$ & 0.044 &  97.650 & $-45.132$ & $ 0.49$ \\
CHSS 2956 & 23:39:15.2 & 20:05:36 & $14.50 \pm 0.036$ & $-0.06 \pm 0.07$ & $ 0.07 \pm 0.12$ & 0.079 & 100.733 & $-39.646$ & $ 0.04$ \\
CHSS 2957 & 23:39:27.5 & 19:54:06 & $13.82 \pm 0.027$ & $ 0.09 \pm 0.04$ & $ 0.08 \pm 0.06$ & 0.095 & 100.702 & $-39.843$ & $ 0.26$ \\
CHSS 2958 & 23:39:52.1 & 19:51:19 & $12.65 \pm 0.021$ & $ 0.02 \pm 0.03$ & $ 0.05 \pm 0.04$ & 0.092 & 100.797 & $-39.920$ & $ 0.10$ \\
CHSS 2959 & 23:40:02.0 & 24:05:57 & $15.03 \pm 0.048$ & $ 0.09 \pm 0.10$ & $ 0.09 \pm 0.14$ & 0.052 & 102.709 & $-35.952$ & $ 0.18$ \\
CHSS 3082 & 23:40:20.9 & 12:18:57 & $14.27 \pm 0.030$ & $-0.02 \pm 0.05$ & $ 0.10 \pm 0.10$ & 0.068 &  97.029 & $-46.949$ & $ 0.09$ \\
CHSS 3139 & 23:40:24.8 &  3:23:54 & $12.59 \pm 0.026$ & $ 0.05 \pm 0.04$ & $ 0.06 \pm 0.03$ & 0.055 &  90.882 & $-54.992$ & $ 0.11$ \\
CHSS 3083 & 23:40:36.0 &  7:34:45 & $12.80 \pm 0.027$ & $ 0.01 \pm 0.04$ & $ 0.05 \pm 0.04$ & 0.124 &  94.109 & $-51.285$ & $ 0.01$ \\
CHSS 3084 & 23:41:21.8 & 11:32:28 & $14.49 \pm 0.038$ & $ 0.10 \pm 0.06$ & $ 0.01 \pm 0.09$ & 0.059 &  96.910 & $-47.759$ & $ 0.14$ \\
CHSS 2960 & 23:41:22.6 & 18:20:57 & $14.18 \pm 0.028$ & $ 0.06 \pm 0.05$ & $-0.10 \pm 0.07$ & 0.091 & 100.528 & $-41.454$ & $ 0.00$ \\
CHSS 3085 & 23:41:32.3 &  6:30:44 & $14.69 \pm 0.036$ & $ 0.08 \pm 0.08$ & $ 0.03 \pm 0.11$ & 0.107 &  93.697 & $-52.347$ & $ 0.44$ \\
CHSS 2961 & 23:41:38.5 & 17:19:02 & $13.29 \pm 0.025$ & $ 0.06 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.070 & 100.108 & $-42.440$ & $ 0.20$ \\
CHSS 3086 & 23:41:44.4 &  8:09:03 & $14.05 \pm 0.031$ & $ 0.10 \pm 0.05$ & $ 0.05 \pm 0.06$ & 0.124 &  94.904 & $-50.889$ & $ 0.32$ \\
CHSS 3087 & 23:41:46.1 & 14:56:49 & $12.63 \pm 0.023$ & $ 0.09 \pm 0.03$ & $ 0.07 \pm 0.03$ & 0.035 &  98.943 & $-44.655$ & $ 0.27$ \\
CHSS 2962 & 23:42:06.7 & 20:42:37 & $13.02 \pm 0.023$ & $ 0.07 \pm 0.03$ & $ 0.04 \pm 0.04$ & 0.081 & 101.825 & $-39.303$ & $ 0.16$ \\
CHSS 2963 & 23:42:07.0 & 24:51:32 & $15.25 \pm 0.051$ & $ 0.09 \pm 0.11$ & $ 0.01 \pm 0.18$ & 0.040 & 103.569 & $-35.393$ & $ 0.40$ \\
CHSS 2964 & 23:42:15.8 & 23:47:22 & $14.37 \pm 0.030$ & $ 0.08 \pm 0.05$ & $ 0.06 \pm 0.07$ & 0.064 & 103.176 & $-36.414$ & $ 0.13$ \\
CHSS 2965 & 23:42:19.6 & 25:00:53 & $14.73 \pm 0.039$ & $ 0.06 \pm 0.08$ & $-0.09 \pm 0.12$ & 0.039 & 103.686 & $-35.261$ & $ 0.03$ \\
CHSS 2966 & 23:42:19.7 & 21:14:47 & $14.84 \pm 0.032$ & $-0.07 \pm 0.07$ & $ 0.08 \pm 0.12$ & 0.069 & 102.122 & $-38.816$ & $ 0.05$ \\
CHSS 3088 & 23:42:49.3 & 11:14:19 & $14.22 \pm 0.032$ & $ 0.07 \pm 0.06$ & $ 0.01 \pm 0.08$ & 0.062 &  97.221 & $-48.178$ & $ 0.02$ \\
CHSS 3140 & 23:42:50.9 &  3:46:28 & $14.16 \pm 0.028$ & $ 0.08 \pm 0.04$ & $ 0.06 \pm 0.06$ & 0.052 &  92.124 & $-54.941$ & $ 0.20$ \\
CHSS 2967 & 23:42:54.4 & 23:49:12 & $12.72 \pm 0.021$ & $ 0.05 \pm 0.03$ & $ 0.00 \pm 0.03$ & 0.058 & 103.362 & $-36.434$ & $ 0.13$ \\
CHSS 2968 & 23:43:07.6 & 21:54:45 & $13.85 \pm 0.032$ & $-0.00 \pm 0.06$ & $ 0.04 \pm 0.08$ & 0.108 & 102.631 & $-38.251$ & $ 0.14$ \\
CHSS 2969 & 23:43:59.3 & 24:45:52 & $15.22 \pm 0.051$ & $ 0.07 \pm 0.12$ & $-0.09 \pm 0.18$ & 0.041 & 104.026 & $-35.619$ & $ 0.54$ \\
CHSS 2970 & 23:44:01.7 & 20:06:25 & $14.15 \pm 0.026$ & $ 0.09 \pm 0.05$ & $ 0.01 \pm 0.07$ & 0.101 & 102.108 & $-40.023$ & $ 0.36$ \\
CHSS 3089 & 23:44:25.5 &  7:23:15 & $14.35 \pm 0.038$ & $ 0.08 \pm 0.07$ & $ 0.06 \pm 0.09$ & 0.183 &  95.360 & $-51.860$ & $ 0.28$ \\
CHSS 2971 & 23:44:39.3 & 15:49:38 & $13.04 \pm 0.024$ & $ 0.10 \pm 0.03$ & $ 0.07 \pm 0.04$ & 0.027 & 100.299 & $-44.090$ & $ 0.32$ \\
CHSS 2972 & 23:44:57.3 & 21:10:35 & $14.03 \pm 0.028$ & $-0.11 \pm 0.05$ & $ 0.02 \pm 0.08$ & 0.103 & 102.834 & $-39.087$ & $-0.05$ \\
CHSS 3090 & 23:45:02.4 &  8:34:32 & $15.03 \pm 0.052$ & $ 0.02 \pm 0.10$ & $-0.02 \pm 0.17$ & 0.148 &  96.360 & $-50.838$ & $ 0.16$ \\
CHSS 2973 & 23:45:12.3 & 24:56:17 & $12.87 \pm 0.023$ & $ 0.04 \pm 0.03$ & $-0.02 \pm 0.04$ & 0.044 & 104.415 & $-35.541$ & $ 0.09$ \\
CHSS 2974 & 23:45:14.4 & 19:12:31 & $13.11 \pm 0.024$ & $ 0.02 \pm 0.04$ & $-0.03 \pm 0.04$ & 0.096 & 102.063 & $-40.965$ & $ 0.04$ \\
CHSS 2975 & 23:45:29.8 & 22:03:54 & $14.46 \pm 0.032$ & $ 0.04 \pm 0.06$ & $ 0.06 \pm 0.09$ & 0.115 & 103.356 & $-38.287$ & $ 0.04$ \\
CHSS 2976 & 23:46:25.8 & 18:35:57 & $13.78 \pm 0.028$ & $ 0.08 \pm 0.04$ & $-0.03 \pm 0.06$ & 0.086 & 102.145 & $-41.634$ & $ 0.12$ \\
CHSS 3091 & 23:46:28.3 & 10:05:22 & $13.78 \pm 0.032$ & $ 0.07 \pm 0.05$ & $ 0.06 \pm 0.07$ & 0.057 &  97.798 & $-49.585$ & $ 0.25$ \\
CHSS 2977 & 23:46:49.9 & 17:04:19 & $13.49 \pm 0.024$ & $ 0.02 \pm 0.04$ & $ 0.03 \pm 0.05$ & 0.060 & 101.572 & $-43.104$ & $-0.00$ \\
CHSS 3092 & 23:46:59.5 &  5:18:17 & $15.18 \pm 0.055$ & $ 0.07 \pm 0.11$ & $-0.00 \pm 0.15$ & 0.098 &  94.877 & $-54.019$ & $ 0.15$ \\
CHSS 2978 & 23:47:12.8 & 19:51:24 & $13.62 \pm 0.028$ & $ 0.01 \pm 0.04$ & $ 0.05 \pm 0.06$ & 0.173 & 102.925 & $-40.507$ & $ 0.09$ \\
CHSS 3141 & 23:47:13.9 &  4:44:25 & $14.11 \pm 0.035$ & $ 0.01 \pm 0.05$ & $ 0.01 \pm 0.07$ & 0.062 &  94.561 & $-54.556$ & $ 0.05$ \\
CHSS 2979 & 23:47:53.8 & 21:42:16 & $14.51 \pm 0.044$ & $ 0.10 \pm 0.08$ & $ 0.02 \pm 0.12$ & 0.192 & 103.885 & $-38.806$ & $ 0.33$ \\
CHSS 3093 & 23:47:55.2 & 12:02:19 & $15.08 \pm 0.040$ & $ 0.05 \pm 0.08$ & $-0.04 \pm 0.16$ & 0.074 &  99.402 & $-47.910$ & $ 0.11$ \\
CHSS 3094 & 23:47:57.8 & 14:07:47 & $13.62 \pm 0.024$ & $-0.17 \pm 0.04$ & $-0.02 \pm 0.05$ & 0.056 & 100.509 & $-45.960$ & $-0.08$ \\
CHSS 2980 & 23:48:08.2 & 24:35:31 & $14.88 \pm 0.034$ & $-0.06 \pm 0.09$ & $-0.07 \pm 0.16$ & 0.049 & 105.066 & $-36.074$ & $ 0.09$ \\
CHSS 2981 & 23:48:22.3 & 24:23:07 & $12.72 \pm 0.020$ & $-0.09 \pm 0.03$ & $-0.07 \pm 0.03$ & 0.049 & 105.052 & $-36.287$ & $-0.09$ \\
CHSS 3095 & 23:48:23.0 &  7:44:16 & $14.19 \pm 0.037$ & $ 0.09 \pm 0.07$ & $ 0.02 \pm 0.09$ & 0.108 &  97.043 & $-51.936$ & $ 0.19$ \\
CHSS 2982 & 23:49:54.0 & 22:53:22 & $12.84 \pm 0.020$ & $ 0.07 \pm 0.03$ & $ 0.04 \pm 0.03$ & 0.125 & 104.909 & $-37.819$ & $ 0.24$ \\
CHSS 2983 & 23:50:05.0 & 17:53:44 & $13.09 \pm 0.021$ & $ 0.07 \pm 0.03$ & $ 0.09 \pm 0.03$ & 0.045 & 102.941 & $-42.582$ & $ 0.32$ \\
CHSS 3096 & 23:50:13.4 & 13:41:34 & $13.25 \pm 0.023$ & $-0.01 \pm 0.03$ & $ 0.08 \pm 0.04$ & 0.038 & 101.035 & $-46.560$ & $-0.08$ \\
CHSS 3097 & 23:50:57.3 &  8:45:42 & $13.48 \pm 0.030$ & $ 0.09 \pm 0.04$ & $-0.01 \pm 0.04$ & 0.086 &  98.618 & $-51.232$ & $ 0.20$ \\
CHSS 2984 & 23:51:03.1 & 20:30:19 & $14.17 \pm 0.027$ & $ 0.10 \pm 0.05$ & $ 0.01 \pm 0.07$ & 0.081 & 104.314 & $-40.173$ & $ 0.31$ \\
CHSS 3142 & 23:51:20.0 &  3:06:25 & $14.35 \pm 0.036$ & $ 0.07 \pm 0.05$ & $-0.09 \pm 0.08$ & 0.044 &  94.986 & $-56.468$ & $ 0.20$ \\
CHSS 1617 & 23:51:53.3 &  0:28:18 & $13.72 \pm 0.029$ & $-0.15 \pm 0.04$ & $-0.04 \pm 0.06$ & 0.031 &  93.098 & $-58.907$ & $-0.12$ \\
CHSS 2985 & 23:52:42.5 & 22:37:06 & $14.31 \pm 0.027$ & $ 0.01 \pm 0.06$ & $ 0.01 \pm 0.08$ & 0.178 & 105.594 & $-38.268$ & $-0.09$ \\
CHSS 2986 & 23:53:17.0 & 17:57:21 & $14.14 \pm 0.028$ & $ 0.06 \pm 0.05$ & $-0.00 \pm 0.07$ & 0.047 & 103.950 & $-42.762$ & $ 0.07$ \\
CHSS 2987 & 23:53:17.6 & 21:59:51 & $14.96 \pm 0.034$ & $-0.17 \pm 0.08$ & $-0.01 \pm 0.15$ & 0.105 & 105.532 & $-38.902$ & $-0.11$ \\
CHSS 1618 & 23:53:19.3 &  0:16:15 & $12.70 \pm 0.022$ & $ 0.02 \pm 0.03$ & $ 0.03 \pm 0.03$ & 0.039 &  93.554 & $-59.245$ & $ 0.10$ \\
CHSS 2988 & 23:53:44.8 & 20:06:05 & $14.02 \pm 0.026$ & $-0.04 \pm 0.04$ & $-0.07 \pm 0.06$ & 0.082 & 104.948 & $-40.747$ & $-0.07$ \\
CHSS 2989 & 23:53:53.7 & 25:54:05 & $15.26 \pm 0.061$ & $ 0.10 \pm 0.12$ & $ 0.01 \pm 0.17$ & 0.040 & 107.061 & $-35.191$ & $ 0.49$ \\
CHSS 3098 & 23:54:19.0 & 13:02:02 & $13.23 \pm 0.027$ & $ 0.06 \pm 0.04$ & $ 0.05 \pm 0.04$ & 0.043 & 102.090 & $-47.513$ & $ 0.28$ \\
CHSS 3099 & 23:54:25.6 &  9:27:22 & $13.00 \pm 0.024$ & $ 0.07 \pm 0.04$ & $ 0.04 \pm 0.05$ & 0.095 & 100.288 & $-50.892$ & $ 0.56$ \\
CHSS 3100 & 23:54:39.1 &  7:46:51 & $12.78 \pm 0.024$ & $-0.01 \pm 0.04$ & $ 0.06 \pm 0.04$ & 0.051 &  99.418 & $-52.479$ & $ 0.02$ \\
CHSS 3143 & 23:54:45.7 &  3:48:37 & $14.34 \pm 0.030$ & $ 0.08 \pm 0.06$ & $ 0.06 \pm 0.08$ & 0.040 &  96.909 & $-56.171$ & $ 0.02$ \\
CHSS 2990 & 23:55:04.5 & 25:17:05 & $14.67 \pm 0.038$ & $ 0.09 \pm 0.07$ & $ 0.08 \pm 0.09$ & 0.084 & 107.172 & $-35.856$ & $ 0.15$ \\
CHSS 2991 & 23:55:07.0 & 16:32:40 & $13.06 \pm 0.023$ & $-0.02 \pm 0.03$ & $-0.00 \pm 0.04$ & 0.033 & 103.935 & $-44.240$ & $ 0.03$ \\
CHSS 2992 & 23:55:11.3 & 17:34:14 & $14.68 \pm 0.043$ & $ 0.08 \pm 0.07$ & $ 0.07 \pm 0.12$ & 0.038 & 104.383 & $-43.266$ & $ 0.56$ \\
CHSS 1619 & 23:55:14.5 &  0:03:22 & $13.42 \pm 0.024$ & $ 0.10 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.038 &  94.223 & $-59.646$ & $ 0.07$ \\
CHSS 2993 & 23:55:16.1 & 16:15:54 & $14.08 \pm 0.030$ & $ 0.10 \pm 0.05$ & $-0.08 \pm 0.08$ & 0.031 & 103.865 & $-44.517$ & $ 0.18$ \\
CHSS 2994 & 23:55:17.3 & 18:20:15 & $13.93 \pm 0.030$ & $-0.16 \pm 0.06$ & $-0.08 \pm 0.08$ & 0.038 & 104.723 & $-42.540$ & $-0.08$ \\
CHSS 3101 & 23:55:18.5 & 13:39:55 & $14.95 \pm 0.046$ & $ 0.08 \pm 0.08$ & $ 0.05 \pm 0.15$ & 0.044 & 102.725 & $-46.992$ & $ 0.21$ \\
CHSS 2995 & 23:55:32.9 & 26:12:01 & $15.01 \pm 0.036$ & $-0.05 \pm 0.09$ & $ 0.03 \pm 0.15$ & 0.036 & 107.596 & $-35.001$ & $-0.06$ \\
CHSS 3144 & 23:55:53.8 &  1:21:38 & $14.70 \pm 0.035$ & $ 0.06 \pm 0.05$ & $ 0.01 \pm 0.10$ & 0.020 &  95.574 & $-58.529$ & $ 0.02$ \\
CHSS 2996 & 23:55:55.9 & 22:13:20 & $12.82 \pm 0.027$ & $-0.00 \pm 0.04$ & $ 0.05 \pm 0.03$ & 0.073 & 106.367 & $-38.858$ & $ 0.05$ \\
CHSS 2997 & 23:56:29.6 & 19:12:10 & $13.90 \pm 0.025$ & $ 0.08 \pm 0.04$ & $ 0.05 \pm 0.06$ & 0.034 & 105.428 & $-41.794$ & $ 0.01$ \\
CHSS 2998 & 23:57:28.4 & 18:15:47 & $15.24 \pm 0.055$ & $ 0.06 \pm 0.11$ & $ 0.06 \pm 0.15$ & 0.032 & 105.369 & $-42.761$ & $ 0.48$ \\
CHSS 2999 & 23:57:33.9 & 17:25:05 & $12.51 \pm 0.022$ & $ 0.09 \pm 0.03$ & $ 0.05 \pm 0.04$ & 0.037 & 105.068 & $-43.577$ & $ 0.26$ \\
CHSS 3145 & 23:57:36.8 & -1:44:11 & $13.38 \pm 0.028$ & $ 0.08 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.040 &  93.739 & $-61.519$ & $ 0.10$ \\
CHSS 3000 & 23:57:40.8 & 26:15:48 & $13.76 \pm 0.027$ & $-0.01 \pm 0.04$ & $ 0.02 \pm 0.05$ & 0.047 & 108.180 & $-35.064$ & $ 0.03$ \\
CHSS 3001 & 23:57:57.5 & 18:19:07 & $15.30 \pm 0.056$ & $ 0.07 \pm 0.12$ & $ 0.08 \pm 0.17$ & 0.031 & 105.541 & $-42.740$ & $ 0.51$ \\
CHSS 3102 & 23:58:33.9 &  7:14:52 & $13.75 \pm 0.028$ & $ 0.09 \pm 0.05$ & $ 0.08 \pm 0.07$ & 0.056 & 100.616 & $-53.317$ & $ 0.35$ \\
CHSS 3002 & 23:58:43.9 & 17:08:00 & $13.49 \pm 0.025$ & $ 0.04 \pm 0.04$ & $-0.03 \pm 0.05$ & 0.034 & 105.326 & $-43.929$ & $ 0.15$ \\
CHSS 3003 & 23:58:56.5 & 25:52:50 & $14.02 \pm 0.026$ & $ 0.04 \pm 0.05$ & $ 0.07 \pm 0.06$ & 0.041 & 108.398 & $-35.505$ & $ 0.22$ \\
CHSS 3004 & 23:59:00.4 & 19:11:06 & $12.65 \pm 0.026$ & $ 0.09 \pm 0.04$ & $ 0.00 \pm 0.05$ & 0.039 & 106.187 & $-41.976$ & $ 0.25$ \\
CHSS 3005 & 23:59:14.5 & 16:11:45 & $14.02 \pm 0.026$ & $ 0.08 \pm 0.05$ & $-0.02 \pm 0.07$ & 0.043 & 105.119 & $-44.863$ & $ 0.18$ \\
CHSS 3103 & 23:59:18.5 & 10:56:33 & $12.53 \pm 0.024$ & $-0.01 \pm 0.04$ & $-0.03 \pm 0.04$ & 0.080 & 102.835 & $-49.884$ & $ 0.09$ \\
CHSS 3785 & 23:59:21.9 & -2:49:36 & $14.20 \pm 0.032$ & $ 0.03 \pm 0.05$ & $-0.03 \pm 0.07$ & 0.036 &  93.566 & $-62.691$ & $ 0.01$ \\
CHSS 3006 & 23:59:25.3 & 16:56:42 & $14.54 \pm 0.034$ & $-0.13 \pm 0.08$ & $-0.09 \pm 0.12$ & 0.043 & 105.473 & $-44.156$ & $-0.08$ \\
CHSS 3007 & 23:59:52.5 & 23:46:43 & $14.19 \pm 0.026$ & $ 0.10 \pm 0.05$ & $ 0.04 \pm 0.06$ & 0.130 & 108.001 & $-37.594$ & $ 0.18$ \\


==> tab3.dat <==
CHSS 3104 & $-112 \pm 10$ & $19.3 \pm 1.4$ &    8638 &    4.00 & $-1.82$ &    BHB & $0.59 \pm 0.10$ & $ 7.06 \pm 0.61$ \\
CHSS 3146 & $-139 \pm 11$ & $20.5 \pm 1.7$ &    9400 &    3.39 & $-1.42$ &    BHB & $0.94 \pm 0.18$ & $ 3.60 \pm 0.41$ \\
CHSS 3009 & $ -37 \pm 11$ & $26.4 \pm 2.5$ &    7312 &    4.20 & $-1.13$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3010 & $ -15 \pm 11$ & $22.4 \pm 1.9$ &    8084 &    3.90 & $-0.44$ &      A & $2.13 \pm 0.20$ & $ 2.22 \pm 0.27$ \\
CHSS 3011 & $ -35 \pm 11$ & $21.4 \pm 3.0$ &    7388 &    3.90 & $-1.18$ &      A & $2.62 \pm 0.20$ & $ 1.56 \pm 0.20$ \\
CHSS 3012 & $ -30 \pm 14$ & $19.4 \pm 2.6$ &    7250 &    3.80 & $-1.70$ &      A & $3.02 \pm 0.20$ & $ 1.40 \pm 0.21$ \\
CHSS 3105 & $  53 \pm 13$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 3013 & $-176 \pm 11$ & $28.6 \pm 2.1$ &    7412 &    3.90 & $-0.01$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3147 & $  35 \pm 15$ & $21.9 \pm 1.1$ &    8412 &    4.40 & $-0.53$ &      A & $2.07 \pm 0.20$ & $ 1.88 \pm 0.23$ \\
CHSS 1620 & $ -38 \pm  9$ & $18.7 \pm 1.2$ &    8215 &    4.24 & $ 0.00$ &      A & $2.01 \pm 0.20$ & $ 2.84 \pm 0.42$ \\
CHSS 3786 & $ -82 \pm 12$ & $21.4 \pm 1.2$ &    8832 &    3.61 & $ 0.00$ &      A & $1.53 \pm 0.20$ & $ 2.47 \pm 0.30$ \\
CHSS 3014 & $-163 \pm 11$ & $20.3 \pm 2.1$ &    7644 &    3.26 & $-1.02$ &    BHB & $0.61 \pm 0.08$ & $ 4.01 \pm 0.31$ \\
CHSS 3015 & $ -54 \pm 12$ & $27.1 \pm 1.9$ &    7356 &    3.54 & $-0.65$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3016 & $-247 \pm 13$ & $20.7 \pm 2.4$ &    8388 &    3.51 & $-1.34$ &    BHB & $0.70 \pm 0.10$ & $ 7.85 \pm 0.64$ \\
CHSS 3017 & $ -10 \pm 14$ & $22.2 \pm 1.7$ &    8195 &    4.20 & $-0.18$ &      A & $1.90 \pm 0.20$ & $ 2.67 \pm 0.32$ \\
CHSS 3106 & $-100 \pm 10$ & $20.4 \pm 1.5$ &    8562 &    3.19 & $-2.90$ &    BHB & $0.41 \pm 0.12$ & $ 8.46 \pm 0.74$ \\
CHSS 3148 & $ -56 \pm 13$ & $20.1 \pm 3.1$ &    7534 &    4.03 & $-0.86$ &      A & $2.60 \pm 0.20$ & $ 1.27 \pm 0.18$ \\
CHSS 3018 & $   4 \pm 14$ & $21.9 \pm 1.1$ &    8412 &    4.16 & $-0.32$ &      A & $1.98 \pm 0.20$ & $ 3.68 \pm 0.46$ \\
CHSS 3107 & $-119 \pm 11$ & $21.1 \pm 1.8$ &    9750 &    3.42 & $-0.83$ &    BHB & $1.60 \pm 0.33$ & $ 2.52 \pm 0.49$ \\
CHSS 3019 & $-191 \pm 10$ & $21.5 \pm 1.8$ &    8645 &    3.33 & $-1.92$ &    BHB & $0.65 \pm 0.13$ & $ 2.93 \pm 0.25$ \\
CHSS 3020 & $ -98 \pm 11$ & $19.0 \pm 1.2$ &    8573 &    3.55 & $-0.95$ &      A & $1.65 \pm 0.20$ & $ 2.95 \pm 0.36$ \\
CHSS 3021 & $ -74 \pm 12$ & $21.3 \pm 1.7$ &    9266 &    3.17 & $ 0.00$ &  BHB/A & $1.34 \pm 0.20$ & $ 3.28 \pm 0.40$ \\
CHSS 3022 & $  21 \pm 11$ & $21.4 \pm 1.3$ &    9360 &    3.69 & $-0.93$ &    BHB & $0.99 \pm 0.17$ & $ 4.83 \pm 0.51$ \\
CHSS 1621 & $-185 \pm  4$ & $22.0 \pm 1.2$ &    8819 &    3.35 & $-2.18$ &    BHB & $0.85 \pm 0.20$ & $ 6.56 \pm 0.84$ \\
CHSS 3787 & $-164 \pm 11$ & $21.4 \pm 1.8$ &    9575 &    3.55 & $-0.39$ &  BHB/A & $1.49 \pm 0.20$ & $ 2.75 \pm 0.33$ \\
CHSS 3023 & $-235 \pm 11$ & $21.3 \pm 1.7$ &    8338 &    4.04 & $-0.86$ &      A & $2.25 \pm 0.20$ & $ 1.82 \pm 0.22$ \\
CHSS 3108 & $ -60 \pm 10$ & $21.3 \pm 1.7$ &    8430 &    3.31 & $-1.62$ &    BHB & $0.69 \pm 0.12$ & $ 5.46 \pm 0.46$ \\
CHSS 3149 & $ -10 \pm 10$ & $20.5 \pm 1.4$ &    8690 &    3.60 & $-1.87$ &    BHB & $0.70 \pm 0.14$ & $ 6.33 \pm 0.59$ \\
CHSS 3024 & $ -22 \pm 10$ & $20.7 \pm 1.4$ &    8585 &    4.30 & $-1.77$ &      A & $2.39 \pm 0.20$ & $ 2.43 \pm 0.29$ \\
CHSS 3025 & $ -40 \pm 15$ & $31.9 \pm 3.9$ &    7612 &    4.10 & $-1.52$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3109 & $ -62 \pm 17$ & $39.4 \pm 2.0$ & \nodata & \nodata & $ 0.08$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3110 & $-115 \pm 12$ & $21.3 \pm 1.3$ &    8178 &    2.90 & $-1.55$ &    BHB & $0.67 \pm 0.11$ & $ 2.65 \pm 0.21$ \\
CHSS 3026 & $-117 \pm 10$ & $21.4 \pm 1.6$ &    8875 &    3.31 & $-2.18$ &    BHB & $0.66 \pm 0.14$ & $ 4.55 \pm 0.44$ \\
CHSS 1622 & $  28 \pm  6$ & $22.4 \pm 1.2$ &    8415 &    4.06 & $-1.55$ &      A & $2.66 \pm 0.20$ & $ 1.94 \pm 0.24$ \\
CHSS 3111 & $ -53 \pm 11$ & $21.2 \pm 1.8$ &    8062 &    4.20 & $-0.75$ &      A & $2.28 \pm 0.20$ & $ 1.80 \pm 0.23$ \\
CHSS 3112 & $-203 \pm 13$ & $18.7 \pm 1.5$ &    8125 &    3.00 & $-2.44$ &    BHB & $0.46 \pm 0.10$ & $ 5.42 \pm 0.49$ \\
CHSS 3027 & $-144 \pm 19$ & $38.5 \pm 1.8$ &    6017 &    4.64 & $-1.29$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3028 & $   4 \pm 11$ & $21.3 \pm 2.1$ &    8162 &    4.50 & $-0.56$ &      A & $2.28 \pm 0.20$ & $ 1.44 \pm 0.18$ \\
CHSS 3029 & $ -56 \pm 10$ & $21.8 \pm 1.3$ &    8375 &    3.25 & $-1.24$ &    BHB & $0.73 \pm 0.11$ & $ 2.76 \pm 0.21$ \\
CHSS 3113 & $-112 \pm 11$ & $21.1 \pm 2.0$ &    8880 &    3.21 & $-0.30$ &  BHB/A & $1.61 \pm 0.20$ & $ 1.97 \pm 0.24$ \\
CHSS 3788 & $  20 \pm 12$ & $28.4 \pm 1.6$ &    7111 &    3.44 & $-0.58$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3114 & $ -14 \pm 13$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 3115 & $ -97 \pm 15$ & $20.6 \pm 1.3$ &    8822 &    3.11 & $-1.37$ &    BHB & $0.83 \pm 0.14$ & $ 4.25 \pm 0.40$ \\
CHSS 3030 & $ -76 \pm 14$ & $20.2 \pm 1.6$ &    8338 &    3.46 & $-1.24$ &    BHB & $0.67 \pm 0.09$ & $10.07 \pm 0.86$ \\
CHSS 3150 & $ -38 \pm 12$ & $21.0 \pm 1.2$ &    8562 &    2.95 & $-1.55$ &    BHB & $0.75 \pm 0.13$ & $ 6.47 \pm 0.59$ \\
CHSS 3116 & $-171 \pm 12$ & $22.1 \pm 1.2$ &    8070 &    3.70 & $-2.98$ &    BHB & $0.24 \pm 0.08$ & $ 8.33 \pm 0.59$ \\
CHSS 3789 & $-212 \pm 11$ & $20.1 \pm 1.5$ &    9342 &    4.00 & $ 0.00$ &      A & $1.36 \pm 0.20$ & $ 3.36 \pm 0.40$ \\
CHSS 3151 & $-126 \pm 10$ & $20.1 \pm 1.2$ &    8578 &    4.50 & $-1.77$ &      A & $2.43 \pm 0.20$ & $ 3.66 \pm 0.45$ \\
CHSS 3790 & $ -65 \pm 11$ & $18.2 \pm 1.3$ &    8338 &    4.10 & $-2.87$ &      A & $3.09 \pm 0.20$ & $ 1.42 \pm 0.20$ \\
CHSS 3152 & $   7 \pm 12$ & $25.1 \pm 1.2$ &    7912 &    4.20 & $-0.62$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3031 & $ -37 \pm 10$ & $17.6 \pm 1.5$ &    9750 &    4.20 & $-2.74$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3791 & $ -62 \pm 12$ & $17.5 \pm 1.2$ &    9366 &    4.30 & $-1.17$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3032 & $ -29 \pm 11$ & $37.3 \pm 1.7$ &    6264 &    4.42 & $-0.89$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3033 & $  10 \pm 10$ & $20.7 \pm 1.3$ &    8918 &    4.40 & $-1.60$ &      A & $2.22 \pm 0.20$ & $ 1.25 \pm 0.15$ \\
CHSS 3117 & $-143 \pm 49$ & $34.8 \pm 3.0$ &    6486 &    3.94 & $-0.46$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3034 & $-127 \pm 11$ & $21.7 \pm 1.3$ &    9750 &    3.53 & $-0.75$ &    BHB & $1.22 \pm 0.22$ & $ 1.86 \pm 0.25$ \\
CHSS 3118 & $-126 \pm 11$ & $17.9 \pm 1.5$ &    9222 &    4.00 & $ 0.00$ &  BHB/A & $1.42 \pm 0.20$ & $ 4.81 \pm 0.62$ \\
CHSS 3035 & $ -71 \pm 11$ & $28.7 \pm 3.6$ &    7662 &    4.30 & $-0.05$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3036 & $   0 \pm 11$ & $24.9 \pm 1.7$ &    7750 &    3.70 & $-1.01$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3037 & $  23 \pm 12$ & $22.1 \pm 1.0$ &    8685 &    4.50 & $-0.12$ &      A & $1.80 \pm 0.20$ & $ 2.43 \pm 0.29$ \\
CHSS 3038 & $ -31 \pm 10$ & $26.3 \pm 1.5$ &    7362 &    3.80 & $-0.78$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3039 & $ -28 \pm 10$ & $25.2 \pm 1.4$ &    7838 &    4.30 & $-0.17$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3040 & $-237 \pm 11$ & $21.0 \pm 1.2$ &    8162 &    3.40 & $-1.50$ &    BHB & $0.63 \pm 0.10$ & $ 6.91 \pm 0.52$ \\
CHSS 3119 & $ -63 \pm 10$ & $20.8 \pm 1.6$ &    9250 &    3.21 & $-2.05$ &    BHB & $0.77 \pm 0.17$ & $ 3.18 \pm 0.34$ \\
CHSS 3041 & $ -59 \pm 10$ & $19.7 \pm 1.6$ &    8660 &    3.90 & $-2.07$ &    BHB & $0.61 \pm 0.12$ & $ 2.92 \pm 0.26$ \\
CHSS 3792 & $ -46 \pm 12$ & $21.0 \pm 1.2$ &    8822 &    4.20 & $-2.65$ &      A & $2.74 \pm 0.20$ & $ 1.77 \pm 0.21$ \\
CHSS 3042 & $ -92 \pm 13$ & $46.8 \pm 3.5$ & \nodata & \nodata & $-0.28$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1623 & $ 184 \pm  3$ & $21.3 \pm 1.2$ &    9200 &    3.51 & $-1.46$ &    BHB & $0.82 \pm 0.15$ & $ 4.46 \pm 0.43$ \\
CHSS 3153 & $ 149 \pm 10$ & $13.9 \pm 1.4$ &    8426 &    3.88 & $-1.40$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3154 & $-149 \pm 12$ & $21.7 \pm 1.2$ &    8338 &    3.99 & $-0.67$ &      A & $2.12 \pm 0.20$ & $ 2.70 \pm 0.33$ \\
CHSS 3120 & $ -85 \pm 15$ & $24.9 \pm 1.4$ &    8312 &    4.00 & $-0.37$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3043 & $-117 \pm 10$ & $21.0 \pm 1.3$ &    8602 &    3.90 & $-1.85$ &    BHB & $0.64 \pm 0.12$ & $ 6.36 \pm 0.53$ \\
CHSS 3121 & $ -11 \pm 12$ & $26.6 \pm 2.5$ &    7214 &    3.56 & $-1.12$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3122 & $-102 \pm 12$ & $21.3 \pm 1.6$ &    9750 &    3.58 & $-0.12$ &      A & $1.11 \pm 0.20$ & $ 5.08 \pm 0.65$ \\
CHSS 3793 & $   4 \pm 12$ & $22.0 \pm 1.7$ &    8338 &    4.20 & $-0.40$ &      A & $2.04 \pm 0.20$ & $ 3.24 \pm 0.40$ \\
CHSS 3794 & $  25 \pm 15$ & $27.1 \pm 3.5$ &    7314 &    3.83 & $-1.08$ &    BHB & $0.52 \pm 0.09$ & $ 3.82 \pm 0.27$ \\
CHSS 3155 & $-223 \pm 11$ & $21.0 \pm 1.9$ &    8138 &    3.90 & $-0.80$ &    BHB & $0.70 \pm 0.08$ & $ 3.36 \pm 0.24$ \\
CHSS 3123 & $ -89 \pm 12$ & $20.9 \pm 1.7$ &    8638 &    4.30 & $-0.45$ &      A & $1.91 \pm 0.20$ & $ 4.71 \pm 0.59$ \\
CHSS 3124 & $ -76 \pm 11$ & $20.9 \pm 3.0$ &    7812 &    4.10 & $-0.75$ &      A & $2.43 \pm 0.20$ & $ 2.17 \pm 0.29$ \\
CHSS 3044 & $ -99 \pm 21$ & $29.0 \pm 2.6$ &    6944 &    3.23 & $-1.94$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3795 & $ -20 \pm 11$ & $18.9 \pm 1.3$ &    9750 &    4.20 & $-0.88$ &    BHB & $1.14 \pm 0.21$ & $ 3.19 \pm 0.41$ \\
CHSS 3045 & $ -85 \pm 12$ & $22.3 \pm 1.2$ &    8598 &    4.40 & $ 0.00$ &      A & $1.73 \pm 0.20$ & $ 4.22 \pm 0.51$ \\
CHSS 3156 & $-100 \pm 10$ & $20.7 \pm 1.7$ &    8088 &    3.50 & $-2.48$ &    BHB & $0.35 \pm 0.08$ & $ 9.54 \pm 0.74$ \\
CHSS 3796 & $  11 \pm 15$ & $36.3 \pm 1.8$ &    6584 &    3.84 & $-0.26$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3797 & $  23 \pm 17$ & $25.7 \pm 4.2$ &    6933 &    3.09 & $-1.81$ &    BHB & $0.18 \pm 0.14$ & $11.13 \pm 1.11$ \\
CHSS 3125 & $-188 \pm 12$ & $21.5 \pm 1.2$ &    8000 &    3.40 & $-3.00$ &    BHB & $0.28 \pm 0.09$ & $ 6.15 \pm 0.44$ \\
CHSS 3126 & $-319 \pm 12$ & $21.0 \pm 1.7$ &    9632 &    3.43 & $-1.77$ &    BHB & $0.90 \pm 0.19$ & $ 3.69 \pm 0.44$ \\
CHSS 3046 & $ -42 \pm 12$ & $22.6 \pm 1.7$ &    9350 &    4.21 & $-0.28$ &      A & $1.55 \pm 0.20$ & $ 1.75 \pm 0.21$ \\
CHSS 3127 & $ -54 \pm 13$ & $25.8 \pm 1.9$ &    7562 &    3.80 & $-0.64$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3798 & $ -88 \pm 11$ & $20.8 \pm 1.8$ &    8435 &    2.88 & $-1.87$ &    BHB & $0.64 \pm 0.12$ & $ 3.53 \pm 0.30$ \\
CHSS 3128 & $-434 \pm 14$ & $21.1 \pm 1.8$ &    8842 &    3.22 & $-2.00$ &    BHB & $0.71 \pm 0.15$ & $ 3.80 \pm 0.37$ \\
CHSS 3157 & $ -53 \pm 11$ & $21.0 \pm 1.6$ &    8912 &    3.54 & $ 0.00$ &  BHB/A & $1.55 \pm 0.20$ & $ 5.92 \pm 0.74$ \\
CHSS 3047 & $ -93 \pm 11$ & $22.4 \pm 1.3$ &    8229 &    4.10 & $-0.62$ &      A & $2.08 \pm 0.20$ & $ 1.89 \pm 0.23$ \\
CHSS 3129 & $ -42 \pm 12$ & $31.7 \pm 3.0$ &    6971 &    3.40 & $-0.55$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3048 & $-160 \pm 10$ & $20.1 \pm 1.3$ &    8580 &    3.15 & $-2.05$ &    BHB & $0.60 \pm 0.12$ & $ 2.62 \pm 0.22$ \\
CHSS 3130 & $ -62 \pm 11$ & $21.8 \pm 1.3$ &    8412 &    4.20 & $-0.12$ &      A & $1.89 \pm 0.20$ & $ 1.81 \pm 0.22$ \\
CHSS 3799 & $-119 \pm 13$ & $21.3 \pm 1.2$ &    9098 &    3.65 & $-1.25$ &    BHB & $0.86 \pm 0.15$ & $ 2.98 \pm 0.29$ \\
CHSS 3800 & $  53 \pm 14$ & $22.0 \pm 1.6$ &    8672 &    3.78 & $-0.17$ &  BHB/A & $1.69 \pm 0.20$ & $ 2.07 \pm 0.25$ \\
CHSS 3131 & $-210 \pm 26$ & $25.1 \pm 2.7$ &    7678 &    4.40 & $-0.45$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1625 & $  65 \pm  2$ & $18.0 \pm 1.2$ &    9755 &    3.17 & $-1.23$ &      A & $1.49 \pm 0.20$ & $ 2.71 \pm 0.33$ \\
CHSS 3049 & $-151 \pm 10$ & $21.4 \pm 1.6$ &    8900 &    3.31 & $-2.11$ &    BHB & $0.67 \pm 0.14$ & $ 5.24 \pm 0.50$ \\
CHSS 3050 & $ -98 \pm 10$ & $22.0 \pm 1.3$ &    8632 &    3.28 & $-1.41$ &    BHB & $0.78 \pm 0.13$ & $ 3.80 \pm 0.34$ \\
CHSS 3132 & $ -33 \pm 13$ & $22.3 \pm 2.1$ &    8662 &    4.40 & $-0.11$ &      A & $1.80 \pm 0.20$ & $ 1.76 \pm 0.21$ \\
CHSS 3801 & $-269 \pm 12$ & $21.6 \pm 1.2$ &    8355 &    3.03 & $-3.00$ &    BHB & $0.34 \pm 0.10$ & $ 7.78 \pm 0.61$ \\
CHSS 1626 & $-114 \pm  5$ & $21.6 \pm 1.2$ &    8170 &    2.99 & $-1.00$ &    BHB & $0.70 \pm 0.09$ & $ 2.94 \pm 0.21$ \\
CHSS 3051 & $ -52 \pm 10$ & $21.4 \pm 1.4$ &    9172 &    3.24 & $-2.55$ &    BHB & $0.64 \pm 0.16$ & $ 7.78 \pm 0.85$ \\
CHSS 3052 & $-180 \pm 10$ & $21.8 \pm 1.7$ &    9165 &    3.35 & $-1.03$ &    BHB & $0.96 \pm 0.16$ & $ 2.75 \pm 0.28$ \\
CHSS 3133 & $-238 \pm 11$ & $20.4 \pm 1.3$ &    9640 &    3.28 & $-1.62$ &    BHB & $0.93 \pm 0.19$ & $ 5.95 \pm 0.71$ \\
CHSS 3802 & $ -93 \pm 15$ & $18.0 \pm 1.2$ &    7562 &    2.50 & $-2.52$ &    BHB & $0.34 \pm 0.08$ & $ 8.42 \pm 0.81$ \\
CHSS 3053 & $-219 \pm 10$ & $21.7 \pm 1.8$ &    8645 &    3.28 & $ 0.00$ &  BHB/A & $1.51 \pm 0.20$ & $ 5.18 \pm 0.64$ \\
CHSS 3054 & $  33 \pm 10$ & $28.6 \pm 1.6$ &    7386 &    4.00 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3055 & $-159 \pm 12$ & $21.7 \pm 2.2$ &    8662 &    4.40 & $-0.21$ &      A & $1.86 \pm 0.20$ & $ 4.83 \pm 0.60$ \\
CHSS 3803 & $  90 \pm 14$ & $21.3 \pm 1.8$ &    8885 &    3.29 & $-2.06$ &    BHB & $0.69 \pm 0.15$ & $ 2.93 \pm 0.28$ \\
CHSS 3804 & $ -41 \pm 14$ & $24.6 \pm 1.2$ &    8250 &    4.20 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3805 & $  59 \pm 16$ & $22.1 \pm 1.2$ &    8862 &    3.76 & $ 0.00$ &      A & $1.52 \pm 0.20$ & $ 2.54 \pm 0.30$ \\
CHSS 1627 & $  30 \pm  9$ & $19.0 \pm 1.1$ &    7206 &    4.25 & $-2.14$ &      A & $3.42 \pm 0.20$ & $ 2.91 \pm 0.48$ \\
CHSS 3134 & $  10 \pm 53$ &       \nodata  & \nodata & \nodata & \nodata &    DA? &       \nodata   &        \nodata   \\
CHSS 3056 & $-120 \pm 10$ & $22.0 \pm 1.2$ &    8648 &    3.74 & $-0.40$ &      A & $1.80 \pm 0.20$ & $ 3.52 \pm 0.43$ \\
CHSS 3057 & $-280 \pm 11$ & $21.8 \pm 1.3$ &    9080 &    4.04 & $-0.33$ &      A & $1.68 \pm 0.20$ & $ 2.57 \pm 0.31$ \\
CHSS 3806 & $ -55 \pm 15$ & $17.5 \pm 1.2$ &    7838 &    3.60 & $-1.97$ &    BHB & $0.44 \pm 0.08$ & $ 7.82 \pm 0.80$ \\
CHSS 3135 & $  -5 \pm 10$ & $45.0 \pm 2.3$ & \nodata & \nodata & $-1.58$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3807 & $ -68 \pm 13$ & $38.3 \pm 1.8$ &    6907 &    4.73 & $-0.30$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3058 & $-218 \pm 10$ & $21.3 \pm 1.8$ &    8862 &    3.26 & $-1.50$ &    BHB & $0.79 \pm 0.14$ & $ 5.48 \pm 0.52$ \\
CHSS 3136 & $  -1 \pm 10$ & $19.2 \pm 1.2$ &    9750 &    3.77 & $ 0.00$ &      A & $1.08 \pm 0.20$ & $ 5.02 \pm 0.62$ \\
CHSS 3808 & $-165 \pm 13$ & $21.4 \pm 2.0$ &    8902 &    3.14 & $-2.55$ &    BHB & $0.61 \pm 0.16$ & $ 7.18 \pm 0.73$ \\
CHSS 1628 & $  10 \pm  5$ & $18.6 \pm 1.2$ &    9974 &    3.40 & $ 0.19$ &      A & $0.89 \pm 0.20$ & $ 1.96 \pm 0.23$ \\
CHSS 3059 & $   9 \pm 11$ & $35.2 \pm 1.7$ &    6497 &    4.37 & $-0.91$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3060 & $ -53 \pm 11$ & $28.1 \pm 2.7$ &    7175 &    4.05 & $-0.92$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3137 & $  39 \pm 19$ & $20.0 \pm 1.8$ &    8412 &    4.50 & $-0.87$ &      A & $2.25 \pm 0.20$ & $ 2.51 \pm 0.32$ \\
CHSS 3061 & $ -57 \pm 11$ & $24.6 \pm 1.6$ &    8250 &    4.11 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3809 & $  30 \pm 17$ & $22.5 \pm 1.0$ &    8662 &    4.07 & $ 0.00$ &      A & $1.73 \pm 0.20$ & $ 2.28 \pm 0.28$ \\
CHSS 3158 & $  76 \pm 11$ & $20.7 \pm 1.2$ &    8562 &    3.24 & $-1.51$ &    BHB & $0.67 \pm 0.11$ & $ 4.17 \pm 0.33$ \\
CHSS 3810 & $-112 \pm 13$ & $20.5 \pm 1.8$ &    8232 &    3.00 & $-0.04$ &  BHB/A & $1.65 \pm 0.20$ & $ 3.40 \pm 0.41$ \\
CHSS 3811 & $ -49 \pm 15$ & $21.4 \pm 1.5$ &    8914 &    3.09 & $-1.89$ &    BHB & $0.75 \pm 0.16$ & $ 5.35 \pm 0.56$ \\
CHSS 1629 & $ -21 \pm  8$ & $29.4 \pm 1.3$ &    6895 &    4.23 & $-0.88$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3159 & $ -76 \pm 14$ & $25.2 \pm 2.9$ &    7616 &    3.61 & $-1.15$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3062 & $ -84 \pm 10$ & $25.3 \pm 1.3$ &    7662 &    4.20 & $-0.81$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3063 & $ -23 \pm 11$ & $25.0 \pm 1.7$ &    7662 &    4.30 & $-0.96$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3275 & $ -91 \pm 13$ & $29.1 \pm 2.2$ &    7071 &    3.73 & $-0.53$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3276 & $-231 \pm 10$ & $21.7 \pm 1.4$ &    8900 &    3.17 & $-2.01$ &    BHB & $0.72 \pm 0.15$ & $ 2.66 \pm 0.27$ \\
CHSS 3160 & $ -45 \pm 11$ & $21.5 \pm 2.0$ &    8050 &    3.50 & $-0.47$ &  BHB/A & $2.14 \pm 0.20$ & $ 1.42 \pm 0.18$ \\
CHSS 3812 & $ -11 \pm 12$ & $29.7 \pm 3.0$ &    6926 &    3.17 & $-0.94$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3194 & $ -79 \pm 11$ & $21.9 \pm 1.3$ &    8088 &    3.80 & $-0.51$ &      A & $2.10 \pm 0.20$ & $ 3.69 \pm 0.46$ \\
CHSS 3277 & $-126 \pm 12$ & $22.4 \pm 2.0$ &    8585 &    4.50 & $-0.51$ &      A & $1.90 \pm 0.20$ & $ 3.03 \pm 0.36$ \\
CHSS 1630 & $ -20 \pm  2$ & $28.2 \pm 1.4$ &    7929 &    4.40 & $-0.20$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3195 & $  14 \pm 10$ & $28.0 \pm 1.8$ &    7147 &    3.60 & $-0.32$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3278 & $ -76 \pm 12$ & $30.7 \pm 2.8$ &    6828 &    3.82 & $-1.06$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3813 & $  25 \pm 14$ & $21.2 \pm 2.8$ &    8138 &    4.40 & $-0.75$ &      A & $2.31 \pm 0.20$ & $ 3.27 \pm 0.42$ \\
CHSS 3814 & $ -87 \pm 11$ & $19.5 \pm 1.3$ &    7838 &    3.00 & $-1.52$ &    BHB & $0.55 \pm 0.08$ & $ 3.74 \pm 0.30$ \\
CHSS 3279 & $ -39 \pm 13$ & $22.7 \pm 1.9$ &    9398 &    4.03 & $ 0.00$ &      A & $1.47 \pm 0.20$ & $ 1.71 \pm 0.21$ \\
CHSS 3161 & $ -37 \pm 12$ & $22.5 \pm 1.4$ &    8588 &    3.97 & $-0.28$ &      A & $1.81 \pm 0.20$ & $ 2.79 \pm 0.34$ \\
CHSS 3815 & $ -44 \pm 11$ & $18.7 \pm 1.8$ &    9750 &    3.29 & $ 0.00$ &      A & $0.83 \pm 0.20$ & $ 3.23 \pm 0.39$ \\
CHSS 3280 & $ -11 \pm 11$ & $21.1 \pm 2.1$ &    8000 &    4.40 & $-0.83$ &      A & $2.43 \pm 0.20$ & $ 1.71 \pm 0.22$ \\
CHSS 3281 & $ -60 \pm 13$ & $31.0 \pm 4.5$ &    6664 &    3.24 & $-1.86$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3816 & $ -12 \pm 15$ & $19.9 \pm 1.9$ &    8185 &    4.50 & $-0.93$ &      A & $2.35 \pm 0.20$ & $ 2.00 \pm 0.26$ \\
CHSS 3196 & $-154 \pm 11$ & $21.2 \pm 1.9$ &    9678 &    3.42 & $ 0.00$ &      A & $1.24 \pm 0.20$ & $ 4.06 \pm 0.49$ \\
CHSS 3817 & $  -8 \pm 12$ & $26.8 \pm 1.5$ &    7250 &    3.70 & $-1.26$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3197 & $-111 \pm 11$ & $28.5 \pm 2.7$ &    7281 &    4.31 & $-0.53$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3282 & $-100 \pm 11$ & $21.9 \pm 1.4$ &    8665 &    3.41 & $-1.42$ &    BHB & $0.78 \pm 0.13$ & $ 7.43 \pm 0.70$ \\
CHSS 3818 & $-113 \pm 17$ & $37.7 \pm 2.0$ &    6692 &    4.35 & $-0.27$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3162 & $ -44 \pm 17$ & $16.6 \pm 2.4$ &    7662 &    4.30 & $-2.07$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3283 & $-101 \pm 12$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 3284 & $-182 \pm 12$ & $19.7 \pm 1.2$ &    8185 &    4.50 & $-1.51$ &      A & $2.66 \pm 0.20$ & $ 3.64 \pm 0.51$ \\
CHSS 3285 & $ -91 \pm 14$ & $33.1 \pm 3.0$ &    6733 &    4.14 & $-0.50$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3286 & $ -95 \pm 12$ & $25.8 \pm 2.7$ &    7560 &    4.10 & $-0.54$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3287 & $  18 \pm 11$ & $22.3 \pm 1.2$ &    8362 &    4.03 & $-0.67$ &      A & $2.11 \pm 0.20$ & $ 2.21 \pm 0.27$ \\
CHSS 3163 & $-199 \pm 14$ & $21.9 \pm 1.2$ &    9610 &    4.19 & $ 0.00$ &      A & $1.36 \pm 0.20$ & $ 5.26 \pm 0.65$ \\
CHSS 3819 & $  93 \pm 20$ & $24.7 \pm 1.3$ &    8362 &    4.22 & $-0.19$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3288 & $ -12 \pm 13$ & $22.3 \pm 1.2$ &    8680 &    3.97 & $-0.16$ &      A & $1.70 \pm 0.20$ & $ 1.78 \pm 0.21$ \\
CHSS 3198 & $ -80 \pm 11$ & $21.3 \pm 1.3$ &    8368 &    3.24 & $-1.09$ &    BHB & $0.75 \pm 0.10$ & $ 4.22 \pm 0.33$ \\
CHSS 3289 & $-199 \pm 14$ & $25.3 \pm 2.4$ &    7472 &    4.03 & $-1.10$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3820 & $-194 \pm 12$ & $19.1 \pm 2.8$ &    8828 &    4.00 & $-1.55$ &      A & $2.20 \pm 0.20$ & $ 3.16 \pm 0.40$ \\
CHSS 3290 & $  17 \pm 21$ & $40.9 \pm 3.7$ &    6263 &    4.98 & $-1.28$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3291 & $ -24 \pm 12$ & $24.5 \pm 1.8$ &    7862 &    3.70 & $-0.80$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3292 & $-327 \pm 11$ & $22.3 \pm 1.3$ &    9750 &    4.16 & $-0.14$ &      A & $1.35 \pm 0.20$ & $ 1.97 \pm 0.24$ \\
CHSS 3821 & $-226 \pm 15$ & $19.5 \pm 1.4$ &    7912 &    2.90 & $-2.69$ &    BHB & $0.33 \pm 0.09$ & $ 5.50 \pm 0.44$ \\
CHSS 3199 & $  82 \pm 12$ & $40.0 \pm 2.0$ &    6095 &    4.38 & $-0.52$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3822 & $  58 \pm 12$ & $19.2 \pm 1.2$ &    8145 &    3.10 & $-2.37$ &    BHB & $0.50 \pm 0.11$ & $ 4.05 \pm 0.35$ \\
CHSS 3200 & $  34 \pm 10$ & $26.3 \pm 2.1$ &    7612 &    4.20 & $-0.83$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3293 & $-314 \pm 11$ & $20.7 \pm 1.2$ &    8648 &    3.10 & $-2.41$ &    BHB & $0.58 \pm 0.14$ & $ 4.41 \pm 0.41$ \\
CHSS 3823 & $ -22 \pm 12$ & $18.3 \pm 2.2$ &    8868 &    3.22 & $ 0.00$ &  BHB/A & $1.45 \pm 0.20$ & $ 2.24 \pm 0.28$ \\
CHSS 3294 & $ -89 \pm 10$ & $21.6 \pm 1.3$ &    8375 &    3.25 & $-1.25$ &    BHB & $0.74 \pm 0.11$ & $ 2.76 \pm 0.22$ \\
CHSS 1632 & $ -49 \pm  2$ & $46.9 \pm 2.1$ &    7163 &    2.00 & $-1.48$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3164 & $-106 \pm 11$ & $21.9 \pm 1.3$ &    9250 &    3.25 & $-0.83$ &    BHB & $1.05 \pm 0.18$ & $ 3.94 \pm 0.44$ \\
CHSS 3201 & $ -38 \pm 11$ & $27.7 \pm 2.1$ &    7088 &    3.80 & $-0.56$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3202 & $ -92 \pm 66$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 3824 & $  -9 \pm 15$ & $20.4 \pm 1.3$ &    8338 &    3.27 & $-1.09$ &    BHB & $0.73 \pm 0.10$ & $ 3.68 \pm 0.29$ \\
CHSS 3203 & $  38 \pm 10$ & $21.8 \pm 1.4$ &    7912 &    3.40 & $-1.12$ &    BHB & $0.66 \pm 0.08$ & $ 3.31 \pm 0.23$ \\
CHSS 3165 & $-121 \pm 11$ & $20.7 \pm 2.2$ &    7612 &    3.10 & $-1.38$ &    BHB & $0.54 \pm 0.08$ & $ 4.73 \pm 0.36$ \\
CHSS 3825 & $-133 \pm 11$ & $14.2 \pm 1.3$ &    7577 &    4.13 & $-2.85$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3295 & $   6 \pm 14$ & $22.0 \pm 1.5$ &    8559 &    3.88 & $ 0.00$ &      A & $1.78 \pm 0.20$ & $ 3.85 \pm 0.48$ \\
CHSS 3296 & $ -52 \pm 20$ & $30.6 \pm 2.7$ &    6930 &    4.51 & $-1.06$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3297 & $ -27 \pm 11$ & $28.8 \pm 2.9$ &    7233 &    3.67 & $-0.54$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3298 & $ -79 \pm 11$ & $23.7 \pm 1.5$ &    8162 &    3.90 & $-0.18$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3826 & $-269 \pm 15$ & $21.1 \pm 1.4$ &    8650 &    3.14 & $-2.61$ &    BHB & $0.54 \pm 0.14$ & $ 3.16 \pm 0.29$ \\
CHSS 3299 & $  18 \pm 10$ & $21.6 \pm 1.6$ &    8900 &    3.38 & $-1.36$ &    BHB & $0.83 \pm 0.14$ & $ 2.90 \pm 0.27$ \\
CHSS 3204 & $ -15 \pm 12$ & $20.4 \pm 1.8$ &    8062 &    4.40 & $-1.14$ &      A & $2.53 \pm 0.20$ & $ 1.68 \pm 0.22$ \\
CHSS 3300 & $  27 \pm 10$ & $22.3 \pm 1.5$ &    8412 &    4.07 & $-0.13$ &      A & $1.89 \pm 0.20$ & $ 1.84 \pm 0.22$ \\
CHSS 3205 & $ -38 \pm 10$ & $24.0 \pm 1.4$ &    7912 &    3.90 & $-0.56$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3206 & $  -7 \pm 13$ & $22.4 \pm 1.3$ &    8250 &    4.08 & $-0.74$ &      A & $2.12 \pm 0.20$ & $ 3.90 \pm 0.48$ \\
CHSS 3207 & $  34 \pm 12$ & $36.4 \pm 2.5$ &    6361 &    4.45 & $-1.24$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3166 & $-151 \pm 17$ & $19.9 \pm 1.2$ &    8412 &    4.10 & $-1.68$ &    BHB & $0.60 \pm 0.10$ & $ 9.36 \pm 0.78$ \\
CHSS 3208 & $ -81 \pm 15$ & $31.1 \pm 3.1$ &    7862 &    4.20 & $-1.59$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3209 & $-124 \pm 10$ & $21.4 \pm 1.8$ &    9135 &    3.24 & $-0.93$ &    BHB & $1.01 \pm 0.17$ & $ 3.21 \pm 0.35$ \\
CHSS 3210 & $ -14 \pm 11$ & $21.3 \pm 1.2$ &    8172 &    3.60 & $-1.40$ &    BHB & $0.63 \pm 0.09$ & $ 5.34 \pm 0.39$ \\
CHSS 3827 & $ -10 \pm 13$ & $25.9 \pm 1.7$ &    7562 &    3.60 & $-0.94$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3211 & $-161 \pm 11$ & $22.1 \pm 1.2$ &    8588 &    3.11 & $-1.31$ &    BHB & $0.78 \pm 0.13$ & $ 6.76 \pm 0.60$ \\
CHSS 1633 & $ -52 \pm  4$ & $28.0 \pm 1.4$ &    7320 &    3.93 & $-0.53$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3167 & $ -71 \pm 12$ & $21.5 \pm 1.0$ &    8662 &    4.07 & $-0.17$ &      A & $1.79 \pm 0.20$ & $ 3.66 \pm 0.45$ \\
CHSS 3828 & $ -21 \pm 13$ & $22.0 \pm 1.5$ &    8848 &    3.70 & $-1.81$ &    BHB & $0.67 \pm 0.12$ & $ 7.27 \pm 0.65$ \\
CHSS 3212 & $-200 \pm 11$ & $21.5 \pm 1.4$ &    8835 &    3.39 & $-1.56$ &    BHB & $0.73 \pm 0.13$ & $ 6.06 \pm 0.53$ \\
CHSS 1634 & $   9 \pm  4$ & $25.8 \pm 1.3$ &    7143 &    4.10 & $-1.25$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3301 & $  -1 \pm 12$ & $21.2 \pm 1.6$ &    7500 &    3.40 & $-3.00$ &      A & $3.60 \pm 0.20$ & $ 2.22 \pm 0.30$ \\
CHSS 3168 & $ 146 \pm 12$ & $27.2 \pm 5.6$ &    6649 &    3.55 & $-1.82$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3829 & $ -42 \pm 12$ & $20.7 \pm 1.9$ &    9148 &    3.28 & $-2.38$ &    BHB & $0.69 \pm 0.17$ & $ 5.02 \pm 0.54$ \\
CHSS 3213 & $ -91 \pm 11$ & $19.1 \pm 1.5$ &    7668 &    3.17 & $-1.53$ &    BHB & $0.54 \pm 0.08$ & $ 5.10 \pm 0.44$ \\
CHSS 3302 & $  35 \pm 14$ & $36.5 \pm 2.5$ &    6696 &    4.72 & $-0.74$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3214 & $  30 \pm 12$ & $22.3 \pm 1.0$ &    8602 &    4.04 & $ 0.00$ &      A & $1.69 \pm 0.20$ & $ 3.47 \pm 0.42$ \\
CHSS 3169 & $  28 \pm 11$ & $22.7 \pm 1.7$ &    8112 &    3.70 & $-0.65$ &      A & $2.14 \pm 0.20$ & $ 1.64 \pm 0.20$ \\
CHSS 3215 & $  15 \pm 10$ & $21.7 \pm 1.2$ &    9112 &    4.30 & $-0.21$ &      A & $1.63 \pm 0.20$ & $ 2.66 \pm 0.32$ \\
CHSS 3216 & $ -29 \pm 11$ & $22.2 \pm 1.0$ &    8759 &    3.96 & $ 0.00$ &      A & $1.66 \pm 0.20$ & $ 1.74 \pm 0.21$ \\
CHSS 3303 & $ -26 \pm 11$ & $20.9 \pm 2.0$ &    8088 &    4.40 & $-0.75$ &      A & $2.35 \pm 0.20$ & $ 2.05 \pm 0.27$ \\
CHSS 3217 & $ -24 \pm 10$ & $19.3 \pm 1.2$ &    8362 &    4.30 & $-1.12$ &      A & $2.29 \pm 0.20$ & $ 2.65 \pm 0.35$ \\
CHSS 3218 & $ -25 \pm 11$ & $21.5 \pm 1.3$ &    8172 &    3.10 & $-1.67$ &    BHB & $0.62 \pm 0.10$ & $ 2.63 \pm 0.20$ \\
CHSS 3830 & $ -81 \pm 13$ & $21.5 \pm 1.4$ &    8842 &    3.12 & $-2.19$ &    BHB & $0.65 \pm 0.14$ & $ 3.70 \pm 0.35$ \\
CHSS 3304 & $-192 \pm 12$ & $17.8 \pm 1.9$ &    7842 &    3.99 & $-2.31$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3305 & $   9 \pm 12$ & $21.8 \pm 1.0$ &    8888 &    4.30 & $ 0.00$ &      A & $1.66 \pm 0.20$ & $ 2.69 \pm 0.32$ \\
CHSS 3831 & $ -98 \pm 14$ & $17.3 \pm 1.4$ &    8185 &    4.50 & $-2.03$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3832 & $ -31 \pm 15$ & $30.9 \pm 3.1$ &    7566 &    4.12 & $-0.73$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3219 & $ -13 \pm 12$ & $19.1 \pm 2.6$ &    8312 &    4.10 & $-0.20$ &      A & $1.88 \pm 0.20$ & $ 2.22 \pm 0.30$ \\
CHSS 3306 & $  13 \pm 13$ & $21.6 \pm 3.4$ &    8162 &    4.40 & $-1.19$ &      A & $2.50 \pm 0.20$ & $ 1.53 \pm 0.19$ \\
CHSS 3170 & $ -39 \pm 10$ & $28.2 \pm 2.0$ &    7406 &    4.48 & $-0.42$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3220 & $ -83 \pm 10$ & $21.2 \pm 1.5$ &    8650 &    4.20 & $-1.44$ &      A & $2.25 \pm 0.20$ & $ 1.70 \pm 0.20$ \\
CHSS 3833 & $  83 \pm 13$ & $21.3 \pm 1.7$ &    9668 &    3.36 & $-0.16$ &  BHB/A & $1.34 \pm 0.20$ & $ 2.32 \pm 0.28$ \\
CHSS 3171 & $ -92 \pm 11$ & $24.8 \pm 1.4$ &    8312 &    4.15 & $-0.16$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3307 & $-348 \pm 14$ & $24.8 \pm 6.2$ &    6919 &    4.35 & $-1.45$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3308 & $  29 \pm 12$ & $21.5 \pm 1.6$ &    8668 &    4.40 & $ 0.00$ &      A & $1.61 \pm 0.20$ & $ 3.41 \pm 0.41$ \\
CHSS 3221 & $-262 \pm 13$ & $22.0 \pm 1.2$ &    9385 &    4.12 & $ 0.00$ &      A & $1.46 \pm 0.20$ & $ 5.79 \pm 0.74$ \\
CHSS 3309 & $ -33 \pm 12$ & $22.8 \pm 1.4$ &    8920 &    4.03 & $ 0.00$ &      A & $1.57 \pm 0.20$ & $ 2.49 \pm 0.30$ \\
CHSS 3834 & $  53 \pm 11$ & $22.1 \pm 1.2$ &    9750 &    4.25 & $ 0.00$ &      A & $1.17 \pm 0.20$ & $ 3.86 \pm 0.48$ \\
CHSS 3222 & $ -63 \pm 19$ & $35.8 \pm 2.1$ &    6077 &    4.46 & $-1.01$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3310 & $-194 \pm 24$ & $37.7 \pm 3.0$ &    6284 &    4.84 & $-0.87$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3311 & $-172 \pm 10$ & $21.7 \pm 1.3$ &    8338 &    3.41 & $-0.93$ &    BHB & $0.75 \pm 0.09$ & $ 5.05 \pm 0.37$ \\
CHSS 3312 & $ -85 \pm 10$ & $20.8 \pm 1.5$ &    8650 &    3.70 & $-3.00$ &    BHB & $0.40 \pm 0.12$ & $ 3.82 \pm 0.32$ \\
CHSS 3223 & $-105 \pm 10$ & $21.1 \pm 1.3$ &    8812 &    4.20 & $-2.73$ &      A & $2.85 \pm 0.20$ & $ 1.64 \pm 0.20$ \\
CHSS 3835 & $-206 \pm 11$ & $18.0 \pm 1.3$ &    8000 &    3.10 & $-3.00$ &    BHB & $0.32 \pm 0.10$ & $ 4.35 \pm 0.40$ \\
CHSS 3313 & $ -11 \pm 12$ & $28.9 \pm 2.6$ &    8435 &    4.50 & $-0.33$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3314 & $ -29 \pm 10$ & $22.6 \pm 1.7$ &    8830 &    4.07 & $ 0.00$ &      A & $1.59 \pm 0.20$ & $ 3.89 \pm 0.47$ \\
CHSS 3315 & $ -50 \pm 10$ & $26.7 \pm 2.2$ &    7439 &    4.20 & $-0.85$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3224 & $ -50 \pm 13$ & $22.5 \pm 1.1$ &    8575 &    3.92 & $-0.34$ &      A & $1.91 \pm 0.20$ & $ 3.50 \pm 0.43$ \\
CHSS 3836 & $  37 \pm 12$ & $22.4 \pm 1.9$ &    8362 &    4.06 & $-0.12$ &      A & $1.87 \pm 0.20$ & $ 2.99 \pm 0.36$ \\
CHSS 3837 & $-115 \pm 11$ & $21.3 \pm 1.8$ &    9160 &    3.33 & $-0.19$ &  BHB/A & $1.45 \pm 0.20$ & $ 2.65 \pm 0.32$ \\
CHSS 3316 & $ -93 \pm 16$ & $31.5 \pm 3.8$ &    6953 &    3.74 & $-0.89$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3317 & $   2 \pm 13$ & $20.6 \pm 2.1$ &    8162 &    4.50 & $-0.74$ &      A & $2.32 \pm 0.20$ & $ 2.44 \pm 0.32$ \\
CHSS 3172 & $ -92 \pm 17$ & $28.7 \pm 3.5$ &    6535 &    3.91 & $-1.47$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3318 & $-213 \pm 10$ & $21.3 \pm 1.4$ &    8842 &    3.18 & $ 0.00$ &  BHB/A & $1.44 \pm 0.20$ & $ 4.04 \pm 0.49$ \\
CHSS 3225 & $   6 \pm 12$ & $22.3 \pm 1.5$ &    8138 &    3.80 & $-0.77$ &      A & $2.17 \pm 0.20$ & $ 1.97 \pm 0.24$ \\
CHSS 3319 & $ -49 \pm 21$ & $35.7 \pm 2.0$ &    6568 &    3.28 & $-0.95$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3320 & $  31 \pm 11$ & $27.1 \pm 1.3$ &    7562 &    4.00 & $-0.50$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3321 & $  49 \pm 10$ & $19.7 \pm 1.2$ &    9750 &    3.86 & $ 0.00$ &      A & $1.27 \pm 0.20$ & $ 4.32 \pm 0.53$ \\
CHSS 3322 & $ -43 \pm 12$ & $29.6 \pm 1.4$ &    7308 &    4.58 & $-0.23$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3323 & $ -66 \pm 15$ & $22.4 \pm 2.5$ &    8588 &    4.30 & $ 0.00$ &      A & $1.76 \pm 0.20$ & $ 2.48 \pm 0.30$ \\
CHSS 3838 & $ 122 \pm 11$ & $21.4 \pm 1.8$ &    8848 &    3.14 & $-2.25$ &    BHB & $0.65 \pm 0.15$ & $ 4.85 \pm 0.47$ \\
CHSS 3324 & $  22 \pm 17$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 3173 & $ 119 \pm 11$ & $21.0 \pm 1.2$ &    8400 &    3.18 & $-1.37$ &    BHB & $0.73 \pm 0.11$ & $ 3.95 \pm 0.32$ \\
CHSS 3839 & $   8 \pm 11$ & $21.0 \pm 1.8$ &    9750 &    3.42 & $-0.28$ &      A & $1.26 \pm 0.20$ & $ 3.50 \pm 0.43$ \\
CHSS 3325 & $ -76 \pm 17$ & $42.7 \pm 3.1$ &    5523 &    4.23 & $-0.42$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3326 & $ -49 \pm 16$ & $29.9 \pm 2.4$ &    7228 &    3.90 & $-0.70$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3327 & $  21 \pm 14$ & $37.4 \pm 1.7$ &    6894 &    4.65 & $-0.37$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3328 & $ -69 \pm 11$ & $21.0 \pm 2.0$ &    8898 &    3.28 & $-2.82$ &    BHB & $0.54 \pm 0.15$ & $ 4.14 \pm 0.41$ \\
CHSS 3329 & $ -22 \pm 11$ & $27.2 \pm 2.1$ &    7368 &    3.98 & $-0.65$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3226 & $-138 \pm 11$ & $21.2 \pm 1.4$ &    8422 &    2.78 & $ 0.00$ &  BHB/A & $1.56 \pm 0.20$ & $ 2.13 \pm 0.25$ \\
CHSS 3330 & $-393 \pm 13$ & $20.2 \pm 1.4$ &    8840 &    4.40 & $-0.34$ &      A & $1.77 \pm 0.20$ & $ 5.05 \pm 0.63$ \\
CHSS 3840 & $  -7 \pm 12$ & $21.6 \pm 1.3$ &    8878 &    3.26 & $-1.29$ &    BHB & $0.86 \pm 0.15$ & $ 3.57 \pm 0.35$ \\
CHSS 3841 & $  28 \pm 11$ & $31.2 \pm 1.4$ &    6958 &    3.35 & $-0.57$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3331 & $ -45 \pm 12$ & $37.6 \pm 2.0$ &    7999 &    4.50 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3332 & $-144 \pm 10$ & $21.6 \pm 1.4$ &    8935 &    3.39 & $-1.94$ &    BHB & $0.75 \pm 0.16$ & $ 3.73 \pm 0.38$ \\
CHSS 3333 & $-200 \pm 11$ & $21.7 \pm 1.6$ &    8828 &    3.56 & $ 0.00$ &      A & $1.49 \pm 0.20$ & $ 3.56 \pm 0.43$ \\
CHSS 3842 & $-213 \pm131$ & $35.3 \pm 4.3$ & \nodata & \nodata & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 3227 & $ -32 \pm 10$ & $26.2 \pm 1.6$ &    7812 &    4.20 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3174 & $-105 \pm 11$ & $29.3 \pm 1.6$ &    7057 &    3.32 & $-0.21$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3228 & $  27 \pm 44$ &       \nodata  & \nodata & \nodata & \nodata &     DA &       \nodata   &        \nodata   \\
CHSS 3229 & $  45 \pm 12$ & $30.2 \pm 3.1$ &    6688 &    4.29 & $-0.68$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3334 & $ -27 \pm 10$ & $21.2 \pm 1.6$ &    9160 &    4.40 & $-1.36$ &      A & $2.06 \pm 0.20$ & $ 2.55 \pm 0.31$ \\
CHSS 3335 & $-159 \pm 10$ & $21.6 \pm 1.9$ &    8865 &    3.31 & $-2.16$ &    BHB & $0.66 \pm 0.14$ & $ 2.42 \pm 0.23$ \\
CHSS 3336 & $ -17 \pm 10$ & $15.0 \pm 1.4$ &    7508 &    3.77 & $-3.08$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3337 & $  17 \pm 14$ & $25.2 \pm 7.1$ &    6419 &    2.88 & $-1.50$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3338 & $ -26 \pm  9$ & $16.6 \pm 1.2$ &    8112 &    4.30 & $-2.90$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3175 & $ -35 \pm 11$ & $22.1 \pm 1.3$ &    8398 &    3.84 & $-0.73$ &      A & $2.01 \pm 0.20$ & $ 1.84 \pm 0.22$ \\
CHSS 3843 & $ -46 \pm 14$ & $26.6 \pm 4.4$ &    6973 &    3.29 & $-1.76$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3339 & $-202 \pm 12$ & $22.1 \pm 1.2$ &    9632 &    4.07 & $ 0.00$ &      A & $1.34 \pm 0.20$ & $ 5.64 \pm 0.70$ \\
CHSS 3844 & $-107 \pm 14$ & $21.4 \pm 1.4$ &    8625 &    3.25 & $-0.37$ &  BHB/A & $1.68 \pm 0.20$ & $ 2.19 \pm 0.26$ \\
CHSS 3340 & $   7 \pm 11$ & $21.3 \pm 2.4$ &    7912 &    4.00 & $-1.38$ &      A & $2.58 \pm 0.20$ & $ 1.40 \pm 0.18$ \\
CHSS 3230 & $ -14 \pm 13$ & $20.9 \pm 1.5$ &    8820 &    3.64 & $-1.24$ &    BHB & $0.81 \pm 0.13$ & $ 5.37 \pm 0.48$ \\
CHSS 1636 & $  12 \pm  6$ & $25.8 \pm 1.4$ &    7939 &    3.95 & $-0.35$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3176 & $ -50 \pm 11$ & $20.2 \pm 1.4$ &    8602 &    3.08 & $-1.95$ &    BHB & $0.64 \pm 0.12$ & $ 6.57 \pm 0.58$ \\
CHSS 3341 & $-198 \pm 12$ & $28.4 \pm 4.7$ &    6931 &    3.79 & $-1.87$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3177 & $  22 \pm 10$ & $21.4 \pm 1.8$ &    8685 &    3.42 & $-1.62$ &    BHB & $0.75 \pm 0.14$ & $ 4.31 \pm 0.39$ \\
CHSS 3342 & $ -84 \pm 10$ & $20.5 \pm 1.4$ &    8632 &    3.25 & $-3.00$ &    BHB & $0.41 \pm 0.12$ & $ 7.68 \pm 0.67$ \\
CHSS 3178 & $ -45 \pm 11$ & $29.2 \pm 3.4$ &    7094 &    3.89 & $-0.69$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3845 & $ -77 \pm 12$ & $21.3 \pm 1.3$ &    8592 &    3.08 & $-1.68$ &    BHB & $0.69 \pm 0.12$ & $ 5.39 \pm 0.46$ \\
CHSS 3846 & $ 136 \pm 12$ & $19.5 \pm 1.4$ &    8686 &    2.91 & $-2.05$ &    BHB & $0.66 \pm 0.14$ & $ 3.96 \pm 0.37$ \\
CHSS 3847 & $ -36 \pm 11$ & $21.2 \pm 1.6$ &    8875 &    3.19 & $-1.71$ &    BHB & $0.78 \pm 0.15$ & $ 4.81 \pm 0.48$ \\
CHSS 3848 & $  84 \pm 10$ & $20.5 \pm 1.3$ &    8312 &    3.25 & $-1.42$ &    BHB & $0.63 \pm 0.09$ & $ 8.70 \pm 0.67$ \\
CHSS 1638 & $ -49 \pm  4$ & $21.4 \pm 1.2$ &    8344 &    3.53 & $-1.67$ &    BHB & $0.63 \pm 0.10$ & $ 5.90 \pm 0.46$ \\
CHSS 3343 & $  12 \pm 11$ & $20.1 \pm 4.2$ &    7888 &    4.50 & $-1.03$ &      A & $2.54 \pm 0.20$ & $ 2.17 \pm 0.29$ \\
CHSS 3231 & $ -48 \pm 11$ & $22.3 \pm 1.4$ &    8895 &    3.83 & $ 0.00$ &      A & $1.51 \pm 0.20$ & $ 2.31 \pm 0.28$ \\
CHSS 3344 & $-148 \pm 10$ & $21.7 \pm 1.4$ &    9150 &    3.39 & $-2.20$ &    BHB & $0.75 \pm 0.18$ & $ 4.24 \pm 0.47$ \\
CHSS 3345 & $ -50 \pm 10$ & $15.9 \pm 1.3$ &    8088 &    4.20 & $-3.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3346 & $ -27 \pm 12$ & $23.2 \pm 1.8$ &    8750 &    4.25 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3347 & $  -0 \pm 12$ & $28.1 \pm 2.9$ &    6999 &    3.36 & $-1.03$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3348 & $-110 \pm 10$ & $27.6 \pm 1.4$ &    7388 &    3.80 & $-0.67$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3349 & $ 108 \pm 10$ & $16.9 \pm 1.2$ &    8685 &    4.50 & $-2.90$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3232 & $ -47 \pm 15$ & $27.7 \pm 2.1$ &    7420 &    4.16 & $-0.65$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3849 & $ -53 \pm 15$ & $20.2 \pm 1.5$ &    8350 &    3.40 & $-2.03$ &    BHB & $0.60 \pm 0.12$ & $ 7.34 \pm 0.63$ \\
CHSS 3350 & $ -30 \pm 10$ & $22.0 \pm 1.4$ &    8668 &    3.42 & $-1.88$ &    BHB & $0.67 \pm 0.13$ & $ 7.00 \pm 0.63$ \\
CHSS 3351 & $  11 \pm 12$ & $36.4 \pm 1.7$ &    6218 &    4.11 & $-1.02$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3179 & $ -85 \pm 12$ & $26.9 \pm 3.5$ &    7209 &    4.03 & $-1.05$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3850 & $  48 \pm 18$ & $37.6 \pm 2.2$ &    6164 &    4.54 & $-0.54$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3233 & $-115 \pm 11$ & $20.7 \pm 1.8$ &    8625 &    3.31 & $-0.23$ &  BHB/A & $1.63 \pm 0.20$ & $ 3.84 \pm 0.47$ \\
CHSS 3352 & $-187 \pm 10$ & $20.9 \pm 1.2$ &    8410 &    3.39 & $-1.81$ &    BHB & $0.61 \pm 0.11$ & $ 4.17 \pm 0.33$ \\
CHSS 3353 & $   5 \pm 11$ & $26.7 \pm 3.5$ &    7025 &    3.43 & $-1.09$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3851 & $  -7 \pm 11$ & $28.3 \pm 1.3$ &    7400 &    3.97 & $-0.40$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3852 & $  25 \pm 15$ & $21.1 \pm 1.6$ &    8412 &    4.40 & $-0.28$ &      A & $1.96 \pm 0.20$ & $ 1.92 \pm 0.24$ \\
CHSS 3354 & $ -46 \pm 12$ & $30.1 \pm 2.8$ &    7369 &    3.53 & $-1.19$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3853 & $  82 \pm 11$ & $21.3 \pm 1.6$ &    8645 &    4.40 & $-1.62$ &      A & $2.32 \pm 0.20$ & $ 1.78 \pm 0.21$ \\
CHSS 3355 & $ -14 \pm 10$ & $32.6 \pm 2.7$ &    7053 &    4.52 & $-0.67$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3234 & $-129 \pm 10$ & $21.7 \pm 1.6$ &    8815 &    3.28 & $-1.84$ &    BHB & $0.68 \pm 0.13$ & $ 4.72 \pm 0.42$ \\
CHSS 3854 & $ -19 \pm 24$ & $25.0 \pm 2.7$ &    7250 &    3.00 & $-1.62$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3855 & $ -32 \pm 11$ & $21.2 \pm 1.8$ &    9158 &    3.39 & $-2.03$ &    BHB & $0.78 \pm 0.17$ & $ 4.12 \pm 0.45$ \\
CHSS 3235 & $ -91 \pm 10$ & $20.6 \pm 1.7$ &    8168 &    3.40 & $-2.98$ &    BHB & $0.30 \pm 0.09$ & $ 5.36 \pm 0.40$ \\
CHSS 3236 & $-111 \pm 14$ & $27.6 \pm 1.4$ &    7638 &    4.40 & $-0.42$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3856 & $ -52 \pm 11$ & $30.2 \pm 1.5$ &    7200 &    4.15 & $-0.75$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3857 & $ -23 \pm 16$ & $29.9 \pm 2.9$ &    7010 &    3.95 & $-1.11$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3356 & $  -6 \pm 11$ & $30.6 \pm 3.3$ &    7038 &    3.73 & $-0.94$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3357 & $   5 \pm 11$ & $40.7 \pm 2.6$ &    6073 &    4.36 & $-0.35$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3358 & $  -0 \pm 12$ & $20.4 \pm 3.3$ &    7562 &    4.00 & $-1.28$ &      A & $2.79 \pm 0.20$ & $ 1.11 \pm 0.15$ \\
CHSS 3180 & $ -29 \pm 14$ & $19.6 \pm 2.8$ &    8000 &    4.40 & $-1.10$ &      A & $2.55 \pm 0.20$ & $ 1.28 \pm 0.18$ \\
CHSS 1639 & $ -76 \pm  4$ & $27.0 \pm 1.4$ &    7624 &    3.85 & $-0.40$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1640 & $-170 \pm  6$ & $21.6 \pm 1.0$ &    8184 &    4.65 & $-0.33$ &      A & $2.07 \pm 0.20$ & $ 1.72 \pm 0.21$ \\
CHSS 3858 & $  -4 \pm 13$ & $22.1 \pm 1.2$ &    9750 &    4.19 & $ 0.00$ &      A & $1.19 \pm 0.20$ & $ 2.53 \pm 0.31$ \\
CHSS 3359 & $-139 \pm 11$ & $20.0 \pm 1.2$ &    7862 &    3.10 & $-2.03$ &    BHB & $0.44 \pm 0.08$ & $ 7.08 \pm 0.54$ \\
CHSS 3181 & $  11 \pm 11$ & $32.7 \pm 2.5$ &    6808 &    3.38 & $-0.72$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3859 & $ 132 \pm 14$ & $18.5 \pm 1.2$ &    8088 &    3.60 & $-0.43$ &  BHB/A & $2.07 \pm 0.20$ & $ 4.69 \pm 0.69$ \\
CHSS 3360 & $ -80 \pm 11$ & $29.2 \pm 2.4$ &    7069 &    3.86 & $-0.87$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3361 & $ -25 \pm 11$ & $22.4 \pm 1.5$ &    9612 &    4.16 & $ 0.00$ &      A & $1.37 \pm 0.20$ & $ 1.80 \pm 0.22$ \\
CHSS 3860 & $-274 \pm 14$ & $25.3 \pm 2.6$ &    7318 &    3.06 & $-1.44$ &    BHB & $0.49 \pm 0.08$ & $ 9.07 \pm 0.65$ \\
CHSS 3362 & $   6 \pm 10$ & $21.3 \pm 1.8$ &    9122 &    3.24 & $-1.66$ &    BHB & $0.82 \pm 0.16$ & $ 4.03 \pm 0.41$ \\
CHSS 3363 & $ -81 \pm 11$ & $27.3 \pm 1.6$ &    7599 &    4.20 & $-0.60$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3364 & $ -16 \pm 13$ & $29.2 \pm 2.8$ &    8250 &    4.50 & $-1.62$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3237 & $ -56 \pm 14$ & $34.0 \pm 2.8$ &    6846 &    4.17 & $-0.68$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3238 & $  62 \pm 12$ & $25.8 \pm 1.4$ &    7929 &    4.20 & $-0.03$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3365 & $ -18 \pm 11$ & $20.5 \pm 2.2$ &    8185 &    4.50 & $-1.33$ &      A & $2.57 \pm 0.20$ & $ 2.34 \pm 0.30$ \\
CHSS 3239 & $ -20 \pm 11$ & $23.9 \pm 1.2$ &    8312 &    4.05 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3861 & $  88 \pm 12$ & $20.9 \pm 1.3$ &    8618 &    3.22 & $-0.48$ &  BHB/A & $1.73 \pm 0.20$ & $ 4.26 \pm 0.53$ \\
CHSS 3240 & $ -49 \pm 12$ & $27.6 \pm 2.3$ &    7235 &    3.69 & $-0.55$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3182 & $ -21 \pm 10$ & $28.8 \pm 2.6$ &    7862 &    4.40 & $-0.90$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3241 & $ -71 \pm 12$ & $22.0 \pm 1.0$ &    8588 &    3.88 & $ 0.00$ &      A & $1.75 \pm 0.20$ & $ 3.46 \pm 0.42$ \\
CHSS 3862 & $ -35 \pm 12$ & $28.6 \pm 2.6$ &    7107 &    3.44 & $-0.86$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3366 & $ -54 \pm 13$ & $23.1 \pm 1.4$ &    8565 &    3.91 & $-0.15$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3367 & $ -36 \pm 11$ & $25.4 \pm 1.6$ &    8000 &    4.50 & $-0.63$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3368 & $ -34 \pm 15$ & $36.4 \pm 2.2$ &    6795 &    4.01 & $-0.27$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3242 & $ -52 \pm 13$ & $26.1 \pm 2.4$ &    7362 &    3.90 & $-0.74$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3243 & $ -15 \pm 11$ & $25.4 \pm 1.5$ &    8000 &    4.30 & $-0.39$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3863 & $  -3 \pm 11$ & $21.4 \pm 2.9$ &    8112 &    4.40 & $-0.86$ &      A & $2.40 \pm 0.20$ & $ 1.47 \pm 0.19$ \\
CHSS 3864 & $   7 \pm 11$ & $21.6 \pm 1.7$ &    8868 &    3.22 & $-1.82$ &    BHB & $0.73 \pm 0.14$ & $ 3.18 \pm 0.30$ \\
CHSS 3369 & $  41 \pm 10$ & $12.0 \pm 1.3$ &    7828 &    3.65 & $-1.29$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3865 & $ -54 \pm 15$ & $26.7 \pm 3.0$ &    7354 &    3.97 & $-2.60$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3370 & $  30 \pm 14$ & $24.8 \pm 1.5$ &    8062 &    4.20 & $-0.65$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3244 & $  -9 \pm 12$ & $22.5 \pm 1.6$ &    9068 &    4.02 & $ 0.00$ &      A & $1.49 \pm 0.20$ & $ 4.43 \pm 0.54$ \\
CHSS 3866 & $ 350 \pm 14$ & $32.9 \pm 2.1$ &    6897 &    4.36 & $-0.25$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3245 & $  -1 \pm 11$ & $22.4 \pm 1.4$ &    9118 &    4.09 & $ 0.00$ &      A & $1.53 \pm 0.20$ & $ 2.64 \pm 0.32$ \\
CHSS 3183 & $  38 \pm 14$ & $30.7 \pm 2.2$ &    6849 &    3.46 & $-1.23$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3371 & $ -72 \pm 12$ & $21.0 \pm 1.3$ &    9750 &    3.42 & $ 0.00$ &  BHB/A & $1.21 \pm 0.20$ & $ 4.14 \pm 0.50$ \\
CHSS 3372 & $  50 \pm 14$ & $21.3 \pm 1.4$ &    9750 &    3.00 & $ 0.00$ &  BHB/A & $0.93 \pm 0.20$ & $ 5.12 \pm 0.69$ \\
CHSS 3246 & $  30 \pm 23$ &       \nodata  & \nodata & \nodata & \nodata &     DA &       \nodata   &        \nodata   \\
CHSS 1641 & $ -65 \pm  3$ & $20.7 \pm 1.2$ &    9469 &    3.52 & $-1.47$ &    BHB & $0.74 \pm 0.12$ & $ 2.90 \pm 0.25$ \\
CHSS 3373 & $ -52 \pm 11$ & $30.4 \pm 1.4$ &    7058 &    3.30 & $-0.44$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3867 & $ -23 \pm 14$ & $18.3 \pm 1.8$ &    8112 &    3.70 & $-1.49$ &      A & $2.48 \pm 0.20$ & $ 1.23 \pm 0.17$ \\
CHSS 3247 & $ -22 \pm 10$ & $25.0 \pm 1.8$ &    7946 &    3.90 & $-0.09$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3374 & $   2 \pm 12$ & $25.4 \pm 1.6$ &    7662 &    4.10 & $-0.81$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1642 & $  73 \pm  4$ & $20.4 \pm 1.2$ &    7715 &    3.27 & $-1.54$ &    BHB & $0.59 \pm 0.09$ & $ 4.59 \pm 0.34$ \\
CHSS 3248 & $ -40 \pm 15$ & $36.2 \pm 2.5$ &    6549 &    4.19 & $-0.88$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3249 & $-158 \pm 11$ & $20.6 \pm 1.3$ &    8145 &    3.40 & $-2.01$ &    BHB & $0.49 \pm 0.09$ & $ 6.07 \pm 0.45$ \\
CHSS 3375 & $  33 \pm 13$ & $24.9 \pm 1.6$ &    7862 &    3.70 & $-0.52$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3376 & $ -11 \pm 13$ & $30.3 \pm 3.8$ &    7888 &    3.90 & $-0.85$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3377 & $   2 \pm 11$ & $21.0 \pm 1.3$ &    8612 &    2.85 & $-1.84$ &    BHB & $0.74 \pm 0.15$ & $ 3.60 \pm 0.35$ \\
CHSS 3184 & $ -98 \pm 11$ & $21.3 \pm 1.6$ &    9274 &    3.22 & $-1.06$ &    BHB & $1.00 \pm 0.18$ & $ 5.00 \pm 0.56$ \\
CHSS 3185 & $ -95 \pm 10$ & $20.7 \pm 1.8$ &    9675 &    3.39 & $-1.12$ &    BHB & $1.05 \pm 0.20$ & $ 4.46 \pm 0.54$ \\
CHSS 3378 & $  76 \pm 11$ & $19.2 \pm 1.5$ &    8612 &    4.30 & $-2.33$ &    BHB & $0.46 \pm 0.10$ & $ 6.08 \pm 0.52$ \\
CHSS 3379 & $ -60 \pm 11$ & $21.5 \pm 1.2$ &    8338 &    4.20 & $-0.25$ &      A & $1.96 \pm 0.20$ & $ 1.51 \pm 0.19$ \\
CHSS 3380 & $  83 \pm 11$ & $14.4 \pm 1.2$ &    7817 &    3.35 & $-0.94$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3868 & $  -9 \pm 14$ & $20.8 \pm 1.6$ &    8338 &    4.30 & $-0.36$ &      A & $2.07 \pm 0.20$ & $ 2.47 \pm 0.31$ \\
CHSS 3381 & $-259 \pm 11$ & $20.8 \pm 1.2$ &    8428 &    3.07 & $-2.88$ &    BHB & $0.46 \pm 0.13$ & $ 4.94 \pm 0.44$ \\
CHSS 1643 & $ -87 \pm  3$ & $29.3 \pm 1.2$ &    7225 &    3.27 & $-0.29$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3250 & $  24 \pm 11$ & $22.0 \pm 1.0$ &    8862 &    4.20 & $ 0.00$ &      A & $1.62 \pm 0.20$ & $ 2.59 \pm 0.31$ \\
CHSS 3251 & $   2 \pm 13$ & $34.6 \pm 2.1$ &    6620 &    3.92 & $-0.39$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3382 & $  29 \pm 11$ & $19.5 \pm 2.5$ &    8562 &    4.10 & $-0.31$ &      A & $1.92 \pm 0.20$ & $ 1.50 \pm 0.19$ \\
CHSS 3186 & $ -19 \pm 11$ & $22.4 \pm 1.2$ &    8848 &    3.92 & $ 0.00$ &      A & $1.59 \pm 0.20$ & $ 2.30 \pm 0.28$ \\
CHSS 3187 & $ -41 \pm 33$ &       \nodata  & \nodata & \nodata & \nodata &     DA &       \nodata   &        \nodata   \\
CHSS 3252 & $-314 \pm 11$ & $18.3 \pm 2.2$ &    8062 &    3.70 & $-1.32$ &      A & $2.46 \pm 0.20$ & $ 2.04 \pm 0.30$ \\
CHSS 3253 & $  30 \pm 12$ & $20.8 \pm 1.4$ &    8412 &    3.50 & $-1.57$ &    BHB & $0.65 \pm 0.10$ & $ 4.27 \pm 0.33$ \\
CHSS 3383 & $  -6 \pm 10$ & $21.4 \pm 1.8$ &    7838 &    3.10 & $-0.74$ &    BHB & $0.70 \pm 0.08$ & $ 2.84 \pm 0.20$ \\
CHSS 3384 & $ -54 \pm 11$ & $21.7 \pm 1.3$ &    8088 &    3.50 & $-1.21$ &      A & $2.37 \pm 0.20$ & $ 1.21 \pm 0.15$ \\
CHSS 3385 & $ -26 \pm 12$ & $22.4 \pm 1.2$ &    8054 &    2.20 & $-1.43$ &    BHB & $0.65 \pm 0.10$ & $ 5.96 \pm 0.44$ \\
CHSS 3386 & $  17 \pm 10$ & $16.8 \pm 1.4$ &    8138 &    4.10 & $-2.10$ &    BHB & $0.42 \pm 0.08$ & $ 7.07 \pm 0.72$ \\
CHSS 3254 & $  23 \pm 12$ & $27.1 \pm 3.1$ &    6957 &    3.17 & $-0.90$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3387 & $ -18 \pm 12$ & $21.7 \pm 1.6$ &    8312 &    4.10 & $-0.39$ &      A & $1.97 \pm 0.20$ & $ 1.65 \pm 0.20$ \\
CHSS 3388 & $  60 \pm 10$ & $21.2 \pm 1.3$ &    9750 &    2.90 & $ 0.00$ &  BHB/A & $1.03 \pm 0.20$ & $ 5.26 \pm 0.67$ \\
CHSS 1644 & $ -20 \pm  4$ & $20.0 \pm 1.2$ &    7862 &    3.16 & $-2.54$ &    BHB & $0.46 \pm 0.11$ & $ 7.32 \pm 0.61$ \\
CHSS 3869 & $  14 \pm 12$ & $20.7 \pm 1.7$ &    9750 &    3.46 & $ 0.00$ &  BHB/A & $1.21 \pm 0.20$ & $ 4.60 \pm 0.56$ \\
CHSS 3389 & $ -44 \pm 14$ & $36.9 \pm 4.8$ &    6433 &    4.60 & $-0.59$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3870 & $ -53 \pm 12$ & $21.7 \pm 1.8$ &    8368 &    3.28 & $-2.12$ &    BHB & $0.54 \pm 0.10$ & $ 6.38 \pm 0.50$ \\
CHSS 3390 & $ -30 \pm 14$ & $22.7 \pm 1.1$ &    8612 &    4.03 & $ 0.00$ &      A & $1.75 \pm 0.20$ & $ 2.88 \pm 0.34$ \\
CHSS 3255 & $ 151 \pm 11$ & $21.3 \pm 1.7$ &    8875 &    3.33 & $ 0.00$ &  BHB/A & $1.47 \pm 0.20$ & $ 3.41 \pm 0.41$ \\
CHSS 3391 & $ -44 \pm 12$ & $27.6 \pm 2.7$ &    7299 &    3.80 & $-0.43$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3256 & $   0 \pm 11$ & $21.0 \pm 1.6$ &    8750 &    3.24 & $-1.31$ &    BHB & $0.82 \pm 0.14$ & $ 4.52 \pm 0.42$ \\
CHSS 3257 & $ -90 \pm 13$ & $22.2 \pm 1.3$ &    9750 &    4.40 & $-0.19$ &      A & $1.22 \pm 0.20$ & $ 4.60 \pm 0.58$ \\
CHSS 3258 & $ -21 \pm 14$ & $21.0 \pm 2.2$ &    8422 &    4.03 & $-0.81$ &      A & $2.09 \pm 0.20$ & $ 2.22 \pm 0.27$ \\
CHSS 3871 & $   5 \pm 12$ & $27.9 \pm 1.3$ &    7397 &    4.05 & $-0.46$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1645 & $  73 \pm  1$ & $17.0 \pm 1.2$ &    6875 &    2.02 & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 3259 & $  72 \pm 12$ & $25.5 \pm 1.2$ &    7588 &    3.50 & $-0.87$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3872 & $  30 \pm 16$ & $17.2 \pm 4.6$ &    7054 &    3.94 & $-2.34$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3392 & $ -35 \pm 12$ & $31.9 \pm 2.0$ &    6754 &    3.32 & $-0.73$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3393 & $-106 \pm 11$ & $20.8 \pm 1.7$ &    8815 &    3.41 & $-2.26$ &    BHB & $0.56 \pm 0.12$ & $ 4.81 \pm 0.41$ \\
CHSS 3394 & $   6 \pm 13$ & $20.7 \pm 4.3$ &    7378 &    4.00 & $-1.26$ &      A & $2.88 \pm 0.20$ & $ 1.09 \pm 0.15$ \\
CHSS 1646 & $  -1 \pm  3$ & $21.7 \pm 1.2$ &    9357 &    3.40 & $-1.33$ &    BHB & $1.27 \pm 0.27$ & $ 3.69 \pm 0.60$ \\
CHSS 3395 & $ -18 \pm 10$ & $20.0 \pm 1.9$ &    8815 &    3.90 & $-2.03$ &    BHB & $0.65 \pm 0.13$ & $ 2.86 \pm 0.26$ \\
CHSS 3260 & $ -89 \pm 12$ & $31.5 \pm 1.4$ &    6992 &    3.71 & $-0.07$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3396 & $ -42 \pm 12$ & $27.0 \pm 1.8$ &    7451 &    4.20 & $-0.44$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3397 & $ -44 \pm 11$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 3261 & $ -67 \pm 12$ & $21.8 \pm 1.6$ &    8900 &    3.22 & $-1.76$ &    BHB & $0.76 \pm 0.15$ & $ 3.04 \pm 0.30$ \\
CHSS 3398 & $ -34 \pm 17$ & $34.9 \pm 2.9$ &    6427 &    4.09 & $-0.60$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3262 & $ -51 \pm 10$ & $17.7 \pm 1.2$ &    7830 &    3.59 & $-2.88$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3188 & $  51 \pm 12$ & $20.2 \pm 1.3$ &    8162 &    3.40 & $-1.61$ &    BHB & $0.58 \pm 0.09$ & $ 3.27 \pm 0.25$ \\
CHSS 3263 & $ -55 \pm 11$ & $30.8 \pm 2.3$ &    7025 &    3.74 & $-0.47$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3264 & $ -13 \pm 11$ & $25.6 \pm 1.8$ &    7855 &    3.90 & $-0.13$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3399 & $  32 \pm 11$ & $24.1 \pm 1.2$ &    8162 &    4.10 & $-0.55$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3265 & $ -44 \pm 16$ & $16.1 \pm 2.6$ &    7939 &    3.46 & $-0.92$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3400 & $-230 \pm 10$ & $21.7 \pm 1.6$ &    8715 &    3.31 & $-1.84$ &    BHB & $0.69 \pm 0.13$ & $ 3.29 \pm 0.30$ \\
CHSS 3401 & $  26 \pm 22$ & $37.3 \pm 2.9$ &    6400 &    4.99 & $-0.56$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3189 & $ -32 \pm 13$ & $29.4 \pm 6.0$ &    6557 &    4.65 & $-1.79$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3873 & $-247 \pm 14$ & $19.7 \pm 1.4$ &    8362 &    4.30 & $-1.39$ &      A & $2.42 \pm 0.20$ & $ 3.19 \pm 0.41$ \\
CHSS 3402 & $  -4 \pm 12$ & $20.9 \pm 1.5$ &    8412 &    4.50 & $-0.28$ &      A & $2.03 \pm 0.20$ & $ 1.89 \pm 0.24$ \\
CHSS 3403 & $  52 \pm 25$ &       \nodata  & \nodata & \nodata & \nodata &     DA &       \nodata   &        \nodata   \\
CHSS 3266 & $-152 \pm 21$ & $32.7 \pm 2.6$ &    6589 &    3.74 & $-1.78$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3405 & $ -35 \pm 13$ & $26.4 \pm 1.9$ &    7500 &    4.30 & $-0.53$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3267 & $-131 \pm 11$ & $21.3 \pm 1.5$ &    8095 &    3.10 & $-0.83$ &    BHB & $0.77 \pm 0.09$ & $ 5.99 \pm 0.45$ \\
CHSS 3406 & $ -58 \pm 15$ & $27.2 \pm 1.6$ &    7862 &    4.30 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3874 & $ -18 \pm 16$ & $22.0 \pm 1.3$ &    8250 &    3.89 & $-1.60$ &      A & $2.51 \pm 0.20$ & $ 1.68 \pm 0.20$ \\
CHSS 1647 & $  16 \pm  2$ & $19.9 \pm 1.2$ &    7798 &    3.27 & $-1.44$ &    BHB & $0.69 \pm 0.11$ & $ 4.97 \pm 0.40$ \\
CHSS 1648 & $-101 \pm  3$ & $21.3 \pm 1.2$ &    8435 &    3.27 & $-2.36$ &    BHB & $0.75 \pm 0.18$ & $ 4.34 \pm 0.50$ \\
CHSS 3407 & $  21 \pm 11$ & $26.5 \pm 1.3$ &    7612 &    3.70 & $-0.22$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3875 & $  22 \pm 13$ & $24.9 \pm 1.4$ &    7931 &    4.00 & $-0.85$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3408 & $-169 \pm 12$ & $20.0 \pm 2.6$ &    7750 &    4.10 & $-1.56$ &      A & $2.77 \pm 0.20$ & $ 3.10 \pm 0.42$ \\
CHSS 3268 & $ -41 \pm 12$ & $23.8 \pm 1.3$ &    8362 &    4.20 & $-0.25$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3269 & $  39 \pm 31$ & $37.7 \pm 3.6$ &    6065 &    2.54 & $-0.31$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3409 & $-228 \pm 11$ & $21.1 \pm 1.2$ &    8612 &    3.22 & $-1.19$ &    BHB & $0.81 \pm 0.13$ & $ 5.94 \pm 0.52$ \\
CHSS 3270 & $ -26 \pm 12$ & $31.8 \pm 3.1$ &    7070 &    4.64 & $-0.90$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3410 & $   4 \pm 15$ & $29.1 \pm 2.6$ &    7888 &    4.50 & $-1.17$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3190 & $   9 \pm 17$ & $27.8 \pm 5.9$ &    6555 &    4.42 & $-2.18$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3411 & $-228 \pm 10$ & $20.3 \pm 1.8$ &    9132 &    3.36 & $-3.00$ &    BHB & $0.53 \pm 0.16$ & $ 2.57 \pm 0.26$ \\
CHSS 3876 & $  84 \pm 13$ & $20.8 \pm 1.7$ &    8582 &    3.03 & $-1.86$ &    BHB & $0.68 \pm 0.13$ & $ 6.59 \pm 0.60$ \\
CHSS 3412 & $  26 \pm 11$ & $22.8 \pm 2.0$ &    9358 &    4.26 & $ 0.00$ &      A & $1.47 \pm 0.20$ & $ 2.94 \pm 0.35$ \\
CHSS 3271 & $ -31 \pm 23$ & $28.7 \pm 3.0$ &    6730 &    3.96 & $-0.82$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3877 & $ 112 \pm 10$ & $19.9 \pm 1.5$ &    8915 &    3.70 & $-1.60$ &    BHB & $0.82 \pm 0.16$ & $ 2.59 \pm 0.26$ \\
CHSS 3413 & $ -27 \pm 13$ & $22.1 \pm 1.2$ &    8562 &    3.92 & $-0.14$ &      A & $1.83 \pm 0.20$ & $ 3.76 \pm 0.46$ \\
CHSS 3414 & $   4 \pm 11$ & $27.1 \pm 1.2$ &    7338 &    3.70 & $-0.74$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3415 & $ -90 \pm 11$ & $20.7 \pm 1.3$ &    8908 &    3.38 & $-1.50$ &    BHB & $0.80 \pm 0.14$ & $ 4.63 \pm 0.44$ \\
CHSS 3416 & $ -69 \pm 11$ & $20.9 \pm 1.8$ &    8062 &    3.00 & $-1.81$ &    BHB & $0.58 \pm 0.10$ & $ 2.93 \pm 0.22$ \\
CHSS 3417 & $  49 \pm 12$ & $27.3 \pm 1.9$ &    7222 &    3.54 & $-0.84$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3418 & $ -53 \pm 13$ & $21.4 \pm 1.3$ &    8662 &    4.40 & $-0.81$ &      A & $2.06 \pm 0.20$ & $ 5.03 \pm 0.64$ \\
CHSS 3878 & $  28 \pm 13$ & $28.6 \pm 2.6$ &    7912 &    4.10 & $-1.17$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3419 & $  27 \pm 11$ & $22.1 \pm 1.1$ &    8088 &    2.80 & $-1.10$ &    BHB & $0.70 \pm 0.09$ & $ 4.24 \pm 0.30$ \\
CHSS 3420 & $ -46 \pm 12$ & $33.2 \pm 3.1$ &    6651 &    4.55 & $-1.09$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3879 & $ 142 \pm 13$ & $21.6 \pm 1.4$ &    8925 &    3.42 & $-1.23$ &    BHB & $0.88 \pm 0.15$ & $ 7.00 \pm 0.70$ \\
CHSS 3880 & $  70 \pm 12$ & $20.9 \pm 1.6$ &    8618 &    3.12 & $-1.61$ &    BHB & $0.74 \pm 0.13$ & $ 2.93 \pm 0.26$ \\
CHSS 3272 & $-107 \pm 12$ & $22.2 \pm 1.0$ &    8588 &    3.97 & $-0.57$ &      A & $1.93 \pm 0.20$ & $ 1.42 \pm 0.17$ \\
CHSS 3191 & $ -74 \pm 10$ & $21.8 \pm 1.4$ &    9135 &    3.19 & $-1.07$ &    BHB & $0.97 \pm 0.17$ & $ 4.58 \pm 0.49$ \\
CHSS 3421 & $  -7 \pm 10$ & $21.8 \pm 1.3$ &    9112 &    4.20 & $ 0.00$ &      A & $1.50 \pm 0.20$ & $ 3.71 \pm 0.45$ \\
CHSS 3422 & $  24 \pm 10$ & $22.2 \pm 1.0$ &    8570 &    3.56 & $-0.92$ &    BHB & $0.80 \pm 0.11$ & $ 3.64 \pm 0.28$ \\
CHSS 3423 & $  20 \pm 10$ & $26.7 \pm 2.5$ &    7376 &    3.84 & $-0.48$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3273 & $-136 \pm 13$ & $22.2 \pm 1.2$ &    8888 &    4.11 & $-0.50$ &      A & $1.80 \pm 0.20$ & $ 4.28 \pm 0.54$ \\
CHSS 3424 & $  26 \pm 10$ & $22.2 \pm 1.3$ &    9112 &    4.15 & $-0.66$ &      A & $1.82 \pm 0.20$ & $ 3.03 \pm 0.37$ \\
CHSS 3192 & $  64 \pm 10$ & $33.7 \pm 1.5$ &    6742 &    3.61 & $-0.56$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3881 & $  49 \pm 11$ & $20.7 \pm 1.2$ &    8968 &    3.17 & $ 0.00$ &  BHB/A & $1.41 \pm 0.20$ & $ 2.81 \pm 0.34$ \\
CHSS 3193 & $  77 \pm 12$ & $25.0 \pm 1.3$ &    8062 &    4.30 & $-0.43$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3882 & $  52 \pm 10$ & $21.2 \pm 1.6$ &    8902 &    3.36 & $-1.15$ &    BHB & $0.89 \pm 0.15$ & $ 4.98 \pm 0.50$ \\
CHSS 3274 & $ -38 \pm 17$ & $24.4 \pm 1.4$ &    8162 &    4.40 & $-0.78$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3883 & $  -4 \pm 11$ & $22.4 \pm 1.4$ &    8832 &    3.99 & $ 0.00$ &      A & $1.59 \pm 0.20$ & $ 5.00 \pm 0.61$ \\
CHSS 1649 & $ -33 \pm  4$ & $28.6 \pm 1.5$ &    7571 &    4.93 & $-0.13$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1650 & $ -14 \pm  5$ & $28.0 \pm 2.7$ &    7786 &    4.00 & $-0.50$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1651 & $ -47 \pm  7$ & $27.2 \pm 1.3$ &    7029 &    3.26 & $-1.51$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1652 & $ -42 \pm  7$ & $21.6 \pm 1.2$ &    9126 &    3.50 & $-1.46$ &    BHB & $0.67 \pm 0.10$ & $ 2.99 \pm 0.23$ \\
CHSS 3884 & $-109 \pm 10$ & $21.7 \pm 1.4$ &    8660 &    3.39 & $-1.08$ &    BHB & $0.82 \pm 0.12$ & $ 8.11 \pm 0.73$ \\
CHSS 3885 & $  -3 \pm 11$ & $28.8 \pm 3.7$ &    6688 &    2.73 & $-1.69$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3425 & $  -4 \pm 10$ & $22.1 \pm 1.3$ &    8618 &    3.22 & $-1.37$ &    BHB & $0.78 \pm 0.13$ & $ 4.06 \pm 0.36$ \\
CHSS 3492 & $-100 \pm 11$ & $21.9 \pm 1.5$ &    9180 &    3.27 & $-0.20$ &  BHB/A & $1.48 \pm 0.20$ & $ 2.57 \pm 0.31$ \\
CHSS 3493 & $ -75 \pm 11$ & $20.9 \pm 2.1$ &    9750 &    3.47 & $ 0.00$ &      A & $1.18 \pm 0.20$ & $ 2.72 \pm 0.33$ \\
CHSS 3494 & $ -28 \pm 11$ & $20.8 \pm 1.3$ &    8162 &    3.40 & $-2.12$ &    BHB & $0.49 \pm 0.09$ & $ 4.53 \pm 0.34$ \\
CHSS 3495 & $ -35 \pm 16$ & $30.3 \pm 2.8$ &    8412 &    4.40 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3886 & $-223 \pm 13$ & $20.6 \pm 1.4$ &    8590 &    3.06 & $-2.75$ &    BHB & $0.48 \pm 0.13$ & $ 2.68 \pm 0.24$ \\
CHSS 1653 & $-132 \pm  5$ & $25.6 \pm 1.4$ &    6644 &    4.06 & $-1.54$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3687 & $ -22 \pm 16$ & $35.2 \pm 2.5$ &    7080 &    4.68 & $-0.48$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3688 & $ -16 \pm 14$ & $25.2 \pm 2.2$ &    7703 &    3.88 & $-0.69$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3689 & $   0 \pm 10$ & $21.1 \pm 1.8$ &    8855 &    3.74 & $-1.25$ &    BHB & $0.80 \pm 0.13$ & $ 2.32 \pm 0.20$ \\
CHSS 3426 & $ -56 \pm 11$ & $25.8 \pm 3.9$ &    7002 &    3.27 & $-1.58$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3496 & $  41 \pm 12$ & $20.7 \pm 1.2$ &    9610 &    4.50 & $ 0.00$ &      A & $1.30 \pm 0.20$ & $ 2.08 \pm 0.25$ \\
CHSS 3427 & $ -64 \pm 12$ & $21.4 \pm 2.7$ &    8000 &    4.40 & $-0.87$ &      A & $2.43 \pm 0.20$ & $ 1.45 \pm 0.19$ \\
CHSS 3428 & $  77 \pm 11$ & $21.3 \pm 1.4$ &    8355 &    3.41 & $-1.29$ &    BHB & $0.72 \pm 0.11$ & $ 5.00 \pm 0.39$ \\
CHSS 3887 & $  35 \pm 17$ & $20.9 \pm 1.2$ &    8325 &    3.00 & $-1.91$ &    BHB & $0.62 \pm 0.12$ & $ 4.43 \pm 0.37$ \\
CHSS 1654 & $-369 \pm  6$ & $22.8 \pm 1.2$ &    8900 &    4.05 & $-2.94$ &      A & $2.76 \pm 0.20$ & $ 1.78 \pm 0.22$ \\
CHSS 3497 & $   7 \pm 16$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 3429 & $ -59 \pm 11$ & $23.9 \pm 1.5$ &    8162 &    3.90 & $-0.19$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3498 & $ -31 \pm 14$ & $21.7 \pm 1.4$ &    9750 &    2.90 & $ 0.00$ &  BHB/A & $1.09 \pm 0.20$ & $ 4.97 \pm 0.63$ \\
CHSS 3499 & $ -14 \pm 11$ & $22.1 \pm 1.2$ &    8908 &    3.88 & $-0.20$ &      A & $1.60 \pm 0.20$ & $ 1.95 \pm 0.23$ \\
CHSS 3888 & $ 107 \pm 12$ & $19.2 \pm 1.8$ &    8875 &    3.19 & $-2.78$ &    BHB & $0.55 \pm 0.15$ & $ 2.67 \pm 0.27$ \\
CHSS 3690 & $-128 \pm 25$ & $41.4 \pm 3.5$ &    5968 &    3.22 & $ 0.10$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3430 & $ 102 \pm 11$ & $30.9 \pm 1.5$ &    7305 &    4.33 & $-0.36$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3691 & $  -7 \pm 13$ & $22.1 \pm 1.8$ &    8588 &    3.75 & $ 0.00$ &      A & $1.77 \pm 0.20$ & $ 2.99 \pm 0.36$ \\
CHSS 3500 & $-110 \pm 11$ & $21.3 \pm 1.5$ &    8905 &    3.37 & $-3.00$ &    BHB & $0.51 \pm 0.15$ & $ 4.02 \pm 0.40$ \\
CHSS 3431 & $ -73 \pm 11$ & $20.8 \pm 1.6$ &    9750 &    3.00 & $-0.41$ &  BHB/A & $1.11 \pm 0.20$ & $ 3.77 \pm 0.49$ \\
CHSS 3889 & $  46 \pm 15$ & $22.0 \pm 1.2$ &    8890 &    3.83 & $ 0.00$ &      A & $1.57 \pm 0.20$ & $ 2.13 \pm 0.25$ \\
CHSS 3890 & $-143 \pm 14$ & $29.3 \pm 5.1$ &    6735 &    4.44 & $-2.01$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3432 & $ -25 \pm 14$ & $22.0 \pm 1.0$ &    9378 &    4.18 & $ 0.00$ &      A & $1.47 \pm 0.20$ & $ 4.12 \pm 0.50$ \\
CHSS 3433 & $ 183 \pm 14$ & $19.7 \pm 1.0$ &    8388 &    4.30 & $-0.88$ &      A & $2.26 \pm 0.20$ & $ 2.58 \pm 0.34$ \\
CHSS 3501 & $ -60 \pm 13$ & $27.0 \pm 3.7$ &    7302 &    4.02 & $-0.89$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3891 & $  33 \pm 13$ & $21.7 \pm 1.3$ &    9750 &    4.18 & $ 0.00$ &      A & $1.09 \pm 0.20$ & $ 5.77 \pm 0.74$ \\
CHSS 3692 & $  27 \pm 11$ & $21.7 \pm 1.3$ &    9128 &    3.25 & $-0.28$ &  BHB/A & $1.51 \pm 0.20$ & $ 2.56 \pm 0.31$ \\
CHSS 1655 & $  42 \pm  4$ & $21.6 \pm 1.2$ &    9151 &    3.56 & $-1.46$ &    BHB & $0.68 \pm 0.10$ & $ 4.29 \pm 0.33$ \\
CHSS 1656 & $ -48 \pm  5$ & $18.0 \pm 1.2$ &    6977 &    4.99 & \nodata &      A & $2.28 \pm 0.20$ & $ 3.44 \pm 0.53$ \\
CHSS 3502 & $  -0 \pm 11$ & $25.5 \pm 1.2$ &    8000 &    4.40 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3693 & $  68 \pm 15$ & $17.8 \pm 4.0$ &    7092 &    3.48 & $-2.03$ &    BHB & $0.25 \pm 0.11$ & $ 8.24 \pm 1.07$ \\
CHSS 3503 & $-169 \pm 11$ & $20.8 \pm 2.2$ &    8830 &    3.47 & $-2.36$ &    BHB & $0.56 \pm 0.13$ & $ 6.03 \pm 0.54$ \\
CHSS 3504 & $  36 \pm 14$ & $27.0 \pm 2.0$ &    7638 &    4.40 & $-1.28$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3694 & $ -60 \pm 16$ & $22.4 \pm 2.3$ &    8592 &    4.30 & $-0.48$ &      A & $1.89 \pm 0.20$ & $ 1.94 \pm 0.23$ \\
CHSS 3505 & $-197 \pm 14$ & $19.1 \pm 1.7$ &    8412 &    4.40 & $-1.23$ &      A & $2.44 \pm 0.20$ & $ 3.85 \pm 0.54$ \\
CHSS 1657 & $  -4 \pm  4$ & $21.5 \pm 1.2$ &    8648 &    3.16 & $-1.59$ &    BHB & $0.98 \pm 0.21$ & $ 5.11 \pm 0.64$ \\
CHSS 3506 & $ -41 \pm 14$ & $28.4 \pm 2.6$ &    7012 &    3.96 & $-0.69$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3434 & $   4 \pm 13$ & $21.8 \pm 1.0$ &    8638 &    4.03 & $-0.16$ &      A & $1.79 \pm 0.20$ & $ 1.88 \pm 0.23$ \\
CHSS 3435 & $-197 \pm 12$ & $21.2 \pm 1.3$ &    7812 &    2.80 & $-1.39$ &    BHB & $0.58 \pm 0.08$ & $ 4.03 \pm 0.29$ \\
CHSS 3436 & $  37 \pm 18$ & $37.1 \pm 2.3$ &    6252 &    4.50 & $-1.09$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3507 & $ -11 \pm 11$ & $21.7 \pm 2.2$ &    8250 &    3.93 & $-1.16$ &      A & $2.31 \pm 0.20$ & $ 1.52 \pm 0.19$ \\
CHSS 1658 & $  -5 \pm  7$ & $26.0 \pm 1.2$ &    7579 &    3.95 & $-0.74$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3508 & $  86 \pm 12$ & $24.4 \pm 1.3$ &    8062 &    4.40 & $-0.62$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3695 & $  84 \pm 13$ & $22.5 \pm 1.5$ & \nodata & \nodata & \nodata &      A & $0.82 \pm 0.20$ & $ 4.06 \pm 0.64$ \\
CHSS 3892 & $ -69 \pm 12$ & $20.9 \pm 1.3$ &    8338 &    3.10 & $-1.78$ &    BHB & $0.64 \pm 0.11$ & $ 5.00 \pm 0.41$ \\
CHSS 3509 & $  81 \pm 12$ & $25.0 \pm 1.6$ &    7500 &    4.00 & $-0.92$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3510 & $ -83 \pm 10$ & $21.1 \pm 1.2$ &    8675 &    3.25 & $-1.76$ &    BHB & $0.67 \pm 0.12$ & $ 6.49 \pm 0.56$ \\
CHSS 3437 & $ -91 \pm 10$ & $21.4 \pm 1.7$ &    8910 &    3.28 & $-1.35$ &    BHB & $0.82 \pm 0.14$ & $ 7.46 \pm 0.73$ \\
CHSS 3893 & $ 119 \pm 14$ & $21.3 \pm 1.2$ &    8608 &    3.18 & $-2.40$ &    BHB & $0.55 \pm 0.13$ & $ 4.64 \pm 0.41$ \\
CHSS 3511 & $ -34 \pm 10$ & $25.4 \pm 1.2$ &    7838 &    4.20 & $-0.46$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3894 & $ -20 \pm 14$ & $24.7 \pm 1.3$ &    8062 &    4.10 & $-0.52$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3512 & $  31 \pm 10$ & $36.3 \pm 1.6$ &    6428 &    4.54 & $-0.76$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3438 & $ -94 \pm 12$ & $22.7 \pm 1.3$ &    8422 &    3.94 & $-0.11$ &      A & $1.78 \pm 0.20$ & $ 1.70 \pm 0.20$ \\
CHSS 3696 & $ -47 \pm 13$ & $20.4 \pm 2.8$ &    8112 &    4.30 & $-1.21$ &      A & $2.51 \pm 0.20$ & $ 1.42 \pm 0.19$ \\
CHSS 3439 & $  -0 \pm 18$ & $26.8 \pm 1.8$ &    7346 &    3.91 & $-1.73$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3440 & $   3 \pm 17$ & $20.4 \pm 1.8$ &    7638 &    4.00 & $-0.85$ &      A & $2.59 \pm 0.20$ & $ 2.06 \pm 0.28$ \\
CHSS 3441 & $ -41 \pm 12$ & $27.1 \pm 1.8$ &    7138 &    4.10 & $-0.61$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3895 & $-147 \pm 11$ & $21.7 \pm 1.3$ &    9162 &    3.85 & $ 0.00$ &      A & $1.44 \pm 0.20$ & $ 3.81 \pm 0.46$ \\
CHSS 3442 & $  65 \pm 14$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 3443 & $ -19 \pm 13$ & $22.2 \pm 1.3$ &    8888 &    3.90 & $-0.12$ &      A & $1.58 \pm 0.20$ & $ 4.70 \pm 0.58$ \\
CHSS 3896 & $ -61 \pm 12$ & $22.1 \pm 1.0$ &    8600 &    4.07 & $ 0.00$ &      A & $1.70 \pm 0.20$ & $ 2.21 \pm 0.27$ \\
CHSS 1659 & $-105 \pm  7$ & $21.5 \pm 1.2$ &    8681 &    3.12 & $-1.38$ &    BHB & $1.05 \pm 0.21$ & $ 3.88 \pm 0.50$ \\
CHSS 3697 & $ -21 \pm 14$ & $23.6 \pm 1.7$ &    8362 &    3.96 & $-0.08$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3698 & $  36 \pm 11$ & $21.1 \pm 2.1$ &    9160 &    3.42 & $-1.59$ &    BHB & $0.87 \pm 0.17$ & $ 4.10 \pm 0.44$ \\
CHSS 1660 & $ -16 \pm  9$ & $20.8 \pm 1.2$ &    7843 &    4.50 & $-1.38$ &      A & $2.50 \pm 0.20$ & $ 1.40 \pm 0.18$ \\
CHSS 3897 & $ -12 \pm 12$ & $21.7 \pm 2.0$ &    8000 &    4.30 & $-0.94$ &      A & $2.48 \pm 0.20$ & $ 2.08 \pm 0.27$ \\
CHSS 3699 & $ -61 \pm 13$ & $27.3 \pm 2.8$ &    7250 &    4.10 & $-1.10$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3513 & $  15 \pm 12$ & $42.0 \pm 2.2$ &    5992 &    4.22 & $-0.74$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3514 & $ -92 \pm 11$ & $22.1 \pm 1.2$ &    9750 &    4.07 & $-1.26$ &      A & $1.49 \pm 0.20$ & $ 3.80 \pm 0.52$ \\
CHSS 3515 & $-104 \pm 11$ & $32.2 \pm 1.6$ &    7109 &    4.30 & $-0.36$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3444 & $  21 \pm 19$ & $28.9 \pm 1.3$ &    7102 &    3.04 & $-0.80$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3516 & $  56 \pm 13$ & $33.7 \pm 2.2$ &    6761 &    4.14 & $-0.70$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3898 & $  91 \pm 11$ & $22.2 \pm 1.2$ &    9750 &    4.01 & $ 0.00$ &      A & $1.08 \pm 0.20$ & $ 2.93 \pm 0.37$ \\
CHSS 3517 & $ -29 \pm 10$ & $42.9 \pm 2.1$ &    6162 &    4.67 & $-0.14$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3700 & $  28 \pm 11$ & $19.2 \pm 1.4$ &    8315 &    4.40 & $-3.00$ &      A & $3.05 \pm 0.20$ & $ 2.19 \pm 0.29$ \\
CHSS 3899 & $  -1 \pm 11$ & $28.1 \pm 1.7$ &    7562 &    4.30 & $-0.58$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3518 & $   8 \pm 14$ & $37.2 \pm 1.9$ &    6324 &    4.42 & $-0.98$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3445 & $ -24 \pm 15$ & $29.2 \pm 2.9$ &    7001 &    3.68 & $-0.89$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3519 & $ -66 \pm 13$ & $38.8 \pm 1.7$ &    6254 &    4.53 & $-0.78$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3520 & $  88 \pm 10$ & $21.4 \pm 1.5$ &    8902 &    3.26 & $-2.24$ &    BHB & $0.67 \pm 0.15$ & $ 4.47 \pm 0.45$ \\
CHSS 1661 & $-239 \pm  3$ & $25.0 \pm 2.7$ &    7622 &    2.94 & $-2.28$ &    BHB & $0.49 \pm 0.10$ & $ 4.11 \pm 0.32$ \\
CHSS 3446 & $ -50 \pm 11$ & $27.6 \pm 2.5$ &    7295 &    4.22 & $-0.66$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3521 & $  22 \pm 10$ & $19.0 \pm 1.2$ &    9750 &    3.85 & $-0.41$ &      A & $1.44 \pm 0.20$ & $ 2.17 \pm 0.26$ \\
CHSS 3447 & $-116 \pm 11$ & $21.2 \pm 1.9$ &    7888 &    3.30 & $-1.68$ &    BHB & $0.53 \pm 0.08$ & $ 4.56 \pm 0.33$ \\
CHSS 3448 & $ -51 \pm 12$ & $27.3 \pm 3.2$ &    7178 &    3.85 & $-1.07$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3522 & $  14 \pm 13$ & $19.4 \pm 2.6$ &    8138 &    4.40 & $-1.03$ &      A & $2.48 \pm 0.20$ & $ 1.46 \pm 0.20$ \\
CHSS 3449 & $ -12 \pm 12$ & $21.4 \pm 1.0$ &    8912 &    4.50 & $ 0.00$ &      A & $1.65 \pm 0.20$ & $ 2.45 \pm 0.29$ \\
CHSS 3900 & $-166 \pm 11$ & $21.3 \pm 2.0$ &    9436 &    3.38 & $-0.11$ &  BHB/A & $1.34 \pm 0.20$ & $ 4.53 \pm 0.56$ \\
CHSS 1662 & $ -40 \pm  3$ & $26.5 \pm 1.3$ &    7464 &    4.30 & $-0.78$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3450 & $  22 \pm 26$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 3901 & $ -14 \pm 14$ & $26.7 \pm 2.9$ &    7188 &    4.00 & $-1.56$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3523 & $ -41 \pm 11$ & $22.6 \pm 1.7$ &    9408 &    4.38 & $ 0.00$ &      A & $1.46 \pm 0.20$ & $ 2.32 \pm 0.28$ \\
CHSS 3902 & $ -23 \pm 15$ & $22.1 \pm 1.4$ &    8912 &    3.88 & $-0.33$ &      A & $1.69 \pm 0.20$ & $ 1.79 \pm 0.21$ \\
CHSS 3701 & $ -98 \pm 12$ & $20.6 \pm 1.2$ &    8400 &    3.35 & $-2.20$ &    BHB & $0.52 \pm 0.11$ & $ 3.97 \pm 0.31$ \\
CHSS 3451 & $ -12 \pm 11$ & $23.9 \pm 1.3$ &    8412 &    4.20 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3452 & $ -67 \pm 13$ & $26.9 \pm 1.2$ &    7812 &    4.00 & $-0.19$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3453 & $-270 \pm 11$ & $22.0 \pm 1.2$ &    8370 &    3.14 & $-1.63$ &    BHB & $0.65 \pm 0.11$ & $ 3.66 \pm 0.29$ \\
CHSS 3524 & $ -29 \pm 20$ & $37.9 \pm 1.7$ &    6406 &    4.59 & $-0.64$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3454 & $ -25 \pm 15$ & $36.9 \pm 1.7$ &    6241 &    4.14 & $-0.86$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3525 & $ -16 \pm 14$ & $25.6 \pm 1.4$ &    7588 &    3.00 & $-1.14$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3455 & $ -56 \pm 14$ & $19.7 \pm 2.8$ &    8862 &    4.30 & $ 0.00$ &      A & $1.58 \pm 0.20$ & $ 1.80 \pm 0.22$ \\
CHSS 3526 & $  90 \pm 14$ & $32.7 \pm 4.0$ &    6434 &    4.23 & $-1.46$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3527 & $  70 \pm 13$ & $28.6 \pm 2.6$ &    7154 &    3.86 & $-1.04$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3456 & $  11 \pm 12$ & $24.1 \pm 1.3$ &    8088 &    3.60 & $-0.87$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3528 & $-174 \pm 12$ & $21.6 \pm 1.9$ &    8832 &    3.17 & $-0.79$ &    BHB & $0.98 \pm 0.15$ & $ 2.11 \pm 0.21$ \\
CHSS 3702 & $  61 \pm 13$ & $22.1 \pm 1.2$ &    9608 &    4.24 & $ 0.00$ &      A & $1.35 \pm 0.20$ & $ 3.46 \pm 0.42$ \\
CHSS 3703 & $ -71 \pm 13$ & $22.4 \pm 1.5$ &    8635 &    4.28 & $ 0.00$ &      A & $1.70 \pm 0.20$ & $ 4.67 \pm 0.57$ \\
CHSS 3529 & $  -7 \pm 39$ &       \nodata  & \nodata & \nodata & \nodata &     DA &       \nodata   &        \nodata   \\
CHSS 3903 & $ 115 \pm 12$ & $22.5 \pm 1.4$ &    9750 &    4.21 & $ 0.00$ &      A & $1.30 \pm 0.20$ & $ 3.74 \pm 0.46$ \\
CHSS 3904 & $-112 \pm 11$ & $22.8 \pm 1.3$ &    8638 &    4.03 & $-0.40$ &      A & $1.90 \pm 0.20$ & $ 1.46 \pm 0.18$ \\
CHSS 3457 & $  12 \pm 14$ & $22.3 \pm 1.5$ &    8662 &    4.30 & $-1.08$ &      A & $2.07 \pm 0.20$ & $ 3.42 \pm 0.42$ \\
CHSS 3530 & $  -2 \pm 13$ & $29.7 \pm 2.6$ &    7838 &    4.20 & $-0.48$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1663 & $  26 \pm  6$ & $26.2 \pm 1.3$ &    7500 &    3.37 & $-0.49$ &  BHB/A & $2.19 \pm 0.20$ & $ 2.29 \pm 0.27$ \\
CHSS 3531 & $-195 \pm 11$ & $20.7 \pm 1.9$ &    7888 &    3.40 & $-2.63$ &    BHB & $0.31 \pm 0.08$ & $ 3.82 \pm 0.28$ \\
CHSS 3458 & $ -33 \pm 11$ & $28.8 \pm 3.1$ &    7350 &    4.08 & $-0.45$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3905 & $-165 \pm 14$ & $32.9 \pm 2.3$ &    8162 &    4.50 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3459 & $ -18 \pm 13$ & $31.7 \pm 4.3$ &    7612 &    4.10 & $-1.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3460 & $-224 \pm 12$ & $21.1 \pm 1.3$ &    8605 &    2.96 & $-1.61$ &    BHB & $0.70 \pm 0.12$ & $ 3.80 \pm 0.33$ \\
CHSS 3532 & $ -24 \pm 19$ & $21.1 \pm 1.2$ &    8585 &    4.00 & $-2.11$ &    BHB & $0.57 \pm 0.11$ & $ 3.63 \pm 0.30$ \\
CHSS 3533 & $ -86 \pm 35$ & $41.6 \pm 3.7$ &    6324 &    3.78 & $-1.13$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1664 & $  -3 \pm  3$ & $26.7 \pm 1.3$ &    7354 &    4.25 & $-0.72$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3906 & $  19 \pm 12$ & $22.1 \pm 2.2$ &    8840 &    4.40 & $-0.37$ &      A & $1.82 \pm 0.20$ & $ 2.79 \pm 0.33$ \\
CHSS 1665 & $  41 \pm  5$ & $28.1 \pm 1.3$ &    7214 &    4.10 & $-0.85$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3461 & $-140 \pm 11$ & $24.8 \pm 1.4$ &    7668 &    3.67 & $-0.77$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3534 & $  55 \pm 18$ & $21.8 \pm 1.3$ &    8358 &    3.30 & $-0.15$ &      A & $1.79 \pm 0.20$ & $ 2.29 \pm 0.28$ \\
CHSS 3704 & $-115 \pm 13$ & $26.0 \pm 3.2$ &    7177 &    3.16 & $-1.45$ &    BHB & $0.44 \pm 0.09$ & $ 4.00 \pm 0.28$ \\
CHSS 3907 & $-119 \pm 14$ & $27.5 \pm 1.8$ &    7367 &    4.25 & $-0.54$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3535 & $ -59 \pm 18$ & $20.6 \pm 1.2$ &    9348 &    3.39 & $-0.62$ &    BHB & $1.12 \pm 0.18$ & $ 2.92 \pm 0.34$ \\
CHSS 3536 & $  64 \pm 11$ & $21.0 \pm 1.5$ &    8172 &    3.70 & $-1.54$ &    BHB & $0.64 \pm 0.10$ & $ 4.39 \pm 0.34$ \\
CHSS 3908 & $ -40 \pm 13$ & $35.6 \pm 2.3$ &    7007 &    4.61 & $-0.04$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3537 & $ -22 \pm 16$ & $32.1 \pm 2.2$ &    7684 &    4.65 & $-0.28$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3909 & $  49 \pm 21$ & $13.9 \pm 2.0$ &    8461 &    4.38 & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 3538 & $-104 \pm 12$ & $19.9 \pm 1.2$ &    8410 &    3.11 & $-2.84$ &    BHB & $0.44 \pm 0.12$ & $ 6.25 \pm 0.54$ \\
CHSS 3462 & $   6 \pm 15$ & $36.3 \pm 3.5$ &    6102 &    4.80 & $-1.16$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3705 & $ 124 \pm 11$ & $22.2 \pm 1.3$ &    9120 &    4.20 & $ 0.00$ &      A & $1.49 \pm 0.20$ & $ 5.36 \pm 0.66$ \\
CHSS 3539 & $ 101 \pm 14$ & $22.1 \pm 1.3$ &    8338 &    3.77 & $-1.65$ &      A & $2.45 \pm 0.20$ & $ 2.59 \pm 0.31$ \\
CHSS 3540 & $ -48 \pm 12$ & $27.1 \pm 1.2$ &    7338 &    3.30 & $-1.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3910 & $   5 \pm 14$ & $21.1 \pm 2.1$ &    9098 &    3.09 & $-1.78$ &    BHB & $0.79 \pm 0.16$ & $ 6.70 \pm 0.70$ \\
CHSS 3541 & $ -52 \pm 12$ & $22.5 \pm 1.5$ &    9140 &    4.10 & $-0.11$ &      A & $1.58 \pm 0.20$ & $ 2.20 \pm 0.26$ \\
CHSS 3542 & $ -28 \pm 12$ & $23.9 \pm 1.4$ &    8579 &    4.50 & $-0.67$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3543 & $  14 \pm 13$ & $21.7 \pm 1.0$ &    9362 &    4.20 & $ 0.00$ &      A & $1.46 \pm 0.20$ & $ 4.11 \pm 0.50$ \\
CHSS 3706 & $   4 \pm 12$ & $23.4 \pm 1.5$ &    8562 &    3.88 & $-0.53$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3707 & $ -36 \pm 11$ & $25.3 \pm 1.6$ &    8362 &    4.20 & $-0.19$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3463 & $ -42 \pm 16$ & $22.1 \pm 2.1$ &    8162 &    4.40 & $-0.06$ &      A & $2.06 \pm 0.20$ & $ 1.82 \pm 0.23$ \\
CHSS 3464 & $ -52 \pm 15$ & $26.4 \pm 1.9$ &    7266 &    2.51 & $-1.48$ &    BHB & $0.44 \pm 0.09$ & $ 8.45 \pm 0.60$ \\
CHSS 3544 & $  -7 \pm 16$ & $35.0 \pm 2.3$ &    7235 &    3.40 & $-0.31$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3911 & $-182 \pm 28$ & $27.9 \pm 6.2$ &    6675 &    3.35 & $-2.27$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3465 & $-172 \pm 14$ & $20.9 \pm 1.7$ &    9178 &    3.34 & $-0.35$ &  BHB/A & $1.51 \pm 0.20$ & $ 3.70 \pm 0.45$ \\
CHSS 3708 & $ -38 \pm 12$ & $28.5 \pm 2.9$ &    7258 &    3.72 & $-0.70$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3912 & $ -97 \pm 10$ & $30.7 \pm 1.9$ &    6969 &    3.57 & $-0.91$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3709 & $ -94 \pm 58$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 3913 & $  92 \pm 16$ & $21.3 \pm 2.0$ &    7638 &    3.30 & $-1.83$ &      A & $2.82 \pm 0.20$ & $ 1.43 \pm 0.18$ \\
CHSS 3545 & $  37 \pm 10$ & $34.4 \pm 1.6$ &    6714 &    4.22 & $-0.62$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3546 & $ -76 \pm 11$ & $21.6 \pm 1.4$ &    8660 &    3.22 & $-1.25$ &    BHB & $0.79 \pm 0.13$ & $ 3.13 \pm 0.27$ \\
CHSS 3466 & $ -29 \pm 11$ & $31.2 \pm 1.6$ &    6872 &    3.18 & $-0.71$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3467 & $  -1 \pm 11$ & $31.2 \pm 3.3$ &    7202 &    3.88 & $-0.08$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3710 & $ -27 \pm 13$ & $24.4 \pm 1.4$ &    8000 &    4.10 & $-0.55$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3547 & $-241 \pm 15$ & $26.5 \pm 3.5$ &    7037 &    3.56 & $-1.26$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3468 & $ -10 \pm 11$ & $22.1 \pm 1.7$ &    8412 &    4.40 & $-0.21$ &      A & $1.90 \pm 0.20$ & $ 1.57 \pm 0.19$ \\
CHSS 3914 & $  -4 \pm 14$ & $22.1 \pm 1.2$ &    8920 &    3.88 & $-0.34$ &      A & $1.64 \pm 0.20$ & $ 2.59 \pm 0.31$ \\
CHSS 3548 & $  31 \pm 13$ & $35.2 \pm 1.6$ &    6721 &    3.90 & $-0.26$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3549 & $ -68 \pm 22$ & $36.3 \pm 2.0$ &    6292 &    3.89 & $-0.21$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3915 & $ -38 \pm 11$ & $21.1 \pm 1.8$ &    9750 &    3.42 & $-1.91$ &    BHB & $1.03 \pm 0.24$ & $ 4.25 \pm 0.62$ \\
CHSS 3711 & $ -41 \pm 61$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 1666 & $  54 \pm  3$ & $21.4 \pm 1.2$ &    9080 &    3.49 & $-0.52$ &  BHB/A & $1.47 \pm 0.20$ & $ 2.81 \pm 0.34$ \\
CHSS 3469 & $ -78 \pm 13$ & $21.7 \pm 2.9$ &    7933 &    4.30 & $-0.52$ &      A & $2.33 \pm 0.20$ & $ 3.80 \pm 0.49$ \\
CHSS 3470 & $ 167 \pm 12$ & $22.6 \pm 1.3$ &    9105 &    4.17 & $ 0.00$ &      A & $1.52 \pm 0.20$ & $ 2.04 \pm 0.24$ \\
CHSS 3712 & $ 128 \pm 12$ & $20.6 \pm 3.0$ &    7808 &    4.21 & $-0.66$ &      A & $2.32 \pm 0.20$ & $ 2.81 \pm 0.37$ \\
CHSS 3471 & $ -39 \pm 11$ & $25.8 \pm 1.8$ &    7862 &    4.50 & $-0.68$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3916 & $-258 \pm 16$ & $21.2 \pm 1.8$ &    8112 &    3.70 & $-1.01$ &      A & $2.27 \pm 0.20$ & $ 1.31 \pm 0.16$ \\
CHSS 3550 & $   8 \pm 14$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 3551 & $   7 \pm 10$ & $21.8 \pm 1.2$ &    8425 &    3.45 & $-1.50$ &    BHB & $0.68 \pm 0.11$ & $ 3.12 \pm 0.24$ \\
CHSS 3552 & $ -34 \pm 11$ & $25.3 \pm 1.4$ &    7838 &    4.20 & $-0.34$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3553 & $ -60 \pm 15$ & $20.1 \pm 3.2$ &    7362 &    3.80 & $-1.47$ &      A & $2.84 \pm 0.20$ & $ 2.28 \pm 0.32$ \\
CHSS 3472 & $ -18 \pm 11$ & $29.0 \pm 1.9$ &    7039 &    3.90 & $-0.36$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3917 & $ -36 \pm 13$ & $26.0 \pm 1.6$ &    7888 &    3.90 & $-0.75$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3554 & $  27 \pm 13$ & $38.6 \pm 1.8$ &    6215 &    4.51 & $-0.67$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3555 & $ -31 \pm 13$ & $22.4 \pm 1.8$ &    8568 &    3.80 & $-0.47$ &      A & $1.93 \pm 0.20$ & $ 2.49 \pm 0.30$ \\
CHSS 3556 & $  74 \pm 11$ & $35.1 \pm 2.1$ &    6420 &    4.21 & $-0.59$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3557 & $ -46 \pm 12$ & $26.3 \pm 1.6$ &    7455 &    3.79 & $-0.60$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3473 & $  44 \pm 11$ & $25.0 \pm 1.5$ &    8362 &    4.09 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3558 & $ -24 \pm 12$ & $20.6 \pm 1.6$ &    8412 &    3.70 & $-2.26$ &      A & $2.71 \pm 0.20$ & $ 2.11 \pm 0.26$ \\
CHSS 3474 & $ -77 \pm 13$ & $20.3 \pm 2.8$ &    7912 &    4.50 & $-1.04$ &      A & $2.63 \pm 0.20$ & $ 1.20 \pm 0.16$ \\
CHSS 3713 & $ -55 \pm 12$ & $31.7 \pm 2.1$ &    7214 &    4.25 & $-0.21$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1667 & $   3 \pm  6$ & $40.8 \pm 1.8$ &    6000 &    4.30 & $-0.67$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3918 & $   7 \pm 12$ & $27.0 \pm 3.4$ &    7498 &    4.11 & $-0.79$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3475 & $ -25 \pm 13$ & $34.3 \pm 4.2$ &    8685 &    4.22 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3919 & $   3 \pm 14$ & $21.3 \pm 1.8$ &    9250 &    3.30 & $-1.05$ &    BHB & $1.01 \pm 0.18$ & $ 5.12 \pm 0.57$ \\
CHSS 3559 & $   1 \pm 16$ & $35.8 \pm 1.3$ &    6566 &    3.94 & $-0.51$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3560 & $  37 \pm 13$ & $21.5 \pm 1.6$ &    9088 &    4.03 & $-0.34$ &      A & $1.66 \pm 0.20$ & $ 3.35 \pm 0.40$ \\
CHSS 3476 & $ -23 \pm 12$ & $33.0 \pm 1.9$ &    6770 &    3.79 & $-0.67$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3920 & $ 150 \pm 14$ & $22.0 \pm 1.0$ &    8830 &    3.95 & $ 0.00$ &      A & $1.62 \pm 0.20$ & $ 1.68 \pm 0.20$ \\
CHSS 3561 & $  37 \pm 15$ & $20.2 \pm 3.0$ &    7862 &    4.20 & $-1.29$ &      A & $2.76 \pm 0.20$ & $ 1.13 \pm 0.16$ \\
CHSS 3477 & $-262 \pm 12$ & $21.5 \pm 1.2$ &    8608 &    3.53 & $-1.07$ &    BHB & $0.78 \pm 0.11$ & $ 6.31 \pm 0.52$ \\
CHSS 3478 & $   9 \pm 17$ & $32.2 \pm 2.6$ &    6608 &    3.74 & $-0.93$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3562 & $  -7 \pm 15$ & $41.9 \pm 4.8$ & \nodata & \nodata & $ 0.18$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3921 & $ -65 \pm 12$ & $21.4 \pm 1.2$ &    8402 &    3.36 & $-1.57$ &    BHB & $0.68 \pm 0.11$ & $ 7.14 \pm 0.60$ \\
CHSS 3922 & $  -1 \pm 13$ & $21.8 \pm 2.5$ &    7912 &    4.00 & $-1.02$ &      A & $2.43 \pm 0.20$ & $ 1.72 \pm 0.22$ \\
CHSS 3923 & $  10 \pm 13$ & $25.4 \pm 1.8$ &    8138 &    4.40 & $-0.34$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3924 & $   8 \pm 36$ &       \nodata  & \nodata & \nodata & \nodata &     DA &       \nodata   &        \nodata   \\
CHSS 3563 & $  13 \pm 11$ & $20.7 \pm 1.2$ &    8905 &    4.40 & $-0.31$ &      A & $1.64 \pm 0.20$ & $ 4.99 \pm 0.63$ \\
CHSS 3925 & $  44 \pm 13$ & $27.2 \pm 2.4$ &    7358 &    4.15 & $-0.70$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3564 & $  10 \pm 15$ & $22.4 \pm 1.5$ &    9092 &    4.18 & $ 0.00$ &      A & $1.54 \pm 0.20$ & $ 1.67 \pm 0.20$ \\
CHSS 1668 & $  61 \pm  3$ & $26.3 \pm 1.3$ &    7660 &    4.19 & $-0.85$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3479 & $  69 \pm 10$ & $18.6 \pm 1.2$ &    8162 &    4.10 & $-2.31$ &      A & $2.86 \pm 0.20$ & $ 1.10 \pm 0.15$ \\
CHSS 3565 & $ 192 \pm 13$ & $21.5 \pm 1.2$ &    8750 &    3.48 & $ 0.00$ &  BHB/A & $1.49 \pm 0.20$ & $ 3.77 \pm 0.45$ \\
CHSS 3566 & $ -98 \pm 31$ & $28.2 \pm 5.7$ &    6344 &    1.76 & $-2.14$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3480 & $  -7 \pm 12$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 3567 & $  65 \pm 11$ & $29.6 \pm 2.3$ &    6981 &    3.36 & $-1.01$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3481 & $  39 \pm 14$ & $27.1 \pm 2.7$ &    7292 &    3.68 & $-0.72$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1669 & $   1 \pm  2$ & $20.6 \pm 1.2$ &    9742 &    3.43 & $-1.51$ &    BHB & $1.15 \pm 0.25$ & $ 4.65 \pm 0.69$ \\
CHSS 3482 & $ -10 \pm 11$ & $32.6 \pm 2.6$ &    6668 &    4.22 & $-0.68$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3568 & $ -11 \pm 23$ & $37.3 \pm 1.6$ &    6093 &    3.45 & $-1.31$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3714 & $ -11 \pm 13$ & $18.8 \pm 3.6$ &    8000 &    4.50 & $-1.32$ &      A & $2.66 \pm 0.20$ & $ 1.28 \pm 0.19$ \\
CHSS 3569 & $ -29 \pm 15$ & $21.5 \pm 1.9$ &    8975 &    3.85 & $-0.07$ &      A & $1.60 \pm 0.20$ & $ 2.54 \pm 0.30$ \\
CHSS 3570 & $  64 \pm 22$ & $15.8 \pm 1.2$ &    7340 &    3.55 & $-1.54$ &    BHB & $0.45 \pm 0.09$ & $ 8.94 \pm 1.08$ \\
CHSS 3483 & $  43 \pm 11$ & $36.1 \pm 1.7$ &    6430 &    4.48 & $-0.54$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3484 & $  -7 \pm 10$ & $21.4 \pm 1.2$ &    9335 &    3.59 & $-1.72$ &    BHB & $0.85 \pm 0.17$ & $ 5.72 \pm 0.63$ \\
CHSS 3715 & $ -76 \pm 13$ & $20.5 \pm 1.6$ &    8250 &    3.41 & $-1.17$ &    BHB & $0.73 \pm 0.10$ & $ 5.99 \pm 0.48$ \\
CHSS 3571 & $-138 \pm 31$ & $39.3 \pm 2.6$ & \nodata & \nodata & $-0.38$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1670 & $  40 \pm  3$ & $26.2 \pm 1.4$ &    7323 &    3.45 & $-0.21$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3572 & $  -5 \pm 12$ & $25.1 \pm 1.5$ &    8088 &    4.40 & $-0.33$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3716 & $  -6 \pm 28$ & $34.6 \pm 1.8$ &    8588 &    4.11 & $-0.50$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3573 & $  26 \pm 14$ & $26.4 \pm 1.9$ &    7750 &    4.30 & $-0.57$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3574 & $ 104 \pm 10$ & $14.6 \pm 1.4$ &    8598 &    4.56 & $-2.71$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3485 & $ -13 \pm 11$ & $31.8 \pm 2.7$ &    6908 &    3.95 & $-0.65$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3926 & $ -18 \pm 11$ & $38.4 \pm 2.0$ &    6136 &    4.69 & $-1.15$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3575 & $  89 \pm 12$ & $20.7 \pm 1.2$ &    9750 &    3.34 & $ 0.00$ &  BHB/A & $1.23 \pm 0.20$ & $ 2.25 \pm 0.27$ \\
CHSS 3927 & $ 263 \pm 12$ & $21.1 \pm 1.5$ &    8325 &    3.15 & $-2.14$ &    BHB & $0.54 \pm 0.11$ & $ 2.95 \pm 0.23$ \\
CHSS 3928 & $   4 \pm 12$ & $20.9 \pm 1.2$ &    8325 &    3.10 & $-1.99$ &    BHB & $0.58 \pm 0.11$ & $ 3.55 \pm 0.28$ \\
CHSS 3576 & $ 116 \pm 12$ & $20.2 \pm 2.2$ &    8138 &    4.50 & $-0.89$ &      A & $2.41 \pm 0.20$ & $ 1.54 \pm 0.20$ \\
CHSS 3717 & $ -32 \pm 12$ & $22.1 \pm 2.0$ &    8362 &    4.09 & $-0.26$ &      A & $2.01 \pm 0.20$ & $ 2.71 \pm 0.34$ \\
CHSS 3486 & $ -66 \pm 11$ & $24.9 \pm 1.4$ &    8088 &    4.30 & $-0.29$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1671 & $ -95 \pm  4$ & $22.2 \pm 1.2$ &    9399 &    4.29 & $-2.98$ &      A & $2.81 \pm 0.20$ & $ 1.07 \pm 0.13$ \\
CHSS 3718 & $ -27 \pm 12$ & $21.5 \pm 1.2$ &    8412 &    4.40 & $-0.49$ &      A & $2.01 \pm 0.20$ & $ 2.76 \pm 0.34$ \\
CHSS 1672 & $   9 \pm  4$ & $20.4 \pm 1.0$ &    7577 &    2.99 & $ 0.00$ &      A & $1.74 \pm 0.20$ & $ 2.26 \pm 0.28$ \\
CHSS 3577 & $  48 \pm 17$ & $21.0 \pm 2.2$ &    8338 &    4.20 & $-0.68$ &      A & $2.14 \pm 0.20$ & $ 3.61 \pm 0.45$ \\
CHSS 3929 & $  38 \pm 11$ & $13.5 \pm 1.2$ &    7319 &    4.99 & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 3930 & $-130 \pm 10$ & $20.4 \pm 1.3$ &    8162 &    3.40 & $-1.80$ &    BHB & $0.57 \pm 0.10$ & $ 4.47 \pm 0.35$ \\
CHSS 3487 & $ -11 \pm 11$ & $29.7 \pm 4.4$ &    7038 &    3.19 & $-0.64$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3578 & $  29 \pm 12$ & $28.4 \pm 2.5$ &    6936 &    3.27 & $-0.95$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3719 & $  15 \pm 11$ & $20.7 \pm 1.2$ &    8815 &    3.58 & $-2.54$ &    BHB & $0.53 \pm 0.13$ & $ 3.27 \pm 0.29$ \\
CHSS 3931 & $   1 \pm 10$ & $21.7 \pm 1.3$ &    8678 &    4.30 & $-0.19$ &      A & $1.68 \pm 0.20$ & $ 1.82 \pm 0.22$ \\
CHSS 3488 & $  -2 \pm 14$ & $40.9 \pm 2.4$ &    6237 &    4.46 & $-0.58$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3579 & $  46 \pm 15$ & $28.6 \pm 2.6$ &    7012 &    3.09 & $-1.09$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3580 & $ -19 \pm 16$ & $27.1 \pm 2.3$ &    8112 &    4.20 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3720 & $ 111 \pm 12$ & $21.3 \pm 2.1$ &    8900 &    3.59 & $-1.45$ &    BHB & $0.79 \pm 0.14$ & $ 4.39 \pm 0.40$ \\
CHSS 1673 & $   4 \pm  2$ & $19.5 \pm 1.2$ &    7393 &    3.20 & $-2.84$ &    BHB & $0.31 \pm 0.09$ & $ 4.64 \pm 0.37$ \\
CHSS 3932 & $ -67 \pm 11$ & $28.5 \pm 3.3$ &    7421 &    4.10 & $-1.04$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3721 & $ -36 \pm 13$ & $22.5 \pm 1.9$ &    8828 &    4.03 & $ 0.00$ &      A & $1.62 \pm 0.20$ & $ 4.23 \pm 0.51$ \\
CHSS 1674 & $  36 \pm  4$ & $21.9 \pm 1.2$ &    8290 &    4.73 & $-0.88$ &      A & $1.61 \pm 0.20$ & $ 1.56 \pm 0.19$ \\
CHSS 3933 & $ -64 \pm 11$ & $22.3 \pm 2.0$ &    8415 &    4.03 & $-1.39$ &      A & $2.32 \pm 0.20$ & $ 1.60 \pm 0.19$ \\
CHSS 3934 & $ 108 \pm 11$ & $15.4 \pm 1.3$ &    7778 &    3.87 & $-2.88$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3581 & $  48 \pm 12$ & $22.3 \pm 1.3$ &    8815 &    3.86 & $ 0.00$ &      A & $1.62 \pm 0.20$ & $ 1.93 \pm 0.23$ \\
CHSS 3722 & $  65 \pm 12$ & $20.9 \pm 1.3$ &    8582 &    4.40 & $-1.99$ &      A & $2.50 \pm 0.20$ & $ 2.16 \pm 0.26$ \\
CHSS 3582 & $ -34 \pm 12$ & $34.9 \pm 3.2$ &    7562 &    4.40 & $-0.30$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3583 & $  64 \pm 11$ & $16.2 \pm 1.0$ &    9750 &    4.20 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3584 & $ -19 \pm 20$ & $26.8 \pm 1.4$ &    7588 &    3.60 & $-0.51$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3585 & $   8 \pm 22$ & $40.3 \pm 3.0$ &    6269 &    3.99 & $-1.08$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3935 & $ -36 \pm 11$ & $19.0 \pm 1.3$ &    9325 &    4.10 & $-1.45$ &    BHB & $0.86 \pm 0.16$ & $ 4.79 \pm 0.51$ \\
CHSS 3936 & $  -5 \pm 13$ & $26.2 \pm 1.7$ &    7556 &    3.72 & $-0.85$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3937 & $  56 \pm 12$ & $20.3 \pm 1.3$ &    7912 &    2.70 & $-1.95$ &    BHB & $0.52 \pm 0.09$ & $ 8.03 \pm 0.62$ \\
CHSS 3586 & $-110 \pm 27$ & $37.0 \pm 2.6$ &    7370 &    4.44 & $-0.52$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3587 & $  -1 \pm 20$ & $31.8 \pm 4.7$ &    6427 &    4.16 & $-1.18$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3489 & $  21 \pm 12$ & $21.8 \pm 1.2$ &    8612 &    4.40 & $-0.14$ &      A & $1.82 \pm 0.20$ & $ 2.46 \pm 0.30$ \\
CHSS 3490 & $-200 \pm 11$ & $21.0 \pm 1.4$ &    8385 &    3.29 & $-1.44$ &    BHB & $0.69 \pm 0.11$ & $ 3.18 \pm 0.25$ \\
CHSS 1675 & $  17 \pm  4$ & $22.3 \pm 1.0$ &    8501 &    3.70 & $-0.62$ &      A & $2.06 \pm 0.20$ & $ 1.73 \pm 0.21$ \\
CHSS 3723 & $  -2 \pm 13$ & $28.2 \pm 1.8$ &    7165 &    3.13 & $-0.75$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3588 & $ -28 \pm 11$ & $19.5 \pm 1.2$ &    9750 &    3.29 & $-0.23$ &  BHB/A & $1.33 \pm 0.20$ & $ 1.79 \pm 0.21$ \\
CHSS 3491 & $-109 \pm 12$ & $21.9 \pm 1.2$ &    8660 &    3.88 & $-0.44$ &      A & $1.85 \pm 0.20$ & $ 4.44 \pm 0.55$ \\
CHSS 3589 & $   1 \pm 78$ & $37.5 \pm 1.9$ & \nodata & \nodata & $-2.10$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3590 & $ -74 \pm 12$ & $20.4 \pm 1.8$ &    8652 &    3.24 & $-1.20$ &    BHB & $0.81 \pm 0.13$ & $ 4.29 \pm 0.38$ \\
CHSS 3591 & $ -34 \pm 19$ & $44.5 \pm 2.1$ & \nodata & \nodata & $ 0.34$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3592 & $  56 \pm 13$ & $24.7 \pm 1.3$ &    7862 &    3.70 & $-0.93$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3938 & $ -43 \pm 13$ & $26.6 \pm 2.0$ &    7388 &    4.10 & $-0.91$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3724 & $  13 \pm 13$ & $22.1 \pm 1.2$ &    9330 &    4.17 & $ 0.00$ &      A & $1.45 \pm 0.20$ & $ 4.21 \pm 0.52$ \\
CHSS 3593 & $-231 \pm 26$ & $30.9 \pm 4.8$ &    6483 &    3.83 & $-1.67$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3594 & $  -2 \pm 13$ & $26.9 \pm 2.2$ &    7477 &    4.27 & $-0.72$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3939 & $ 160 \pm 12$ & $21.0 \pm 1.8$ &    8885 &    3.29 & $-1.96$ &    BHB & $0.69 \pm 0.14$ & $ 7.13 \pm 0.69$ \\
CHSS 3725 & $ -22 \pm 12$ & $32.1 \pm 3.4$ &    7112 &    3.50 & $-0.66$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3595 & $ -81 \pm 20$ & $33.9 \pm 2.1$ &    6540 &    4.43 & $-0.61$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3596 & $ 117 \pm 12$ & $29.9 \pm 1.8$ &    7505 &    4.13 & $-0.11$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3597 & $ -47 \pm 23$ & $25.8 \pm 2.9$ &    7178 &    3.64 & $-1.04$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1676 & $  98 \pm  3$ & $21.2 \pm 1.2$ &    7977 &    3.68 & $-1.45$ &    BHB & $0.62 \pm 0.09$ & $ 2.74 \pm 0.20$ \\
CHSS 3940 & $ -95 \pm 13$ & $19.9 \pm 3.0$ &    8830 &    3.57 & $-2.03$ &    BHB & $0.63 \pm 0.13$ & $ 8.32 \pm 0.77$ \\
CHSS 3598 & $-361 \pm 62$ & $34.9 \pm 3.3$ &    6378 &    2.69 & $-1.20$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3599 & $  32 \pm 21$ & $37.2 \pm 4.4$ & \nodata & \nodata & $ 0.18$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3726 & $  63 \pm 12$ & $21.7 \pm 1.4$ &    8602 &    3.60 & $-0.38$ &      A & $1.79 \pm 0.20$ & $ 2.01 \pm 0.24$ \\
CHSS 3600 & $   1 \pm 25$ & $36.2 \pm 1.5$ &    5990 &    3.25 & $-1.04$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3727 & $  22 \pm 13$ & $21.7 \pm 1.1$ &    8412 &    4.32 & $-0.16$ &      A & $1.92 \pm 0.20$ & $ 3.35 \pm 0.42$ \\
CHSS 3601 & $  19 \pm 13$ & $33.6 \pm 2.5$ &    6402 &    4.99 & $-0.95$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3602 & $ -67 \pm 30$ & $31.6 \pm 2.8$ &    7838 &    3.70 & $-0.46$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3603 & $   6 \pm 13$ & $19.6 \pm 1.2$ &    9750 &    3.85 & $ 0.00$ &      A & $1.28 \pm 0.20$ & $ 4.46 \pm 0.55$ \\
CHSS 3604 & $ -68 \pm 35$ & $33.9 \pm 3.3$ &    6808 &    4.56 & $-0.63$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3606 & $  -6 \pm 27$ & $32.2 \pm 4.2$ &    6482 &    2.54 & $-0.90$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3607 & $-116 \pm 48$ & $18.5 \pm 3.9$ &    7088 &    3.60 & $-2.44$ &      A & $3.59 \pm 0.20$ & $ 2.09 \pm 0.37$ \\
CHSS 1677 & $-186 \pm  6$ & $21.6 \pm 1.2$ &    8826 &    3.09 & $-2.44$ &    BHB & $0.81 \pm 0.21$ & $ 4.26 \pm 0.54$ \\
CHSS 3728 & $  42 \pm 13$ & $26.5 \pm 1.9$ &    7250 &    4.00 & $-1.43$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3608 & $  68 \pm 14$ & $19.6 \pm 3.6$ &    7838 &    4.30 & $-0.51$ &      A & $2.40 \pm 0.20$ & $ 2.55 \pm 0.37$ \\
CHSS 3941 & $  24 \pm 13$ & $20.7 \pm 1.3$ &    9750 &    4.07 & $ 0.00$ &      A & $1.27 \pm 0.20$ & $ 4.85 \pm 0.60$ \\
CHSS 3729 & $  32 \pm 10$ & $17.0 \pm 1.2$ &    8362 &    4.30 & $-3.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3609 & $-116 \pm 16$ & $27.1 \pm 1.7$ &    7612 &    4.40 & $-0.98$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3610 & $ -10 \pm 11$ & $21.7 \pm 1.4$ &    9575 &    4.14 & $-0.16$ &      A & $1.41 \pm 0.20$ & $ 2.03 \pm 0.24$ \\
CHSS 3611 & $-146 \pm 28$ & $36.4 \pm 2.6$ &    6978 &    3.03 & $-0.33$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3612 & $  -8 \pm 13$ & $32.1 \pm 3.4$ &    6938 &    4.25 & $-0.63$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3942 & $ 201 \pm 11$ & $21.4 \pm 2.0$ &    8929 &    3.33 & $-2.49$ &    BHB & $0.63 \pm 0.16$ & $ 3.69 \pm 0.37$ \\
CHSS 3613 & $ -50 \pm 29$ & $42.3 \pm 2.3$ &    7435 &    3.40 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3730 & $  16 \pm 13$ & $25.9 \pm 2.0$ &    7687 &    3.97 & $-1.07$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3614 & $ -21 \pm 16$ & $39.0 \pm 2.5$ &    6007 &    3.54 & $-0.40$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3615 & $ -22 \pm 19$ & $32.5 \pm 2.1$ &    6901 &    3.90 & $-0.18$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1678 & $ -14 \pm  6$ & $20.5 \pm 1.2$ &    8056 &    3.01 & $-1.56$ &    BHB & $0.56 \pm 0.08$ & $ 3.82 \pm 0.28$ \\
CHSS 3943 & $ -75 \pm 12$ & $20.7 \pm 1.3$ &    8338 &    3.30 & $-1.43$ &    BHB & $0.63 \pm 0.09$ & $ 5.09 \pm 0.38$ \\
CHSS 3616 & $  15 \pm 19$ & $33.8 \pm 2.1$ &    6314 &    4.09 & $-0.24$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3618 & $  88 \pm 13$ & $25.2 \pm 3.0$ &    7484 &    4.09 & $-1.20$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3620 & $-192 \pm 57$ & $27.6 \pm 3.1$ &    6002 &    1.26 & $-0.83$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3621 & $  -7 \pm 14$ & $29.5 \pm 1.7$ &    7073 &    3.56 & $-0.53$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3731 & $  -6 \pm 12$ & $28.5 \pm 1.6$ &    7362 &    3.80 & $-0.54$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3622 & $ -45 \pm 30$ & $37.5 \pm 1.4$ &    6487 &    3.80 & $-0.54$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3623 & $  25 \pm 11$ & $30.3 \pm 2.6$ &    7672 &    3.90 & $-0.09$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3625 & $  77 \pm 22$ & $22.4 \pm 2.3$ &    8220 &    4.30 & $ 0.00$ &      A & $1.94 \pm 0.20$ & $ 1.90 \pm 0.23$ \\
CHSS 3628 & $   6 \pm 11$ & $28.8 \pm 2.6$ &    6972 &    3.42 & $-0.70$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3629 & $  64 \pm 35$ & $31.1 \pm 3.2$ & \nodata & \nodata & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 3631 & $ 186 \pm 43$ & $32.7 \pm 2.4$ &    6873 &    3.05 & $-1.68$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3732 & $  61 \pm 14$ & $24.3 \pm 2.0$ &    8138 &    3.90 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3632 & $ -64 \pm 12$ & $28.7 \pm 2.3$ &    7073 &    3.74 & $-0.76$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3633 & $ -28 \pm 13$ & $32.3 \pm 2.6$ &    6840 &    3.89 & $-0.83$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3634 & $   0 \pm 19$ & $25.3 \pm13.1$ &    6841 &    4.35 & $-0.24$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3635 & $ -25 \pm 18$ & $25.9 \pm 3.2$ &    7750 &    4.40 & $-0.25$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3636 & $ 344 \pm 53$ & $21.5 \pm 1.2$ & \nodata & \nodata & \nodata &      A & $1.99 \pm 0.20$ & $ 4.28 \pm 0.54$ \\
CHSS 3637 & $ -30 \pm 30$ & $35.5 \pm 2.1$ & \nodata & \nodata & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 3638 & $ -95 \pm 11$ & $20.8 \pm 2.2$ &    8500 &    3.35 & $-2.20$ &    BHB & $0.57 \pm 0.12$ & $ 2.92 \pm 0.25$ \\
CHSS 3639 & $  54 \pm 21$ & $31.5 \pm 4.0$ &    6945 &    2.61 & $-0.61$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3640 & $  38 \pm 15$ & $29.7 \pm 2.7$ &    7228 &    3.93 & $-0.41$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1680 & $ -47 \pm  8$ & $24.4 \pm 1.3$ &    7429 &    3.60 & $-0.29$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3944 & $ 125 \pm 11$ & $21.0 \pm 2.1$ &    8865 &    3.31 & $-0.22$ &  BHB/A & $1.56 \pm 0.20$ & $ 4.40 \pm 0.54$ \\
CHSS 3641 & $  51 \pm 58$ &       \nodata  & \nodata & \nodata & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 3945 & $   4 \pm 20$ & $25.7 \pm 1.8$ &    7745 &    4.28 & $-0.38$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3642 & $ -76 \pm 21$ & $32.1 \pm 2.3$ &    7954 &    4.50 & $-0.10$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3643 & $ -27 \pm 14$ & $33.6 \pm 1.9$ &    6926 &    4.51 & $-0.95$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3644 & $  14 \pm 68$ &       \nodata  & \nodata & \nodata & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 3645 & $ -64 \pm 32$ & $20.9 \pm 1.6$ &    7689 &    3.90 & $-0.57$ &      A & $2.38 \pm 0.20$ & $ 4.11 \pm 0.58$ \\
CHSS 3733 & $  67 \pm 12$ & $21.5 \pm 1.3$ &    8648 &    3.25 & $-1.33$ &    BHB & $0.77 \pm 0.12$ & $ 3.01 \pm 0.26$ \\
CHSS 3646 & $   9 \pm 13$ & $14.1 \pm 1.2$ &    7401 &    5.00 & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 1681 & $  70 \pm  5$ & $21.5 \pm 1.2$ &    9123 &    3.55 & $-1.45$ &      A & $1.91 \pm 0.20$ & $ 1.55 \pm 0.19$ \\
CHSS 3647 & $  -7 \pm 12$ & $37.9 \pm 1.7$ &    6936 &    4.71 & $-0.16$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3648 & $ -46 \pm 27$ & $36.6 \pm 1.7$ &    6777 &    4.49 & $-0.76$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3946 & $-256 \pm 17$ & $19.3 \pm 1.7$ &    8178 &    3.20 & $-2.15$ &    BHB & $0.54 \pm 0.11$ & $ 8.87 \pm 0.80$ \\
CHSS 3947 & $  12 \pm 13$ & $25.1 \pm 1.5$ &    7862 &    3.70 & $-0.88$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3649 & $ -26 \pm 24$ & $34.0 \pm 3.6$ &    6846 &    4.14 & $-0.12$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3734 & $  27 \pm 14$ & $21.6 \pm 1.3$ &    8250 &    3.79 & $-0.62$ &      A & $2.07 \pm 0.20$ & $ 2.45 \pm 0.30$ \\
CHSS 3735 & $  -3 \pm 13$ & $22.3 \pm 2.5$ &    8815 &    3.88 & $ 0.00$ &      A & $1.58 \pm 0.20$ & $ 4.27 \pm 0.51$ \\
CHSS 3650 & $  18 \pm 15$ & $34.1 \pm 2.4$ &    6817 &    4.34 & $-0.49$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3651 & $   6 \pm 11$ & $50.7 \pm 2.0$ & \nodata & \nodata & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 3652 & $ -60 \pm 13$ & $29.9 \pm 2.0$ &    7206 &    4.18 & $-0.29$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1682 & $ -17 \pm  4$ & $37.6 \pm 1.8$ &    6143 &    4.10 & $-0.65$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3653 & $  -3 \pm 13$ & $29.2 \pm 2.1$ &    7196 &    3.95 & $-0.76$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3654 & $ -90 \pm 28$ & $31.8 \pm 1.6$ &    6322 &    2.77 & $-0.73$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3655 & $-101 \pm 30$ &       \nodata  & \nodata & \nodata & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 3656 & $ -89 \pm 46$ &       \nodata  & \nodata & \nodata & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 3657 & $  12 \pm 18$ & $28.9 \pm 2.6$ &    7291 &    3.18 & $-0.40$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3658 & $ 144 \pm 14$ & $22.0 \pm 1.2$ &    8412 &    4.01 & $-0.13$ &      A & $1.78 \pm 0.20$ & $ 3.27 \pm 0.40$ \\
CHSS 3659 & $ -71 \pm 20$ & $28.4 \pm 3.1$ &    7389 &    3.47 & $-0.28$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3948 & $  38 \pm 14$ & $27.9 \pm 2.5$ &    7112 &    3.59 & $-1.23$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3736 & $  56 \pm 13$ & $22.1 \pm 1.2$ &    8642 &    3.79 & $-0.30$ &      A & $1.75 \pm 0.20$ & $ 2.59 \pm 0.31$ \\
CHSS 1684 & $   6 \pm 10$ & $36.5 \pm 1.5$ &    6107 &    4.00 & $-0.38$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3737 & $  10 \pm 11$ & $25.5 \pm 1.6$ &    8062 &    4.20 & $-0.43$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1685 & $  56 \pm  4$ & $22.5 \pm 1.0$ &    8812 &    4.23 & $-0.06$ &      A & $1.49 \pm 0.20$ & $ 3.88 \pm 0.47$ \\
CHSS 3660 & $  65 \pm 23$ & $35.8 \pm 1.8$ &    7044 &    4.39 & $-0.20$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3661 & $ 173 \pm 17$ & $20.7 \pm 1.2$ &    9092 &    4.16 & $ 0.00$ &      A & $1.54 \pm 0.20$ & $ 1.83 \pm 0.22$ \\
CHSS 1591 & $  15 \pm 14$ & $26.7 \pm 1.4$ &    7322 &    3.20 & $-1.02$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3662 & $   4 \pm 13$ & $22.7 \pm 1.7$ &    8562 &    3.75 & $ 0.00$ &      A & $1.73 \pm 0.20$ & $ 1.97 \pm 0.24$ \\
CHSS 3663 & $  77 \pm 11$ & $21.7 \pm 1.4$ &    9750 &    4.15 & $ 0.00$ &      A & $1.30 \pm 0.20$ & $ 2.21 \pm 0.27$ \\
CHSS 3738 & $ -39 \pm 14$ & $30.8 \pm 2.1$ &    6970 &    4.03 & $-0.85$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3664 & $  85 \pm 21$ & $39.6 \pm 2.4$ &    6258 &    5.00 & $-0.38$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3949 & $ -29 \pm 13$ & $28.0 \pm 2.3$ &    7232 &    4.05 & $-0.84$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1686 & $  38 \pm  4$ & $21.5 \pm 1.0$ &    8006 &    4.23 & $-0.53$ &      A & $2.15 \pm 0.20$ & $ 1.96 \pm 0.24$ \\
CHSS 3665 & $  -5 \pm 12$ & $22.4 \pm 1.3$ &    8388 &    3.81 & $-0.07$ &      A & $1.82 \pm 0.20$ & $ 1.65 \pm 0.20$ \\
CHSS 3666 & $  29 \pm 18$ & $28.0 \pm 2.7$ &    7394 &    3.00 & $-1.09$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3667 & $ 401 \pm 90$ &       \nodata  & \nodata & \nodata & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 3668 & $  69 \pm 41$ &       \nodata  & \nodata & \nodata & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 3669 & $ -46 \pm 74$ &       \nodata  & \nodata & \nodata & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 3950 & $ 218 \pm 17$ & $21.5 \pm 1.7$ &    9291 &    3.15 & $-2.23$ &    BHB & $0.77 \pm 0.18$ & $ 7.61 \pm 0.89$ \\
CHSS 3670 & $ -16 \pm 43$ &       \nodata  & \nodata & \nodata & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 3671 & $  80 \pm 45$ &       \nodata  & \nodata & \nodata & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 3951 & $ -21 \pm 16$ & $22.1 \pm 1.2$ &    9428 &    3.96 & $ 0.00$ &      A & $1.37 \pm 0.20$ & $ 1.82 \pm 0.22$ \\
CHSS 1687 & $  -5 \pm  3$ & $22.5 \pm 1.0$ &    8507 &    3.71 & $-0.05$ &      A & $1.77 \pm 0.20$ & $ 1.91 \pm 0.23$ \\
CHSS 3952 & $  50 \pm 14$ & $20.2 \pm 1.4$ &    8135 &    3.70 & $-2.07$ &    BHB & $0.52 \pm 0.10$ & $ 4.33 \pm 0.34$ \\
CHSS 3672 & $  16 \pm 21$ & $19.7 \pm 1.0$ &    7750 &    3.90 & $-1.28$ &      A & $2.67 \pm 0.20$ & $ 1.65 \pm 0.23$ \\
CHSS 3739 & $  -8 \pm 14$ & $25.4 \pm 1.2$ &    8000 &    4.40 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3953 & $ 118 \pm 16$ & $20.8 \pm 2.0$ &    8425 &    2.84 & $-3.00$ &    BHB & $0.40 \pm 0.12$ & $ 6.93 \pm 0.59$ \\
CHSS 3673 & $ -32 \pm 28$ & $16.8 \pm11.8$ & \nodata & \nodata & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 3954 & $ -70 \pm 13$ & $28.7 \pm 2.1$ &    7167 &    3.44 & $-0.99$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3955 & $ 276 \pm 24$ & $22.3 \pm 1.3$ &    9070 &    3.95 & $ 0.00$ &      A & $1.55 \pm 0.20$ & $ 3.22 \pm 0.39$ \\
CHSS 3674 & $ -13 \pm 12$ & $15.6 \pm 1.2$ &    7750 &    4.30 & $-3.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1688 & $ -69 \pm  3$ & $21.9 \pm 1.2$ &    8966 &    3.30 & $-0.82$ &    BHB & $1.21 \pm 0.22$ & $ 4.09 \pm 0.56$ \\
CHSS 1689 & $  34 \pm  4$ & $25.8 \pm 1.3$ &    7568 &    4.29 & $-0.41$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3740 & $ 114 \pm 45$ & $37.2 \pm 1.9$ &    6173 &    3.79 & $-0.59$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3956 & $  11 \pm 16$ & $22.1 \pm 1.2$ &    8895 &    3.78 & $-0.24$ &      A & $1.63 \pm 0.20$ & $ 2.48 \pm 0.30$ \\
CHSS 3741 & $  95 \pm 11$ & $22.0 \pm 1.3$ &    8578 &    3.01 & $-1.55$ &    BHB & $0.72 \pm 0.12$ & $ 3.32 \pm 0.28$ \\
CHSS 3675 & $  14 \pm 14$ & $27.8 \pm 2.6$ &    7031 &    3.37 & $-0.60$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3957 & $ -64 \pm 20$ & $19.1 \pm 2.9$ &    8612 &    4.20 & $ 0.00$ &      A & $1.77 \pm 0.20$ & $ 2.59 \pm 0.35$ \\
CHSS 3958 & $  86 \pm 13$ & $26.4 \pm 2.5$ &    7241 &    3.42 & $-0.98$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3742 & $ -96 \pm 14$ & $22.1 \pm 1.0$ &    8868 &    4.24 & $-0.05$ &      A & $1.65 \pm 0.20$ & $ 4.60 \pm 0.58$ \\
CHSS 3959 & $ 165 \pm 11$ & $21.7 \pm 1.6$ &    9112 &    3.70 & $-3.00$ &    BHB & $0.49 \pm 0.15$ & $ 8.44 \pm 0.85$ \\
CHSS 3676 & $ -59 \pm  9$ & $47.1 \pm 5.9$ & \nodata & \nodata & $-1.75$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3743 & $  51 \pm 11$ & $19.8 \pm 1.3$ &    7638 &    3.10 & $-2.09$ &    BHB & $0.39 \pm 0.08$ & $ 5.06 \pm 0.40$ \\
CHSS 3960 & $ -93 \pm 12$ & $22.0 \pm 2.4$ &    8662 &    4.40 & $-0.10$ &      A & $1.77 \pm 0.20$ & $ 1.69 \pm 0.20$ \\
CHSS 3961 & $ 187 \pm 13$ & $14.1 \pm 1.3$ &    6928 &    2.81 & $-2.71$ &    BHB & $0.09 \pm 0.11$ & $10.87 \pm 1.64$ \\
CHSS 3677 & $ -41 \pm 33$ & $19.7 \pm 4.3$ &    8635 &    4.40 & $-0.38$ &      A & $1.69 \pm 0.20$ & $ 4.14 \pm 0.52$ \\
CHSS 3962 & $  69 \pm 13$ & $28.8 \pm 1.5$ &    7146 &    3.32 & $-0.84$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3744 & $  11 \pm 13$ & $28.4 \pm 1.4$ &    7300 &    3.75 & $-0.30$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1598 & $  41 \pm 18$ & $22.0 \pm 1.0$ &    8413 &    3.40 & $-0.17$ &      A & $1.28 \pm 0.20$ & $ 5.51 \pm 0.72$ \\
CHSS 3678 & $  27 \pm 15$ & $20.5 \pm 2.2$ &    7678 &    3.60 & $-0.76$ &      A & $2.35 \pm 0.20$ & $ 1.46 \pm 0.19$ \\
CHSS 3679 & $  -1 \pm 18$ & $20.4 \pm 2.0$ &    8388 &    3.80 & $-0.23$ &      A & $1.84 \pm 0.20$ & $ 2.50 \pm 0.31$ \\
CHSS 3745 & $  76 \pm 11$ & $21.4 \pm 1.7$ &    7588 &    2.80 & $-3.00$ &    BHB & $0.20 \pm 0.08$ & $ 6.53 \pm 0.48$ \\
CHSS 3963 & $ 201 \pm 12$ & $22.9 \pm 1.7$ &    8820 &    4.03 & $ 0.00$ &      A & $1.58 \pm 0.20$ & $ 2.92 \pm 0.35$ \\
CHSS 3680 & $ 128 \pm 18$ & $22.6 \pm 1.2$ &    9352 &    4.25 & $ 0.00$ &      A & $1.47 \pm 0.20$ & $ 4.90 \pm 0.61$ \\
CHSS 3746 & $  62 \pm 11$ & $26.1 \pm 1.6$ &    7812 &    4.20 & $-0.52$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3964 & $  63 \pm 11$ & $34.9 \pm 2.3$ &    6546 &    4.59 & $-1.04$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3965 & $  28 \pm 10$ & $22.5 \pm 1.1$ &    8872 &    4.17 & $ 0.00$ &      A & $1.64 \pm 0.20$ & $ 2.04 \pm 0.25$ \\
CHSS 3681 & $ 112 \pm 13$ & $20.1 \pm 1.2$ &    9750 &    4.30 & $ 0.00$ &  BHB/A & $1.26 \pm 0.20$ & $ 2.29 \pm 0.27$ \\
CHSS 3966 & $ -18 \pm 11$ & $27.8 \pm 2.3$ &    7401 &    4.33 & $-0.65$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3682 & $  35 \pm 15$ & $25.3 \pm 2.3$ &    7812 &    3.50 & $-0.23$ &  BHB/A & $2.16 \pm 0.20$ & $ 1.54 \pm 0.18$ \\
CHSS 3747 & $  24 \pm 14$ & $30.0 \pm 2.7$ &    6978 &    3.37 & $-0.57$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3748 & $  57 \pm 15$ & $21.3 \pm 1.2$ &    8662 &    4.30 & $-0.50$ &      A & $1.86 \pm 0.20$ & $ 3.49 \pm 0.45$ \\
CHSS 3749 & $  -3 \pm 14$ & $23.2 \pm 1.9$ &    8585 &    4.05 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3750 & $ -27 \pm 17$ & $37.6 \pm 1.6$ &    6303 &    3.04 & $-0.86$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3683 & $  45 \pm 17$ & $35.0 \pm 1.7$ &    6931 &    3.95 & $ 0.15$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3751 & $  20 \pm 21$ & $40.9 \pm 2.3$ &    6127 &    3.78 & $-0.45$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3752 & $  82 \pm 15$ & $26.4 \pm 2.7$ &    7248 &    3.66 & $-0.44$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3967 & $ 182 \pm 11$ & $18.1 \pm 1.8$ &    7412 &    4.10 & $-2.27$ &      A & $3.23 \pm 0.20$ & $ 1.81 \pm 0.30$ \\
CHSS 3753 & $  25 \pm 12$ & $22.6 \pm 1.3$ &    8680 &    3.97 & $-0.16$ &      A & $1.68 \pm 0.20$ & $ 2.83 \pm 0.34$ \\
CHSS 3754 & $  28 \pm 18$ & $38.1 \pm 1.9$ &    6016 &    4.28 & $-0.79$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3968 & $  18 \pm 13$ & $36.7 \pm 2.2$ &    6550 &    4.93 & $-0.60$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3969 & $ -32 \pm 11$ & $25.1 \pm 1.5$ &    8062 &    4.10 & $-0.66$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3755 & $  -0 \pm 17$ & $21.8 \pm 1.7$ &    8355 &    3.72 & $-0.32$ &      A & $1.85 \pm 0.20$ & $ 3.93 \pm 0.49$ \\
CHSS 3756 & $ -24 \pm 17$ & $22.1 \pm 1.3$ &    8590 &    3.67 & $-0.35$ &      A & $1.76 \pm 0.20$ & $ 2.14 \pm 0.26$ \\
CHSS 3970 & $ -19 \pm 12$ & $20.1 \pm 2.8$ &    8062 &    4.30 & $-1.26$ &      A & $2.56 \pm 0.20$ & $ 1.40 \pm 0.18$ \\
CHSS 3757 & $  46 \pm 13$ & $22.5 \pm 1.6$ &    9582 &    3.67 & $ 0.00$ &      A & $1.29 \pm 0.20$ & $ 3.35 \pm 0.41$ \\
CHSS 3758 & $  88 \pm 14$ & $21.0 \pm 2.6$ &    8000 &    4.10 & $-1.06$ &      A & $2.51 \pm 0.20$ & $ 1.31 \pm 0.17$ \\
CHSS 3684 & $   9 \pm 15$ & $22.3 \pm 1.5$ &    8362 &    4.20 & $-0.31$ &      A & $2.01 \pm 0.20$ & $ 3.60 \pm 0.45$ \\
CHSS 3759 & $  66 \pm 24$ & $35.2 \pm 5.0$ &    6643 &    4.09 & $-0.77$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3685 & $  41 \pm 13$ & $22.2 \pm 1.3$ &    8829 &    3.83 & $ 0.00$ &      A & $1.57 \pm 0.20$ & $ 4.44 \pm 0.55$ \\
CHSS 3760 & $ 160 \pm 42$ & $31.5 \pm 3.4$ &    6804 &    3.26 & $-0.70$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3686 & $  99 \pm 15$ & $32.5 \pm 2.1$ &    6861 &    3.12 & $-0.55$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3761 & $ -72 \pm 25$ & $26.1 \pm 4.0$ &    7109 &    3.40 & $-1.26$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3971 & $ -25 \pm 11$ & $15.1 \pm 1.2$ &    8352 &    2.87 & $-1.14$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3762 & $-109 \pm 19$ & $28.5 \pm 2.7$ &    8338 &    4.08 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3972 & $ 130 \pm 15$ & $22.2 \pm 1.3$ &    9750 &    4.16 & $-3.00$ &      A & $2.59 \pm 0.20$ & $ 1.78 \pm 0.22$ \\
CHSS 3763 & $  32 \pm 14$ & $27.1 \pm 2.7$ &    7416 &    4.21 & $-0.69$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3973 & $ -27 \pm 17$ & $22.1 \pm 1.2$ &    9750 &    4.04 & $-0.70$ &      A & $1.41 \pm 0.20$ & $ 3.42 \pm 0.44$ \\
CHSS 3764 & $  43 \pm 13$ & $36.9 \pm 2.0$ &    6355 &    4.45 & $-0.53$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3974 & $ -34 \pm 11$ & $22.7 \pm 1.5$ &    8972 &    4.05 & $ 0.00$ &      A & $1.57 \pm 0.20$ & $ 3.87 \pm 0.47$ \\
CHSS 3765 & $  30 \pm 14$ & $22.4 \pm 1.3$ &    8412 &    3.94 & $ 0.00$ &      A & $1.78 \pm 0.20$ & $ 1.85 \pm 0.22$ \\
CHSS 3975 & $  43 \pm 16$ & $19.5 \pm 2.6$ &    8185 &    4.50 & $-1.71$ &      A & $2.74 \pm 0.20$ & $ 1.62 \pm 0.22$ \\
CHSS 3766 & $ -49 \pm 13$ & $24.7 \pm 1.8$ &    7562 &    3.70 & $-0.71$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3976 & $  -2 \pm 15$ & $21.8 \pm 1.0$ &    9750 &    2.70 & $ 0.00$ &      A & $1.23 \pm 0.20$ & $ 4.91 \pm 0.61$ \\
CHSS 3767 & $  -7 \pm 12$ & $25.4 \pm 1.3$ &    7838 &    4.10 & $-0.17$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3768 & $  -6 \pm 15$ & $22.3 \pm 1.3$ &    8912 &    3.90 & $-0.55$ &      A & $1.77 \pm 0.20$ & $ 1.90 \pm 0.23$ \\
CHSS 3769 & $ -41 \pm 13$ & $25.4 \pm 1.3$ &    8000 &    4.30 & $-0.61$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3977 & $ -48 \pm 13$ & $21.5 \pm 1.3$ &    8728 &    3.92 & $ 0.00$ &      A & $1.67 \pm 0.20$ & $ 5.37 \pm 0.70$ \\
CHSS 3770 & $-101 \pm 13$ & $22.0 \pm 1.3$ &    8628 &    3.12 & $-1.65$ &    BHB & $0.70 \pm 0.12$ & $ 7.19 \pm 0.67$ \\
CHSS 3771 & $ -83 \pm 17$ & $22.1 \pm 2.2$ &    8312 &    4.10 & $-0.46$ &      A & $2.07 \pm 0.20$ & $ 2.49 \pm 0.30$ \\
CHSS 3978 & $  26 \pm 14$ & $28.8 \pm 2.6$ &    7838 &    4.30 & $-0.94$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3979 & $ -41 \pm 13$ & $20.2 \pm 2.1$ &    7612 &    3.00 & $-1.64$ &    BHB & $0.48 \pm 0.08$ & $ 6.21 \pm 0.49$ \\
CHSS 3980 & $ -30 \pm 12$ & $35.9 \pm 1.7$ &    6675 &    4.61 & $-0.47$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3772 & $-218 \pm115$ &       \nodata  & \nodata & \nodata & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 3981 & $ 107 \pm 12$ & $20.8 \pm 2.2$ &    8612 &    3.10 & $-2.10$ &    BHB & $0.64 \pm 0.13$ & $ 5.19 \pm 0.47$ \\
CHSS 3773 & $  40 \pm 18$ & $26.2 \pm 1.8$ &    7531 &    3.68 & $-0.97$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3774 & $ -19 \pm 32$ & $43.1 \pm 6.1$ & \nodata & \nodata & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 3982 & $  20 \pm 21$ & $18.6 \pm 2.9$ &    8000 &    3.60 & $-1.86$ &    BHB & $0.47 \pm 0.08$ & $ 6.45 \pm 0.59$ \\
CHSS 3775 & $  53 \pm 14$ & $26.9 \pm 2.3$ &    7812 &    4.00 & $-0.66$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3776 & $  85 \pm 43$ & $34.4 \pm 3.6$ &    6373 &    3.64 & $-1.08$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3983 & $  18 \pm 14$ & $20.6 \pm 1.4$ &    8862 &    3.25 & $-2.90$ &    BHB & $0.48 \pm 0.14$ & $ 3.54 \pm 0.33$ \\
CHSS 3777 & $ -37 \pm 16$ & $25.2 \pm 1.8$ &    7500 &    3.30 & $-0.98$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3984 & $ -11 \pm 14$ & $27.8 \pm 1.8$ &    7450 &    4.00 & $-0.55$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3985 & $  76 \pm 18$ & $21.7 \pm 1.2$ &    9435 &    3.42 & $ 0.00$ &      A & $1.30 \pm 0.20$ & $ 2.13 \pm 0.26$ \\
CHSS 3986 & $ -44 \pm 14$ & $25.3 \pm 2.1$ &    7812 &    4.20 & $-1.10$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3778 & $ -23 \pm 14$ & $25.6 \pm 1.6$ &    7562 &    3.90 & $-0.87$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3779 & $  -6 \pm 33$ & $32.8 \pm 3.3$ &    6370 &    2.63 & $-1.11$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3780 & $  86 \pm 11$ & $21.4 \pm 1.3$ &    8592 &    3.22 & $-1.34$ &    BHB & $0.77 \pm 0.12$ & $ 6.62 \pm 0.58$ \\
CHSS 3781 & $ -45 \pm 16$ & $29.3 \pm 3.5$ &    7500 &    3.00 & $-1.72$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3987 & $ 111 \pm 14$ & $24.9 \pm 2.8$ &    7838 &    4.30 & $-1.84$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3988 & $  13 \pm 13$ & $18.1 \pm 2.4$ &    9750 &    4.20 & $-2.82$ &      A & $2.56 \pm 0.20$ & $ 3.01 \pm 0.38$ \\
CHSS 3989 & $  52 \pm 14$ & $22.7 \pm 1.6$ &    8668 &    4.02 & $ 0.00$ &      A & $1.67 \pm 0.20$ & $ 1.96 \pm 0.23$ \\
CHSS 3990 & $  35 \pm 17$ & $28.8 \pm 2.6$ &    8412 &    4.14 & $-0.41$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3782 & $  11 \pm 11$ & $27.4 \pm 2.5$ &    7146 &    3.33 & $-0.97$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3991 & $  81 \pm 13$ & $30.5 \pm 1.4$ &    6906 &    2.97 & $-0.92$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3992 & $  54 \pm 14$ & $21.7 \pm 1.8$ &    8312 &    4.10 & $-0.38$ &      A & $2.06 \pm 0.20$ & $ 1.52 \pm 0.19$ \\
CHSS 3783 & $  24 \pm 18$ & $37.4 \pm 2.0$ &    6147 &    4.10 & $-0.46$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3993 & $  71 \pm 14$ & $19.4 \pm 3.0$ & \nodata & \nodata & \nodata &    BHB & $-1.39 \pm 0.09$ & $ 9.43 \pm 0.94$ \\
CHSS 3994 & $-132 \pm 12$ & $19.8 \pm 2.3$ &    7625 &    3.21 & $-1.56$ &    BHB & $0.52 \pm 0.08$ & $ 6.42 \pm 0.51$ \\
CHSS 3995 & $  -1 \pm 13$ & $20.6 \pm 3.1$ &    7912 &    4.50 & $-1.83$ &      A & $2.90 \pm 0.20$ & $ 1.32 \pm 0.18$ \\
CHSS 3784 & $  31 \pm 18$ & $25.4 \pm 1.5$ &    7862 &    3.90 & $-0.90$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3996 & $  16 \pm 20$ & $35.1 \pm 1.6$ &    7407 &    4.70 & $-0.35$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3997 & $   3 \pm 17$ & $24.8 \pm 1.3$ &    7912 &    3.40 & $-1.31$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3998 & $  53 \pm 16$ & $21.6 \pm 1.3$ &    8680 &    3.47 & $-1.27$ &    BHB & $0.79 \pm 0.13$ & $ 3.47 \pm 0.30$ \\
CHSS 3999 & $ -67 \pm 13$ & $24.5 \pm 1.4$ &    7912 &    3.40 & $-0.75$ &\nodata &       \nodata   &        \nodata   \\
CHSS 4000 & $ -94 \pm 13$ & $27.0 \pm 1.8$ &    7138 &    3.90 & $-1.22$ &\nodata &       \nodata   &        \nodata   \\
CHSS 4001 & $   6 \pm 14$ & $22.5 \pm 1.2$ &    8398 &    3.90 & $-0.49$ &      A & $1.92 \pm 0.20$ & $ 1.62 \pm 0.19$ \\
CHSS 4002 & $   7 \pm 15$ & $27.0 \pm 2.5$ &    7292 &    3.60 & $-1.11$ &\nodata &       \nodata   &        \nodata   \\
CHSS 4003 & $-124 \pm 16$ & $20.9 \pm 1.2$ &    8860 &    3.08 & $-1.55$ &    BHB & $0.82 \pm 0.15$ & $ 2.67 \pm 0.26$ \\
CHSS 4004 & $  31 \pm 17$ & $36.0 \pm 1.6$ &    6471 &    3.89 & $-0.47$ &\nodata &       \nodata   &        \nodata   \\
CHSS 4005 & $ -56 \pm 14$ & $20.6 \pm 3.9$ &    8138 &    4.30 & $-0.54$ &      A & $2.18 \pm 0.20$ & $ 3.50 \pm 0.45$ \\
CHSS 4006 & $  95 \pm 15$ & $21.6 \pm 1.2$ &    8858 &    4.00 & $-0.34$ &      A & $1.76 \pm 0.20$ & $ 3.25 \pm 0.39$ \\
CHSS 4007 & $  53 \pm 13$ & $21.1 \pm 2.2$ &    8000 &    3.70 & $-1.32$ &      A & $2.54 \pm 0.20$ & $ 3.10 \pm 0.39$ \\
CHSS 4008 & $ 167 \pm 14$ & $21.6 \pm 1.8$ &    9250 &    3.15 & $-1.81$ &    BHB & $0.85 \pm 0.18$ & $ 4.04 \pm 0.46$ \\
CHSS 4009 & $ -30 \pm 16$ & $22.6 \pm 2.1$ &    8638 &    4.12 & $-0.10$ &      A & $1.78 \pm 0.20$ & $ 1.54 \pm 0.19$ \\
CHSS 4010 & $  47 \pm 15$ & $22.1 \pm 1.3$ &    8658 &    3.88 & $-0.22$ &      A & $1.67 \pm 0.20$ & $ 2.03 \pm 0.24$ \\
CHSS 4011 & $  13 \pm 18$ & $20.7 \pm 2.6$ &    7888 &    4.40 & $-0.78$ &      A & $2.44 \pm 0.20$ & $ 3.64 \pm 0.50$ \\
CHSS 4012 & $ 114 \pm 12$ & $33.6 \pm 2.3$ &    6781 &    4.47 & $-0.73$ &\nodata &       \nodata   &        \nodata   \\
CHSS 4013 & $  -3 \pm 13$ & $22.2 \pm 1.2$ &    9632 &    4.19 & $ 0.00$ &      A & $1.38 \pm 0.20$ & $ 1.82 \pm 0.22$ \\
CHSS 4014 & $  21 \pm 11$ & $22.4 \pm 1.9$ &    8685 &    4.30 & $-0.09$ &      A & $1.70 \pm 0.20$ & $ 2.97 \pm 0.36$ \\
CHSS 4015 & $ -77 \pm 14$ & $22.0 \pm 1.4$ &    8612 &    4.04 & $ 0.00$ &      A & $1.76 \pm 0.20$ & $ 2.57 \pm 0.31$ \\
CHSS 1691 & $-144 \pm 14$ & $22.0 \pm 1.2$ &    9588 &    3.54 & $ 0.00$ &      A & $1.30 \pm 0.20$ & $ 2.21 \pm 0.27$ \\
CHSS 1692 & $  96 \pm 30$ & $38.3 \pm 2.2$ &    6154 &    4.65 & $-0.82$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1693 & $ -28 \pm 20$ & $26.2 \pm 2.3$ &    7026 &    2.85 & $-1.57$ &    BHB & $0.33 \pm 0.11$ & $11.44 \pm 0.99$ \\
CHSS 1694 & $  58 \pm 13$ & $20.7 \pm 1.4$ &    8250 &    3.08 & $-2.10$ &    BHB & $0.52 \pm 0.10$ & $ 6.19 \pm 0.48$ \\
CHSS 1695 & $ -23 \pm 15$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 1696 & $-141 \pm 11$ & $20.3 \pm 1.3$ &    8355 &    3.60 & $-2.26$ &    BHB & $0.51 \pm 0.11$ & $ 3.98 \pm 0.32$ \\
CHSS 1697 & $-175 \pm 12$ & $20.9 \pm 1.3$ &    8000 &    3.30 & $-2.02$ &    BHB & $0.53 \pm 0.10$ & $ 3.41 \pm 0.26$ \\
CHSS 1698 & $  70 \pm 14$ & $37.5 \pm 1.4$ &    6182 &    4.01 & $-0.85$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1699 & $  20 \pm 11$ & $20.0 \pm 1.2$ &    8000 &    3.30 & $-1.99$ &    BHB & $0.48 \pm 0.09$ & $ 2.90 \pm 0.21$ \\
CHSS 1700 & $-177 \pm 12$ & $21.4 \pm 1.3$ &    8582 &    2.93 & $-1.23$ &    BHB & $0.78 \pm 0.12$ & $ 4.18 \pm 0.36$ \\
CHSS 1701 & $ -39 \pm 11$ & $25.9 \pm 1.4$ &    7905 &    4.20 & $-0.56$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1702 & $  15 \pm 13$ & $19.5 \pm 4.5$ &    8362 &    3.78 & $-1.04$ &      A & $2.20 \pm 0.20$ & $ 2.93 \pm 0.38$ \\
CHSS 1703 & $  -6 \pm 11$ & $28.7 \pm 3.1$ &    6962 &    3.69 & $-1.11$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1704 & $  91 \pm 10$ & $21.9 \pm 1.4$ &    9750 &    3.53 & $ 0.00$ &  BHB/A & $1.22 \pm 0.20$ & $ 4.16 \pm 0.52$ \\
CHSS   33 & $ 101 \pm 11$ & $21.5 \pm 1.2$ &    9750 &    3.92 & $-0.05$ &      A & $1.23 \pm 0.20$ & $ 5.75 \pm 0.72$ \\
CHSS 1706 & $ -61 \pm 13$ & $20.9 \pm 1.3$ &    8000 &    2.50 & $-1.99$ &    BHB & $0.59 \pm 0.11$ & $ 5.28 \pm 0.44$ \\
CHSS 1707 & $-111 \pm 10$ & $14.1 \pm 1.4$ &    8412 &    3.56 & $-1.90$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1708 & $ -53 \pm 10$ & $30.0 \pm 1.5$ &    7128 &    3.96 & $-0.11$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1709 & $ -36 \pm 12$ & $22.9 \pm 1.9$ &    8412 &    4.00 & $-0.88$ &      A & $2.06 \pm 0.20$ & $ 3.79 \pm 0.47$ \\
CHSS 1710 & $ -42 \pm 12$ & $34.3 \pm 2.6$ &    6576 &    4.10 & $-0.75$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1711 & $  -1 \pm 12$ & $25.7 \pm 1.6$ &    7512 &    3.49 & $-1.19$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1712 & $  17 \pm 10$ & $28.7 \pm 2.4$ &    7107 &    4.14 & $-0.46$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1713 & $   9 \pm 12$ & $41.6 \pm 2.7$ &    6110 &    4.86 & $-0.87$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1714 & $  89 \pm 13$ & $37.8 \pm 1.7$ &    6090 &    4.42 & $-0.96$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1715 & $ 112 \pm 11$ & $26.7 \pm 4.0$ &    7278 &    4.21 & $-1.17$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1716 & $ 202 \pm 11$ & $20.6 \pm 2.2$ &    8412 &    4.40 & $-1.10$ &      A & $2.39 \pm 0.20$ & $ 1.72 \pm 0.22$ \\
CHSS 1717 & $ 112 \pm 10$ & $20.1 \pm 1.3$ &    8362 &    3.80 & $-2.24$ &    BHB & $0.49 \pm 0.10$ & $ 2.80 \pm 0.21$ \\
CHSS 1718 & $ -22 \pm 10$ & $19.6 \pm 1.3$ &    8388 &    3.08 & $-1.66$ &    BHB & $0.63 \pm 0.10$ & $ 3.63 \pm 0.29$ \\
CHSS 1719 & $-113 \pm 10$ & $20.5 \pm 1.6$ &    8162 &    3.40 & $-1.32$ &    BHB & $0.64 \pm 0.09$ & $ 5.69 \pm 0.42$ \\
CHSS 1720 & $ 128 \pm 10$ & $21.4 \pm 1.2$ &    8435 &    3.49 & $-1.70$ &    BHB & $0.65 \pm 0.11$ & $ 5.68 \pm 0.46$ \\
CHSS 1721 & $-122 \pm 13$ & $32.8 \pm 2.4$ &    6626 &    3.56 & $-1.05$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1722 & $  75 \pm 11$ & $32.1 \pm 2.6$ &    6787 &    3.40 & $-0.81$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1723 & $ 204 \pm 12$ & $26.4 \pm 2.5$ &    7384 &    3.84 & $-0.82$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1724 & $ -70 \pm 13$ & $22.1 \pm 2.8$ &    8138 &    4.40 & $-0.52$ &      A & $2.25 \pm 0.20$ & $ 2.03 \pm 0.25$ \\
CHSS 1725 & $ 134 \pm 12$ & $21.1 \pm 1.2$ &    8638 &    3.46 & $-0.25$ &  BHB/A & $1.70 \pm 0.20$ & $ 6.00 \pm 0.76$ \\
CHSS   45 & $  13 \pm 10$ & $21.2 \pm 1.2$ &    8412 &    3.47 & $-1.61$ &    BHB & $0.64 \pm 0.10$ & $ 2.93 \pm 0.23$ \\
CHSS 1726 & $   5 \pm 13$ & $22.3 \pm 1.1$ &    8638 &    4.24 & $ 0.00$ &      A & $1.76 \pm 0.20$ & $ 5.48 \pm 0.69$ \\
CHSS 1727 & $  58 \pm 11$ & $29.8 \pm 2.6$ &    7286 &    3.93 & $-0.41$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1728 & $ -74 \pm 15$ & $32.6 \pm 3.3$ &    6576 &    3.71 & $-1.20$ &\nodata &       \nodata   &        \nodata   \\
CHSS   51 & $  78 \pm 12$ & $28.9 \pm 3.7$ &    6953 &    3.57 & $-1.05$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1730 & $ 144 \pm 13$ & $25.9 \pm 1.5$ &    7812 &    3.60 & $-0.41$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1731 & $  74 \pm 11$ & $22.5 \pm 1.6$ &    8588 &    4.40 & $ 0.00$ &      A & $1.77 \pm 0.20$ & $ 5.22 \pm 0.64$ \\
CHSS 1732 & $  56 \pm 16$ & $22.3 \pm 1.4$ &    8422 &    4.04 & $-0.49$ &      A & $2.01 \pm 0.20$ & $ 3.27 \pm 0.40$ \\
CHSS 1733 & $  55 \pm 13$ & $27.5 \pm 1.4$ &    7700 &    4.20 & $-0.33$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1734 & $  16 \pm 12$ & $21.5 \pm 1.9$ &    7888 &    3.90 & $-1.02$ &      A & $2.44 \pm 0.20$ & $ 1.55 \pm 0.19$ \\
CHSS   56 & $  85 \pm 10$ & $21.8 \pm 1.2$ &    8408 &    3.56 & $-1.75$ &    BHB & $0.65 \pm 0.11$ & $ 4.97 \pm 0.41$ \\
CHSS 1735 & $ -24 \pm 14$ & $37.7 \pm 1.6$ &    6364 &    3.96 & $-0.41$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1736 & $  53 \pm 21$ &       \nodata  & \nodata & \nodata & \nodata &     DA &       \nodata   &        \nodata   \\
CHSS  786 & $  27 \pm 10$ & $21.4 \pm 1.4$ &    8618 &    3.12 & $-1.68$ &    BHB & $0.69 \pm 0.12$ & $ 2.86 \pm 0.24$ \\
CHSS 1738 & $ -80 \pm 13$ & $31.1 \pm 4.5$ &    6806 &    3.31 & $-1.25$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1739 & $ -26 \pm 12$ & $39.1 \pm 2.1$ &    6164 &    4.28 & $-0.68$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1740 & $ -71 \pm 14$ & $26.2 \pm 1.2$ &    7612 &    3.70 & $-0.93$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1741 & $ -75 \pm 13$ & $26.5 \pm 2.4$ &    7374 &    3.83 & $-0.55$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1742 & $ -63 \pm 15$ & $30.6 \pm 4.8$ &    6701 &    4.26 & $-1.92$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1743 & $  15 \pm 15$ & $33.1 \pm 2.9$ &    6651 &    4.19 & $-0.80$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1744 & $-137 \pm 10$ & $21.8 \pm 1.2$ &    8162 &    3.10 & $-1.79$ &    BHB & $0.62 \pm 0.11$ & $ 3.96 \pm 0.31$ \\
CHSS   63 & $-105 \pm 10$ & $21.2 \pm 1.6$ &    8638 &    3.30 & $-2.25$ &    BHB & $0.58 \pm 0.13$ & $ 4.77 \pm 0.41$ \\
CHSS  787 & $ 187 \pm 10$ & $22.0 \pm 1.4$ &    9162 &    3.34 & $-2.46$ &    BHB & $0.67 \pm 0.17$ & $ 3.53 \pm 0.38$ \\
CHSS 1746 & $ -67 \pm 19$ & $37.6 \pm 2.3$ &    5918 &    3.63 & $-1.12$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1747 & $  90 \pm 10$ & $21.1 \pm 1.3$ &    8338 &    3.02 & $-2.14$ &    BHB & $0.54 \pm 0.11$ & $ 4.53 \pm 0.35$ \\
CHSS 1748 & $-103 \pm 12$ & $25.5 \pm 1.8$ &    7612 &    3.70 & $-0.48$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1749 & $ 115 \pm 13$ & $20.5 \pm 1.6$ &    8368 &    3.45 & $-1.88$ &    BHB & $0.59 \pm 0.11$ & $ 8.15 \pm 0.67$ \\
CHSS 1750 & $   0 \pm 10$ & $22.0 \pm 1.2$ &    8402 &    3.36 & $-1.62$ &    BHB & $0.69 \pm 0.12$ & $ 3.79 \pm 0.31$ \\
CHSS 1751 & $  65 \pm 10$ & $21.7 \pm 1.3$ &    8312 &    3.15 & $-2.01$ &    BHB & $0.57 \pm 0.11$ & $ 4.07 \pm 0.32$ \\
CHSS 1752 & $ -55 \pm 17$ & $29.8 \pm 2.7$ &    6918 &    3.38 & $-1.24$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1753 & $  -3 \pm 13$ & $27.3 \pm 1.8$ &    7534 &    3.90 & $-0.20$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1754 & $  21 \pm 14$ & $21.5 \pm 1.0$ &    8588 &    3.92 & $ 0.00$ &      A & $1.68 \pm 0.20$ & $ 3.54 \pm 0.43$ \\
CHSS 1755 & $   4 \pm 10$ & $21.9 \pm 1.2$ &    8918 &    3.92 & $ 0.00$ &      A & $1.51 \pm 0.20$ & $ 5.27 \pm 0.64$ \\
CHSS 1756 & $ -28 \pm 15$ & $32.5 \pm 2.8$ &    6487 &    4.21 & $-1.32$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1757 & $  35 \pm 17$ & $12.0 \pm 1.6$ &    6867 &    3.67 & $-2.18$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1758 & $  26 \pm 14$ & $35.9 \pm 2.3$ &    6426 &    4.50 & $-0.68$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1759 & $ -71 \pm 10$ & $29.2 \pm 2.7$ &    6955 &    3.66 & $-1.37$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1760 & $  -7 \pm 10$ & $21.0 \pm 1.4$ &    8638 &    3.30 & $-2.60$ &    BHB & $0.49 \pm 0.12$ & $ 4.19 \pm 0.35$ \\
CHSS 1761 & $ 138 \pm 13$ & $17.5 \pm 1.8$ &    7651 &    3.50 & $-1.73$ &    BHB & $0.47 \pm 0.08$ & $11.52 \pm 1.23$ \\
CHSS 1762 & $ 175 \pm 13$ & $29.3 \pm 5.2$ &    6409 &    3.33 & $-1.68$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1763 & $  32 \pm 10$ & $19.9 \pm 1.2$ &    8138 &    3.30 & $-2.27$ &    BHB & $0.48 \pm 0.10$ & $ 5.64 \pm 0.44$ \\
CHSS 1764 & $ 175 \pm 10$ & $20.8 \pm 1.2$ &    8138 &    3.30 & $-1.99$ &    BHB & $0.54 \pm 0.10$ & $ 3.66 \pm 0.28$ \\
CHSS 1765 & $ -37 \pm 14$ & $22.3 \pm 1.3$ &    9132 &    3.30 & $-0.12$ &      A & $1.48 \pm 0.20$ & $ 2.74 \pm 0.33$ \\
CHSS 1766 & $  69 \pm 11$ & $29.1 \pm 2.9$ &    6972 &    3.46 & $-0.78$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1767 & $ 167 \pm 10$ & $21.5 \pm 1.3$ &    8908 &    3.33 & $-1.98$ &    BHB & $0.71 \pm 0.15$ & $ 5.98 \pm 0.59$ \\
CHSS 1768 & $ -52 \pm 11$ & $38.3 \pm 1.7$ &    6036 &    4.78 & $-1.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1769 & $ -11 \pm 11$ & $27.0 \pm 3.7$ &    7071 &    3.57 & $-1.76$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1770 & $  30 \pm 10$ & $29.7 \pm 2.7$ &    6915 &    3.28 & $-0.93$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1771 & $ 177 \pm 10$ & $18.1 \pm 2.4$ &    8138 &    3.40 & $-1.10$ &    BHB & $0.70 \pm 0.09$ & $ 4.05 \pm 0.37$ \\
CHSS 1772 & $  28 \pm 12$ & $28.9 \pm 4.0$ &    6985 &    4.30 & $-2.04$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1773 & $  77 \pm 10$ & $21.5 \pm 1.2$ &    8451 &    3.25 & $-1.16$ &    BHB & $0.79 \pm 0.12$ & $ 8.80 \pm 0.78$ \\
CHSS 1774 & $  73 \pm 10$ & $22.6 \pm 1.8$ &    9358 &    4.15 & $-0.08$ &      A & $1.51 \pm 0.20$ & $ 3.38 \pm 0.41$ \\
CHSS   82 & $ 129 \pm 10$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 1776 & $ 106 \pm 12$ & $37.3 \pm 2.0$ &    6245 &    4.38 & $-0.66$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1777 & $  72 \pm 10$ & $22.0 \pm 1.2$ &    9138 &    4.09 & $ 0.00$ &      A & $1.52 \pm 0.20$ & $ 2.12 \pm 0.25$ \\
CHSS 1778 & $ 171 \pm 10$ & $21.7 \pm 1.4$ &    8942 &    3.29 & $-1.40$ &    BHB & $0.86 \pm 0.16$ & $ 4.49 \pm 0.45$ \\
CHSS 1779 & $ 213 \pm 10$ & $21.8 \pm 1.4$ &    9224 &    3.43 & $-0.06$ &  BHB/A & $1.38 \pm 0.20$ & $ 5.38 \pm 0.67$ \\
CHSS 1780 & $   4 \pm 11$ & $22.8 \pm 1.5$ &    8286 &    4.09 & $-1.57$ &      A & $2.62 \pm 0.20$ & $ 3.25 \pm 0.40$ \\
CHSS 1781 & $  38 \pm 10$ & $20.5 \pm 1.4$ &    8622 &    3.24 & $-2.30$ &    BHB & $0.58 \pm 0.13$ & $ 3.10 \pm 0.27$ \\
CHSS 1782 & $  -1 \pm 11$ & $29.5 \pm 1.9$ &    7039 &    3.50 & $-0.84$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1783 & $   8 \pm 11$ & $37.0 \pm 2.0$ &    6255 &    3.84 & $-0.38$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1784 & $  15 \pm 10$ & $22.5 \pm 1.5$ &    8388 &    4.29 & $-0.17$ &      A & $1.94 \pm 0.20$ & $ 1.57 \pm 0.19$ \\
CHSS 1785 & $  76 \pm 11$ & $36.9 \pm 2.3$ &    6293 &    4.33 & $-0.60$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1786 & $  73 \pm 10$ & $21.3 \pm 1.8$ &    9430 &    3.38 & $-0.95$ &    BHB & $1.05 \pm 0.19$ & $ 2.50 \pm 0.29$ \\
CHSS 1787 & $  93 \pm 12$ & $26.2 \pm 2.7$ &    7662 &    4.10 & $-1.47$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1788 & $  93 \pm 12$ & $38.2 \pm 1.9$ &    6045 &    4.33 & $-1.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1789 & $ -68 \pm 10$ & $27.9 \pm 2.7$ &    7250 &    3.70 & $-0.49$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1790 & $  45 \pm 14$ & $34.7 \pm 4.1$ &    6344 &    4.21 & $-1.25$ &\nodata &       \nodata   &        \nodata   \\
CHSS   99 & $-207 \pm 10$ & $21.3 \pm 1.5$ &    8645 &    3.33 & $-1.82$ &    BHB & $0.69 \pm 0.13$ & $ 5.22 \pm 0.47$ \\
CHSS 1792 & $ -44 \pm 14$ & $22.7 \pm 1.9$ &    9598 &    4.09 & $ 0.00$ &      A & $1.41 \pm 0.20$ & $ 2.37 \pm 0.29$ \\
CHSS 1793 & $ -54 \pm 13$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS  797 & $ -22 \pm 13$ & $22.3 \pm 2.3$ &    8388 &    4.40 & $-0.69$ &      A & $2.16 \pm 0.20$ & $ 2.57 \pm 0.31$ \\
CHSS 1795 & $  15 \pm 11$ & $21.2 \pm 1.3$ &    8912 &    3.56 & $-0.21$ &  BHB/A & $1.56 \pm 0.20$ & $ 3.37 \pm 0.40$ \\
CHSS 1796 & $  19 \pm 12$ & $16.9 \pm 2.0$ &    8138 &    4.50 & $-1.40$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1797 & $ -54 \pm 12$ & $21.5 \pm 1.3$ &    8338 &    3.35 & $-1.62$ &    BHB & $0.65 \pm 0.11$ & $ 3.51 \pm 0.27$ \\
CHSS 1798 & $ -50 \pm 11$ & $34.1 \pm 1.7$ &    6635 &    4.28 & $-0.38$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1799 & $  48 \pm 12$ & $25.7 \pm 2.7$ &    7232 &    3.63 & $-1.48$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1800 & $ 148 \pm 10$ & $22.1 \pm 1.3$ &    8500 &    3.33 & $-1.37$ &    BHB & $0.75 \pm 0.12$ & $ 8.93 \pm 0.82$ \\
CHSS 1801 & $-146 \pm 10$ & $22.3 \pm 1.3$ &    9178 &    4.05 & $-0.17$ &      A & $1.48 \pm 0.20$ & $ 2.56 \pm 0.31$ \\
CHSS 1802 & $   9 \pm 10$ & $22.3 \pm 1.4$ &    8892 &    4.20 & $-2.68$ &      A & $2.82 \pm 0.20$ & $ 2.02 \pm 0.24$ \\
CHSS 1803 & $  18 \pm 12$ & $36.9 \pm 1.8$ &    6385 &    3.73 & $-0.85$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1804 & $  10 \pm 10$ & $20.6 \pm 1.7$ &    9750 &    3.51 & $ 0.00$ &  BHB/A & $1.04 \pm 0.20$ & $ 3.56 \pm 0.44$ \\
CHSS 1805 & $-174 \pm 10$ & $19.8 \pm 1.2$ &    8388 &    3.08 & $-2.38$ &    BHB & $0.48 \pm 0.10$ & $ 3.91 \pm 0.31$ \\
CHSS 1806 & $  80 \pm 10$ & $21.2 \pm 1.2$ &    8362 &    3.35 & $-1.90$ &    BHB & $0.54 \pm 0.09$ & $ 4.89 \pm 0.36$ \\
CHSS 1807 & $   9 \pm 22$ & $28.6 \pm 5.3$ &    6500 &    4.37 & $-1.78$ &\nodata &       \nodata   &        \nodata   \\
CHSS  801 & $  -6 \pm 11$ & $20.7 \pm 2.2$ &    8635 &    3.26 & $-3.00$ &    BHB & $0.43 \pm 0.13$ & $ 7.98 \pm 0.74$ \\
CHSS 1808 & $ 367 \pm 10$ & $20.6 \pm 1.8$ &    8662 &    4.30 & $-1.56$ &      A & $2.39 \pm 0.20$ & $ 1.98 \pm 0.24$ \\
CHSS 1809 & $   9 \pm 14$ & $21.4 \pm 2.1$ &    7888 &    3.80 & $-1.11$ &      A & $2.47 \pm 0.20$ & $ 2.38 \pm 0.30$ \\
CHSS 1810 & $  38 \pm 16$ & $30.3 \pm 2.9$ &    6731 &    3.84 & $-1.02$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1811 & $ -13 \pm 10$ & $26.7 \pm 1.4$ &    7662 &    3.90 & $-0.51$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1812 & $ -35 \pm 10$ & $25.1 \pm 1.6$ &    7750 &    4.00 & $-0.68$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1813 & $   7 \pm 11$ & $22.6 \pm 1.8$ &    8565 &    3.92 & $-0.77$ &      A & $2.06 \pm 0.20$ & $ 3.41 \pm 0.41$ \\
CHSS 1814 & $-178 \pm 10$ & $21.6 \pm 1.4$ &    9750 &    3.00 & $ 0.00$ &  BHB/A & $1.26 \pm 0.20$ & $ 3.37 \pm 0.41$ \\
CHSS 1815 & $-124 \pm 11$ & $21.5 \pm 1.2$ &    8138 &    2.80 & $-1.81$ &    BHB & $0.59 \pm 0.10$ & $ 5.07 \pm 0.39$ \\
CHSS 1816 & $  33 \pm 12$ & $26.3 \pm 4.5$ &    7012 &    3.69 & $-1.49$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1817 & $  79 \pm 10$ & $21.2 \pm 1.7$ &    8412 &    3.25 & $-1.80$ &    BHB & $0.62 \pm 0.11$ & $ 5.03 \pm 0.40$ \\
CHSS 1818 & $   7 \pm 10$ & $30.1 \pm 1.8$ &    7119 &    4.20 & $-0.72$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1819 & $   0 \pm 12$ & $26.4 \pm 1.8$ &    7556 &    3.88 & $-0.77$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1820 & $   2 \pm 15$ & $34.5 \pm 2.5$ &    6448 &    3.52 & $-1.27$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1821 & $ -45 \pm 13$ & $22.1 \pm 1.5$ &    8435 &    4.50 & $-0.08$ &      A & $1.85 \pm 0.20$ & $ 4.15 \pm 0.51$ \\
CHSS 1822 & $  26 \pm 10$ & $22.1 \pm 1.3$ &    8705 &    3.33 & $-1.64$ &    BHB & $0.74 \pm 0.14$ & $ 7.31 \pm 0.72$ \\
CHSS 1823 & $ -98 \pm 11$ & $33.3 \pm 1.7$ &    6899 &    3.66 & $-0.47$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1824 & $  92 \pm 12$ & $22.6 \pm 1.6$ &    9088 &    3.97 & $ 0.00$ &      A & $1.55 \pm 0.20$ & $ 4.69 \pm 0.57$ \\
CHSS 1825 & $ -19 \pm 15$ & $28.9 \pm 2.2$ &    7097 &    3.82 & $-1.02$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1826 & $  66 \pm 11$ & $21.4 \pm 1.4$ &    8162 &    4.00 & $-0.81$ &      A & $2.22 \pm 0.20$ & $ 1.71 \pm 0.21$ \\
CHSS 1827 & $  14 \pm 11$ & $21.5 \pm 1.3$ &    8652 &    4.10 & $-2.01$ &      A & $2.53 \pm 0.20$ & $ 1.51 \pm 0.18$ \\
CHSS 1828 & $-213 \pm 11$ & $19.9 \pm 1.9$ &    7638 &    2.80 & $-1.94$ &    BHB & $0.46 \pm 0.08$ & $ 3.46 \pm 0.26$ \\
CHSS 1829 & $ -42 \pm 10$ & $20.2 \pm 1.2$ &    8325 &    3.04 & $-2.26$ &    BHB & $0.54 \pm 0.11$ & $ 3.14 \pm 0.26$ \\
CHSS 1830 & $ 161 \pm 10$ & $21.3 \pm 1.4$ &    8592 &    3.08 & $-2.02$ &    BHB & $0.62 \pm 0.12$ & $ 2.77 \pm 0.23$ \\
CHSS 1831 & $  73 \pm 11$ & $22.9 \pm 2.2$ &    8408 &    3.94 & $-1.02$ &      A & $2.19 \pm 0.20$ & $ 2.20 \pm 0.26$ \\
CHSS 1832 & $ 196 \pm 10$ & $21.3 \pm 1.3$ &    8878 &    3.08 & $-1.69$ &    BHB & $0.75 \pm 0.14$ & $ 3.15 \pm 0.29$ \\
CHSS 1833 & $  45 \pm 12$ & $38.5 \pm 2.0$ &    6199 &    4.63 & $-0.93$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1834 & $ 249 \pm 10$ & $20.7 \pm 1.8$ &    8888 &    3.36 & $-2.98$ &    BHB & $0.50 \pm 0.15$ & $ 4.94 \pm 0.49$ \\
CHSS 1835 & $ -34 \pm 11$ & $21.6 \pm 1.2$ &    8658 &    3.38 & $-1.29$ &    BHB & $0.77 \pm 0.12$ & $ 4.91 \pm 0.42$ \\
CHSS 1836 & $ 149 \pm 18$ & $34.2 \pm 2.1$ &    6477 &    4.18 & $-1.16$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1837 & $ -14 \pm 12$ & $25.9 \pm 2.7$ &    7558 &    3.75 & $-1.25$ &    BHB & $0.64 \pm 0.09$ & $ 4.44 \pm 0.31$ \\
CHSS 1838 & $  42 \pm 10$ & $20.3 \pm 1.8$ &    8640 &    3.25 & $-2.59$ &    BHB & $0.49 \pm 0.12$ & $ 8.30 \pm 0.74$ \\
CHSS 1839 & $  15 \pm 25$ & $28.4 \pm 6.6$ &    6323 &    3.62 & $-3.32$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1840 & $ 198 \pm 11$ & $22.0 \pm 1.0$ &    8325 &    3.71 & $-0.86$ &      A & $2.09 \pm 0.20$ & $ 3.89 \pm 0.47$ \\
CHSS 1841 & $ -22 \pm 11$ & $25.6 \pm 1.9$ &    7526 &    3.63 & $-1.17$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1842 & $ -89 \pm 13$ & $22.1 \pm 1.7$ &    8912 &    4.07 & $ 0.00$ &      A & $1.63 \pm 0.20$ & $ 4.42 \pm 0.54$ \\
CHSS  804 & $  41 \pm 12$ & $34.5 \pm 1.5$ &    6735 &    4.14 & $-0.19$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1844 & $ 146 \pm 11$ & $28.9 \pm 2.6$ &    9638 &    3.99 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1845 & $ 201 \pm 16$ & $28.5 \pm 5.7$ &    6745 &    4.48 & $-1.40$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1846 & $ 187 \pm 14$ & $26.6 \pm 3.2$ &    7102 &    3.65 & $-1.57$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1847 & $ -83 \pm 10$ & $21.9 \pm 1.4$ &    8602 &    2.96 & $-2.18$ &    BHB & $0.63 \pm 0.14$ & $ 3.46 \pm 0.31$ \\
CHSS 1848 & $-120 \pm 10$ & $22.0 \pm 1.3$ &    8588 &    3.21 & $-2.12$ &    BHB & $0.61 \pm 0.13$ & $ 5.41 \pm 0.47$ \\
CHSS 1849 & $ 111 \pm 10$ & $22.0 \pm 1.2$ &    8378 &    3.20 & $-2.22$ &    BHB & $0.55 \pm 0.12$ & $ 4.21 \pm 0.35$ \\
CHSS 1850 & $ 123 \pm 10$ & $21.7 \pm 1.5$ &    9410 &    3.28 & $-0.21$ &  BHB/A & $1.44 \pm 0.20$ & $ 3.66 \pm 0.45$ \\
CHSS 1851 & $  90 \pm 10$ & $20.3 \pm 1.3$ &    8612 &    3.80 & $-2.20$ &    BHB & $0.56 \pm 0.12$ & $ 2.73 \pm 0.22$ \\
CHSS 1852 & $ 122 \pm 10$ & $21.8 \pm 1.3$ &    8572 &    3.04 & $-2.33$ &    BHB & $0.54 \pm 0.12$ & $ 5.24 \pm 0.44$ \\
CHSS 1853 & $   8 \pm 10$ & $25.1 \pm 1.3$ &    8588 &    4.20 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1854 & $-197 \pm 14$ & $24.1 \pm 8.3$ &    6729 &    4.34 & $-3.13$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1855 & $-171 \pm 10$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 1856 & $  42 \pm 12$ & $16.1 \pm 3.0$ &    8312 &    4.30 & $-2.36$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1857 & $  90 \pm 10$ & $22.4 \pm 1.3$ &    8138 &    3.90 & $-1.01$ &      A & $2.25 \pm 0.20$ & $ 1.57 \pm 0.19$ \\
CHSS 1858 & $ -54 \pm 10$ & $20.8 \pm 2.0$ &    8672 &    3.35 & $-1.74$ &    BHB & $0.73 \pm 0.14$ & $ 4.61 \pm 0.42$ \\
CHSS 1859 & $  36 \pm 10$ & $20.8 \pm 1.5$ &    9600 &    4.40 & $-0.30$ &      A & $1.47 \pm 0.20$ & $ 1.68 \pm 0.20$ \\
CHSS 1860 & $ -72 \pm 10$ & $19.9 \pm 1.6$ &    8352 &    3.70 & $-2.93$ &    BHB & $0.38 \pm 0.11$ & $ 5.66 \pm 0.46$ \\
CHSS 1861 & $ 184 \pm 11$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 1862 & $  28 \pm 14$ & $21.9 \pm 3.5$ &    8088 &    4.40 & $-1.16$ &      A & $2.55 \pm 0.20$ & $ 1.34 \pm 0.17$ \\
CHSS 1863 & $ 122 \pm 10$ & $16.3 \pm 1.0$ &    8062 &    4.30 & $-3.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1864 & $ 104 \pm 10$ & $13.8 \pm 2.5$ &    7225 &    3.77 & $-2.40$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1865 & $-249 \pm 15$ & $26.1 \pm 2.7$ &    7356 &    3.61 & $-1.31$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1866 & $  26 \pm 11$ & $24.5 \pm 1.4$ &    8388 &    4.30 & $-0.20$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1867 & $-200 \pm 10$ & $21.7 \pm 1.3$ &    8612 &    3.11 & $-2.30$ &    BHB & $0.58 \pm 0.13$ & $ 5.13 \pm 0.45$ \\
CHSS 1868 & $  -6 \pm 13$ & $38.2 \pm 2.3$ &    6282 &    4.42 & $-1.04$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1869 & $  99 \pm 10$ & $20.7 \pm 1.2$ &    8138 &    3.40 & $-2.06$ &    BHB & $0.52 \pm 0.10$ & $ 6.62 \pm 0.52$ \\
CHSS 1870 & $ -60 \pm 11$ & $21.6 \pm 1.3$ &    7932 &    4.30 & $-1.17$ &      A & $2.60 \pm 0.20$ & $ 2.24 \pm 0.29$ \\
CHSS 1871 & $   1 \pm 10$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 1872 & $  14 \pm 12$ & $17.9 \pm 1.8$ &    8250 &    4.20 & $-1.08$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1873 & $ -26 \pm 12$ & $27.2 \pm 1.7$ &    7288 &    3.83 & $-0.81$ &\nodata &       \nodata   &        \nodata   \\
CHSS  132 & $  13 \pm 10$ & $20.2 \pm 1.2$ &    8935 &    4.10 & $-1.90$ &    BHB & $0.70 \pm 0.14$ & $ 7.64 \pm 0.75$ \\
CHSS 1874 & $ -23 \pm 10$ & $27.1 \pm 1.9$ &    7500 &    3.40 & $-0.41$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1875 & $  82 \pm 14$ & $22.7 \pm 1.3$ &    9088 &    4.05 & $ 0.00$ &      A & $1.52 \pm 0.20$ & $ 6.43 \pm 0.84$ \\
CHSS 1876 & $ 285 \pm 10$ & $20.8 \pm 2.3$ &    8412 &    4.40 & $-1.06$ &      A & $2.27 \pm 0.20$ & $ 2.83 \pm 0.35$ \\
CHSS 1877 & $ -25 \pm 11$ & $26.5 \pm 1.9$ &    7332 &    4.10 & $-0.85$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1878 & $  25 \pm 11$ & $21.4 \pm 1.6$ &    8568 &    3.36 & $-1.37$ &    BHB & $0.69 \pm 0.10$ & $ 3.22 \pm 0.25$ \\
CHSS 1879 & $ 195 \pm 11$ & $20.4 \pm 2.1$ &    9750 &    3.54 & $ 0.00$ &  BHB/A & $1.13 \pm 0.20$ & $ 4.93 \pm 0.61$ \\
CHSS 1880 & $  84 \pm 12$ & $36.4 \pm 2.4$ &    6213 &    3.61 & $-0.27$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1881 & $  54 \pm 11$ & $20.6 \pm 1.4$ &    8338 &    3.05 & $-1.96$ &    BHB & $0.59 \pm 0.11$ & $ 6.52 \pm 0.54$ \\
CHSS 1882 & $  46 \pm 12$ & $37.2 \pm 1.6$ &    6343 &    4.62 & $-0.48$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1883 & $ 148 \pm 11$ & $22.9 \pm 2.2$ &    8316 &    3.33 & $ 0.24$ &      A & $1.33 \pm 0.20$ & $ 6.92 \pm 0.89$ \\
CHSS 1884 & $ 275 \pm 11$ & $20.4 \pm 1.4$ &    5941 &    3.85 & $-0.09$ &  BHB/A & $1.62 \pm 0.20$ & $ 5.47 \pm 0.69$ \\
CHSS 1885 & $ 206 \pm 11$ & $21.8 \pm 1.3$ &    5965 &    3.83 & $-0.02$ &  BHB/A & $1.57 \pm 0.20$ & $ 5.54 \pm 0.70$ \\
CHSS 1886 & $  67 \pm 13$ & $28.3 \pm 2.4$ &    7304 &    3.65 & $-0.78$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1887 & $  25 \pm 10$ & $21.5 \pm 1.4$ &    8628 &    3.26 & $-1.65$ &    BHB & $0.72 \pm 0.13$ & $ 3.78 \pm 0.33$ \\
CHSS 1888 & $ -51 \pm 10$ & $20.7 \pm 1.6$ &    8250 &    3.50 & $-2.08$ &    BHB & $0.53 \pm 0.10$ & $ 4.78 \pm 0.37$ \\
CHSS 1889 & $  42 \pm 11$ & $27.1 \pm 2.5$ &    7500 &    4.20 & $-0.64$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1890 & $-186 \pm 12$ & $24.9 \pm 2.6$ &    7335 &    3.88 & $-1.82$ &    BHB & $0.33 \pm 0.10$ & $ 6.09 \pm 0.48$ \\
CHSS 1891 & $ -34 \pm 12$ & $24.3 \pm 1.6$ &    8562 &    4.02 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1892 & $  77 \pm 13$ & $20.7 \pm 1.6$ &    8412 &    3.14 & $-1.39$ &    BHB & $0.71 \pm 0.11$ & $ 4.22 \pm 0.34$ \\
CHSS 1893 & $  44 \pm 27$ & $36.6 \pm 1.9$ &    6311 &    4.26 & $-0.85$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1894 & $  33 \pm 11$ & $21.8 \pm 1.2$ &    8428 &    3.51 & $-1.99$ &    BHB & $0.59 \pm 0.11$ & $ 6.96 \pm 0.57$ \\
CHSS 1895 & $  22 \pm 10$ & $21.9 \pm 1.6$ &    8855 &    3.19 & $-1.49$ &    BHB & $0.80 \pm 0.14$ & $ 5.49 \pm 0.52$ \\
CHSS 1896 & $  -9 \pm 12$ & $16.0 \pm 3.0$ &    7862 &    4.00 & $-2.30$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1897 & $  44 \pm 17$ & $19.7 \pm 2.6$ &    7594 &    3.83 & $-1.15$ &      A & $2.59 \pm 0.20$ & $ 2.00 \pm 0.28$ \\
CHSS 1898 & $ -46 \pm 10$ & $21.7 \pm 1.6$ &    9000 &    3.16 & $-2.14$ &    BHB & $0.70 \pm 0.16$ & $ 3.13 \pm 0.32$ \\
CHSS 1899 & $ -40 \pm 10$ & $20.6 \pm 1.4$ &    9075 &    3.16 & $-1.25$ &    BHB & $0.90 \pm 0.16$ & $ 3.26 \pm 0.33$ \\
CHSS 1900 & $ 101 \pm 10$ & $18.8 \pm 1.2$ &    9750 &    4.20 & $ 0.00$ &      A & $1.23 \pm 0.20$ & $ 5.16 \pm 0.64$ \\
CHSS 1901 & $ -35 \pm 21$ & $32.0 \pm 3.3$ &    6304 &    3.32 & $-1.75$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1902 & $  93 \pm 10$ & $21.6 \pm 1.6$ &    8828 &    3.12 & $-1.53$ &    BHB & $0.81 \pm 0.15$ & $ 3.66 \pm 0.37$ \\
CHSS 1903 & $  82 \pm 10$ & $21.3 \pm 1.2$ &    8338 &    3.57 & $-2.75$ &    BHB & $0.38 \pm 0.10$ & $ 3.45 \pm 0.26$ \\
CHSS 1904 & $ -64 \pm 12$ & $36.9 \pm 2.4$ &    6256 &    4.13 & $-0.75$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1905 & $ 162 \pm 11$ & $20.7 \pm 2.0$ &    8388 &    4.40 & $-1.33$ &      A & $2.50 \pm 0.20$ & $ 1.91 \pm 0.24$ \\
CHSS 1906 & $ -65 \pm 10$ & $22.0 \pm 1.3$ &    8415 &    3.46 & $-2.90$ &    BHB & $0.39 \pm 0.11$ & $10.04 \pm 0.84$ \\
CHSS 1907 & $  64 \pm 12$ & $37.3 \pm 1.5$ &    6267 &    4.12 & $-0.52$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1908 & $  16 \pm 11$ & $37.1 \pm 1.9$ &    6393 &    4.41 & $-0.65$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1909 & $ -99 \pm 11$ & $20.2 \pm 1.0$ &    8088 &    4.00 & $-1.39$ &      A & $2.62 \pm 0.20$ & $ 1.93 \pm 0.25$ \\
CHSS 1910 & $ 200 \pm 10$ & $21.5 \pm 1.3$ &    9750 &    3.00 & $ 0.00$ &      A & $1.24 \pm 0.20$ & $ 3.01 \pm 0.36$ \\
CHSS 1911 & $ -73 \pm 13$ & $36.5 \pm 2.2$ &    6460 &    4.87 & $-1.25$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1912 & $  -4 \pm 10$ & $21.3 \pm 1.5$ &    8572 &    2.90 & $-2.89$ &    BHB & $0.42 \pm 0.12$ & $ 5.20 \pm 0.44$ \\
CHSS 1913 & $ 108 \pm 11$ & $21.4 \pm 1.4$ &    8162 &    3.90 & $-1.31$ &      A & $2.50 \pm 0.20$ & $ 2.29 \pm 0.29$ \\
CHSS 1914 & $  72 \pm 10$ & $21.5 \pm 1.5$ &    8500 &    3.06 & $-1.92$ &    BHB & $0.63 \pm 0.12$ & $ 3.12 \pm 0.26$ \\
CHSS 1915 & $ 138 \pm 13$ & $20.0 \pm 1.9$ &    8112 &    4.20 & $-1.62$ &      A & $2.65 \pm 0.20$ & $ 3.50 \pm 0.46$ \\
CHSS 1916 & $  60 \pm 11$ & $27.2 \pm 2.7$ &    7812 &    4.00 & $-1.46$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1917 & $  76 \pm 11$ & $22.3 \pm 1.3$ &    8562 &    3.94 & $ 0.00$ &      A & $1.73 \pm 0.20$ & $ 3.17 \pm 0.38$ \\
CHSS 1918 & $ 157 \pm 26$ & $34.2 \pm 2.4$ &    6696 &    3.74 & $-1.11$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1919 & $ -16 \pm 12$ & $21.5 \pm 1.3$ &    8612 &    4.20 & $-2.77$ &      A & $3.00 \pm 0.20$ & $ 3.05 \pm 0.38$ \\
CHSS 1920 & $ 192 \pm 10$ & $21.5 \pm 1.7$ &    8868 &    3.38 & $-1.57$ &    BHB & $0.78 \pm 0.14$ & $ 3.68 \pm 0.35$ \\
CHSS 1921 & $ -33 \pm 10$ & $29.8 \pm 1.8$ &    7228 &    4.25 & $-0.04$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1922 & $  -6 \pm 10$ & $21.2 \pm 1.9$ &    8682 &    3.33 & $-1.88$ &    BHB & $0.69 \pm 0.13$ & $ 3.82 \pm 0.35$ \\
CHSS 1923 & $ -33 \pm 12$ & $20.4 \pm 2.2$ &    8250 &    4.00 & $-0.99$ &      A & $2.23 \pm 0.20$ & $ 3.42 \pm 0.43$ \\
CHSS 1924 & $ 135 \pm 11$ & $20.8 \pm 2.6$ &    7363 &    3.29 & $-1.34$ &    BHB & $0.53 \pm 0.08$ & $ 6.32 \pm 0.49$ \\
CHSS 1925 & $  37 \pm 13$ & $30.6 \pm 2.7$ &    6837 &    4.16 & $-0.85$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1926 & $   7 \pm 12$ & $27.0 \pm 1.7$ &    7662 &    4.10 & $-0.09$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1927 & $  57 \pm 14$ & $23.0 \pm 2.2$ &    6037 &    4.35 & $ 0.38$ &      A & $1.50 \pm 0.20$ & $ 1.90 \pm 0.23$ \\
CHSS 1928 & $  54 \pm 12$ & $22.6 \pm 1.7$ &    8888 &    4.07 & $-0.23$ &      A & $1.72 \pm 0.20$ & $ 4.99 \pm 0.62$ \\
CHSS 1929 & $  -1 \pm 12$ & $21.1 \pm 1.7$ &    6325 &    4.55 & $-0.15$ &      A & $2.02 \pm 0.20$ & $ 2.37 \pm 0.30$ \\
CHSS 1930 & $  74 \pm 10$ & $21.7 \pm 1.3$ &    9165 &    3.34 & $-1.82$ &    BHB & $0.82 \pm 0.17$ & $ 2.27 \pm 0.25$ \\
CHSS 1931 & $  52 \pm 20$ & $30.8 \pm 6.1$ &    6546 &    3.71 & $-2.52$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1932 & $  -6 \pm 12$ & $25.8 \pm 2.5$ &    7126 &    3.13 & $-1.66$ &    BHB & $0.36 \pm 0.10$ & $ 9.50 \pm 0.75$ \\
CHSS 1933 & $  -9 \pm 10$ & $18.9 \pm 1.2$ &    9750 &    3.56 & $ 0.00$ &  BHB/A & $1.22 \pm 0.20$ & $ 2.78 \pm 0.34$ \\
CHSS 1934 & $ -76 \pm 10$ & $25.8 \pm 1.2$ &    7738 &    3.90 & $-0.44$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1935 & $  15 \pm 10$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 1936 & $ 104 \pm 10$ & $21.3 \pm 1.7$ &    8865 &    3.31 & $-2.44$ &    BHB & $0.61 \pm 0.15$ & $ 4.56 \pm 0.45$ \\
CHSS 1937 & $ 148 \pm 10$ & $19.6 \pm 1.5$ &    9750 &    3.29 & $-2.90$ &    BHB & $0.85 \pm 0.25$ & $ 6.84 \pm 1.00$ \\
CHSS  817 & $  31 \pm 10$ & $29.2 \pm 2.0$ &    7017 &    3.35 & $-0.50$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1938 & $  51 \pm 12$ & $22.5 \pm 1.6$ &    8000 &    4.10 & $-1.16$ &      A & $2.57 \pm 0.20$ & $ 2.72 \pm 0.34$ \\
CHSS 1939 & $  16 \pm 28$ &       \nodata  & \nodata & \nodata & \nodata &     DA &       \nodata   &        \nodata   \\
CHSS 1940 & $ 165 \pm 13$ & $18.0 \pm 1.5$ &    7812 &    3.50 & $-2.06$ &    BHB & $0.41 \pm 0.08$ & $ 6.77 \pm 0.67$ \\
CHSS 1941 & $ -35 \pm 10$ & $28.2 \pm 2.1$ &    7192 &    3.54 & $-0.54$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1942 & $ -98 \pm 10$ & $21.3 \pm 1.5$ &    8362 &    3.20 & $-1.96$ &    BHB & $0.58 \pm 0.11$ & $ 6.71 \pm 0.54$ \\
CHSS 1943 & $   8 \pm 13$ & $27.7 \pm 4.0$ &    6799 &    3.32 & $-1.35$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1944 & $ -22 \pm 26$ &       \nodata  & \nodata & \nodata & \nodata &     DA &       \nodata   &        \nodata   \\
CHSS 1945 & $-170 \pm 11$ & $31.9 \pm 2.8$ &    6980 &    3.26 & $-0.46$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1946 & $ 178 \pm 10$ & $21.0 \pm 1.5$ &    8148 &    3.80 & $-1.28$ &    BHB & $0.66 \pm 0.09$ & $ 5.24 \pm 0.39$ \\
CHSS 1947 & $  75 \pm 11$ & $25.6 \pm 1.9$ &    8000 &    4.40 & $-0.52$ &\nodata &       \nodata   &        \nodata   \\
CHSS  159 & $ 135 \pm 10$ & $20.9 \pm 1.6$ &    8638 &    3.90 & $-1.70$ &    BHB & $0.68 \pm 0.12$ & $ 9.11 \pm 0.83$ \\
CHSS 1948 & $ -35 \pm 12$ & $28.6 \pm 2.8$ &    7562 &    4.00 & $-1.43$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1949 & $  77 \pm 11$ & $23.6 \pm 2.8$ &    7471 &    3.71 & $-1.86$ &    BHB & $0.38 \pm 0.09$ & $ 4.66 \pm 0.34$ \\
CHSS 1950 & $ -26 \pm 11$ & $20.0 \pm 1.3$ &    9750 &    3.40 & $ 0.00$ &  BHB/A & $1.15 \pm 0.20$ & $ 4.88 \pm 0.60$ \\
CHSS 1951 & $ -93 \pm 12$ & $21.9 \pm 1.2$ &    6128 &    4.38 & $ 0.45$ &      A & $1.40 \pm 0.20$ & $ 5.92 \pm 0.74$ \\
CHSS 1952 & $  -5 \pm 11$ & $21.3 \pm 2.1$ &    6332 &    4.20 & $-0.27$ &  BHB/A & $2.01 \pm 0.20$ & $ 4.74 \pm 0.61$ \\
CHSS 1953 & $  92 \pm 13$ & $21.5 \pm 1.7$ &    8062 &    4.10 & $-0.84$ &      A & $2.35 \pm 0.20$ & $ 1.63 \pm 0.21$ \\
CHSS 1954 & $-103 \pm 14$ & $29.4 \pm 5.6$ &    5531 &    4.60 & $-0.97$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1955 & $  37 \pm 10$ & $20.6 \pm 1.3$ &    6412 &    4.00 & $-0.68$ &    BHB & $0.81 \pm 0.10$ & $ 2.81 \pm 0.21$ \\
CHSS  818 & $ -36 \pm 10$ & $25.2 \pm 3.2$ &    5932 &    4.00 & $-0.74$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1957 & $ 160 \pm 10$ & $21.5 \pm 1.4$ &    8162 &    3.40 & $-1.39$ &    BHB & $0.64 \pm 0.09$ & $ 5.84 \pm 0.44$ \\
CHSS 1958 & $ -48 \pm 11$ & $21.2 \pm 1.3$ &    8362 &    3.20 & $-2.13$ &    BHB & $0.55 \pm 0.11$ & $ 6.66 \pm 0.54$ \\
CHSS 1959 & $ -78 \pm 23$ & $32.2 \pm 5.5$ &    6327 &    4.16 & $-1.87$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1960 & $ 103 \pm 21$ & $28.8 \pm 2.8$ &    6250 &    4.22 & $-0.20$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1961 & $-105 \pm 11$ & $21.8 \pm 1.4$ &    6250 &    4.00 & $-0.49$ &  BHB/A & $2.15 \pm 0.20$ & $ 4.21 \pm 0.54$ \\
CHSS 1962 & $ 131 \pm 10$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 1963 & $ 244 \pm 10$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 1964 & $  83 \pm 13$ & $25.7 \pm 1.8$ &    5798 &    4.22 & $ 0.37$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1965 & $  17 \pm 42$ &       \nodata  & \nodata & \nodata & \nodata &     DA &       \nodata   &        \nodata   \\
CHSS 1966 & $ 147 \pm 12$ & $22.3 \pm 1.4$ &    6554 &    4.34 & $ 0.04$ &      A & $1.62 \pm 0.20$ & $ 2.21 \pm 0.26$ \\
CHSS 1967 & $ -75 \pm 10$ & $21.7 \pm 1.4$ &    6666 &    3.85 & $-1.03$ &    BHB & $0.87 \pm 0.13$ & $ 8.07 \pm 0.80$ \\
CHSS 1968 & $ -98 \pm 15$ & $24.9 \pm 2.1$ &    6228 &    3.48 & $-0.45$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1969 & $  76 \pm 10$ & $21.4 \pm 1.6$ &    6922 &    4.29 & $-0.72$ &    BHB & $0.99 \pm 0.15$ & $ 7.33 \pm 0.79$ \\
CHSS 1970 & $-122 \pm 11$ & $21.6 \pm 1.4$ &    8250 &    3.13 & $ 0.00$ &  BHB/A & $1.70 \pm 0.20$ & $ 4.79 \pm 0.59$ \\
CHSS 1971 & $ -62 \pm 10$ & $21.8 \pm 1.4$ &    8862 &    3.54 & $-0.37$ &  BHB/A & $1.71 \pm 0.20$ & $ 4.23 \pm 0.51$ \\
CHSS 1972 & $ -53 \pm 11$ & $21.7 \pm 1.4$ &    8872 &    3.45 & $-0.37$ &  BHB/A & $1.64 \pm 0.20$ & $ 3.60 \pm 0.43$ \\
CHSS 1973 & $ -38 \pm 11$ & $30.2 \pm 1.6$ &    7256 &    3.94 & $-0.36$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1974 & $  95 \pm 12$ & $34.7 \pm 1.5$ &    6859 &    4.10 & $-0.56$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1975 & $  50 \pm 10$ & $20.9 \pm 1.5$ &    6298 &    4.05 & $-0.50$ &  BHB/A & $2.12 \pm 0.20$ & $ 1.51 \pm 0.19$ \\
CHSS 1976 & $  34 \pm 10$ & $21.5 \pm 1.6$ &    6914 &    4.22 & $-0.45$ &  BHB/A & $1.64 \pm 0.20$ & $ 3.27 \pm 0.39$ \\
CHSS 1977 & $ -52 \pm 12$ & $20.5 \pm 2.6$ &    7750 &    3.30 & $-1.47$ &    BHB & $0.53 \pm 0.08$ & $10.94 \pm 0.90$ \\
CHSS 1978 & $ -63 \pm 12$ & $20.3 \pm 2.2$ &    7662 &    4.10 & $-0.88$ &      A & $2.59 \pm 0.20$ & $ 3.21 \pm 0.44$ \\
CHSS 1979 & $   0 \pm 15$ & $18.5 \pm 1.2$ &    7812 &    4.00 & $-1.40$ &      A & $2.77 \pm 0.20$ & $ 3.97 \pm 0.64$ \\
CHSS 1980 & $  50 \pm 10$ & $20.9 \pm 1.4$ &    9630 &    3.40 & $-1.06$ &    BHB & $1.04 \pm 0.19$ & $ 7.06 \pm 0.86$ \\
CHSS 1981 & $  93 \pm 11$ & $21.3 \pm 1.3$ &    8868 &    3.08 & $-0.30$ &  BHB/A & $1.58 \pm 0.20$ & $ 5.38 \pm 0.69$ \\
CHSS 1982 & $   9 \pm 10$ & $21.1 \pm 1.3$ &    8312 &    3.19 & $-1.58$ &    BHB & $0.61 \pm 0.09$ & $ 2.83 \pm 0.21$ \\
CHSS 1983 & $ 137 \pm 11$ & $29.6 \pm 4.7$ &    6072 &    3.69 & $-0.93$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1984 & $  71 \pm 10$ & $20.9 \pm 1.2$ &    8412 &    3.29 & $-1.43$ &    BHB & $0.69 \pm 0.11$ & $ 6.37 \pm 0.51$ \\
CHSS 1985 & $-134 \pm 10$ & $21.1 \pm 1.8$ &    8390 &    3.47 & $-2.79$ &    BHB & $0.42 \pm 0.11$ & $ 5.85 \pm 0.48$ \\
CHSS 1986 & $  87 \pm 12$ & $19.4 \pm 2.7$ &    8588 &    4.30 & $-1.25$ &      A & $2.29 \pm 0.20$ & $ 3.08 \pm 0.40$ \\
CHSS 1987 & $  -7 \pm 11$ & $21.7 \pm 1.2$ &    8850 &    3.28 & $-1.62$ &    BHB & $0.72 \pm 0.13$ & $ 3.12 \pm 0.27$ \\
CHSS 1988 & $ -43 \pm 10$ & $21.4 \pm 2.0$ &    8872 &    3.24 & $-1.07$ &    BHB & $0.90 \pm 0.15$ & $ 6.59 \pm 0.66$ \\
CHSS 1989 & $  35 \pm 10$ & $20.2 \pm 2.6$ &    7492 &    3.45 & $-1.69$ &    BHB & $0.46 \pm 0.08$ & $ 4.98 \pm 0.40$ \\
CHSS 1990 & $  14 \pm 10$ & $26.5 \pm 2.0$ &    7562 &    4.00 & $-0.61$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1991 & $-113 \pm 10$ & $20.2 \pm 3.1$ &    7176 &    2.96 & $-1.54$ &    BHB & $0.38 \pm 0.10$ & $ 5.14 \pm 0.50$ \\
CHSS 1992 & $ -26 \pm 10$ & $22.4 \pm 1.1$ &    8312 &    3.91 & $ 0.00$ &      A & $1.81 \pm 0.20$ & $ 2.13 \pm 0.26$ \\
CHSS 1993 & $ -71 \pm 13$ & $26.6 \pm 2.5$ &    7262 &    3.89 & $-0.92$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1994 & $   9 \pm 14$ & $25.0 \pm 1.3$ &    8000 &    3.80 & $-0.70$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1995 & $  94 \pm 11$ & $21.9 \pm 1.3$ &    8885 &    3.24 & $-1.44$ &    BHB & $0.82 \pm 0.15$ & $ 3.83 \pm 0.37$ \\
CHSS 1996 & $ 187 \pm 10$ & $22.4 \pm 1.2$ &    9112 &    4.07 & $ 0.00$ &      A & $1.54 \pm 0.20$ & $ 2.79 \pm 0.33$ \\
CHSS 1997 & $ 130 \pm 11$ & $21.0 \pm 1.3$ &    8162 &    3.50 & $-1.84$ &    BHB & $0.54 \pm 0.09$ & $10.80 \pm 0.86$ \\
CHSS 1998 & $ -80 \pm 14$ & $27.1 \pm 2.4$ &    7234 &    4.25 & $-1.14$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1999 & $ -13 \pm 12$ & $29.9 \pm 2.6$ &    7412 &    4.10 & $-1.16$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2000 & $  46 \pm 12$ & $21.0 \pm 1.5$ &    8362 &    3.37 & $-2.72$ &    BHB & $0.40 \pm 0.10$ & $ 5.83 \pm 0.45$ \\
CHSS 2001 & $ -41 \pm 17$ & $22.1 \pm 1.0$ &    8855 &    3.59 & $ 0.00$ &      A & $1.53 \pm 0.20$ & $ 2.47 \pm 0.30$ \\
CHSS 2002 & $ 105 \pm 16$ & $27.3 \pm 1.7$ &    7446 &    4.04 & $-0.68$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2003 & $  24 \pm 13$ & $19.7 \pm 1.3$ &    8138 &    3.30 & $-2.44$ &    BHB & $0.40 \pm 0.09$ & $ 4.78 \pm 0.37$ \\
CHSS 2004 & $ 118 \pm 25$ & $39.8 \pm 1.6$ &    6374 &    3.91 & $-2.37$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2005 & $  85 \pm 11$ & $21.6 \pm 1.3$ &    8562 &    3.00 & $-1.64$ &    BHB & $0.70 \pm 0.12$ & $ 3.15 \pm 0.27$ \\
CHSS 2006 & $  46 \pm 12$ & $28.9 \pm 2.6$ &    7413 &    4.25 & $-0.23$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2007 & $ 206 \pm 12$ & $21.3 \pm 1.7$ &    8000 &    3.40 & $-1.78$ &    BHB & $0.53 \pm 0.09$ & $ 7.21 \pm 0.54$ \\
CHSS 2008 & $  15 \pm 12$ & $26.6 \pm 2.2$ &    7238 &    3.62 & $-0.89$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2009 & $ -41 \pm 10$ & $25.7 \pm 2.1$ &    8062 &    4.20 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2010 & $  29 \pm 11$ & $21.4 \pm 1.2$ &    8088 &    3.10 & $-1.80$ &    BHB & $0.58 \pm 0.10$ & $ 5.48 \pm 0.41$ \\
CHSS 2011 & $ -88 \pm 11$ & $21.7 \pm 1.4$ &    8645 &    3.38 & $-1.81$ &    BHB & $0.71 \pm 0.14$ & $ 6.26 \pm 0.58$ \\
CHSS 2012 & $ 246 \pm 10$ & $19.0 \pm 1.3$ &    7188 &    4.37 & $ 0.26$ &      A & $1.10 \pm 0.20$ & $ 2.62 \pm 0.32$ \\
CHSS 2013 & $  -2 \pm 12$ & $21.7 \pm 1.0$ &    8812 &    3.89 & $ 0.00$ &      A & $1.64 \pm 0.20$ & $ 3.85 \pm 0.47$ \\
CHSS 2014 & $ -43 \pm 17$ & $31.6 \pm 2.0$ &    6795 &    3.84 & $-1.26$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2015 & $ 113 \pm 10$ & $21.6 \pm 1.4$ &    8628 &    3.26 & $-1.87$ &    BHB & $0.66 \pm 0.13$ & $ 5.09 \pm 0.44$ \\
CHSS 2016 & $  50 \pm 11$ & $29.9 \pm 2.6$ &    6906 &    3.87 & $-0.51$ &\nodata &       \nodata   &        \nodata   \\
CHSS  824 & $  36 \pm 10$ & $26.3 \pm 2.6$ &    7470 &    4.09 & $-0.59$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2017 & $ 177 \pm 10$ & $19.9 \pm 1.3$ &    8312 &    3.08 & $-1.63$ &    BHB & $0.59 \pm 0.09$ & $ 6.14 \pm 0.46$ \\
CHSS 2018 & $ -35 \pm 19$ & $22.5 \pm 1.3$ &    8902 &    4.36 & $-0.03$ &      A & $1.65 \pm 0.20$ & $ 3.67 \pm 0.44$ \\
CHSS 2019 & $  44 \pm 15$ & $37.8 \pm 2.1$ &    6566 &    4.22 & $-0.86$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2020 & $ -25 \pm 10$ & $29.8 \pm 2.0$ &    7120 &    3.81 & $-0.75$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2021 & $ -35 \pm 11$ & $21.6 \pm 1.7$ &    7912 &    3.30 & $-2.09$ &    BHB & $0.41 \pm 0.08$ & $11.39 \pm 0.85$ \\
CHSS 2022 & $  55 \pm 13$ & $35.4 \pm 2.4$ &    6534 &    4.60 & $-0.81$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2023 & $  81 \pm 12$ & $24.8 \pm 1.2$ &    7912 &    4.00 & $-0.18$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2024 & $  64 \pm 10$ & $27.9 \pm 2.4$ &    7056 &    3.45 & $-0.75$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2025 & $ -28 \pm 10$ & $22.6 \pm 1.7$ &    8850 &    4.03 & $ 0.00$ &      A & $1.64 \pm 0.20$ & $ 3.43 \pm 0.41$ \\
CHSS 2026 & $ -62 \pm 12$ & $26.6 \pm 2.0$ &    7412 &    3.90 & $-0.92$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2027 & $ -89 \pm 10$ & $21.8 \pm 1.3$ &    8680 &    3.36 & $-1.71$ &    BHB & $0.72 \pm 0.13$ & $ 3.20 \pm 0.29$ \\
CHSS  182 & $   8 \pm 10$ & $21.3 \pm 2.5$ &    7750 &    3.10 & $-1.41$ &    BHB & $0.56 \pm 0.08$ & $ 4.58 \pm 0.34$ \\
CHSS 2029 & $-360 \pm 16$ & $27.5 \pm 2.7$ &    7750 &    3.10 & $-1.32$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2030 & $ 129 \pm 13$ & $21.0 \pm 2.6$ &    7888 &    4.30 & $-1.22$ &      A & $2.70 \pm 0.20$ & $ 3.21 \pm 0.44$ \\
CHSS 2031 & $ 207 \pm 11$ & $20.2 \pm 2.0$ &    7862 &    3.20 & $-1.88$ &    BHB & $0.47 \pm 0.08$ & $ 7.34 \pm 0.57$ \\
CHSS 2032 & $   1 \pm 11$ & $22.1 \pm 1.2$ &    8658 &    3.38 & $-1.81$ &    BHB & $0.70 \pm 0.13$ & $ 4.82 \pm 0.44$ \\
CHSS 2033 & $  59 \pm 12$ & $22.2 \pm 1.0$ &    8885 &    4.13 & $ 0.00$ &      A & $1.61 \pm 0.20$ & $ 2.71 \pm 0.33$ \\
CHSS 2034 & $ 162 \pm 11$ & $25.2 \pm 2.5$ &    7356 &    3.26 & $-1.09$ &    BHB & $0.55 \pm 0.08$ & $ 4.54 \pm 0.31$ \\
CHSS 2035 & $ 136 \pm 10$ & $21.8 \pm 1.7$ &    8668 &    3.42 & $-3.00$ &    BHB & $0.45 \pm 0.13$ & $ 9.75 \pm 0.93$ \\
CHSS 2036 & $  19 \pm 12$ & $27.2 \pm 1.5$ &    7638 &    4.40 & $-0.50$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2037 & $  35 \pm 11$ & $20.9 \pm 1.4$ &    7850 &    3.10 & $-2.55$ &    BHB & $0.33 \pm 0.08$ & $ 5.15 \pm 0.38$ \\
CHSS 2038 & $ 145 \pm 17$ & $33.6 \pm 3.4$ &    6394 &    4.27 & $-1.51$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2039 & $ -47 \pm 10$ & $28.5 \pm 1.6$ &    7136 &    3.14 & $-0.69$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2040 & $ -66 \pm 10$ & $21.8 \pm 1.2$ &    8912 &    3.29 & $-1.40$ &    BHB & $0.82 \pm 0.14$ & $ 4.88 \pm 0.47$ \\
CHSS 2041 & $  61 \pm 19$ & $29.0 \pm 5.9$ &    6433 &    4.81 & $-1.75$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2042 & $  61 \pm 15$ & $33.6 \pm 1.8$ &    6961 &    3.55 & $-0.49$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2043 & $ -71 \pm 11$ & $21.7 \pm 1.5$ &    8855 &    3.12 & $-1.47$ &    BHB & $0.81 \pm 0.14$ & $ 4.12 \pm 0.39$ \\
CHSS 2044 & $ 106 \pm 19$ & $29.1 \pm 5.8$ &    6607 &    4.62 & $-1.49$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2045 & $ 131 \pm 11$ & $21.6 \pm 1.6$ &    9422 &    3.35 & $-1.53$ &    BHB & $0.96 \pm 0.19$ & $ 6.55 \pm 0.80$ \\
CHSS 2046 & $  85 \pm 14$ & $30.4 \pm 4.5$ &    6852 &    3.37 & $-1.36$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2047 & $ 260 \pm 10$ & $21.7 \pm 1.3$ &    9165 &    3.29 & $-2.44$ &    BHB & $0.68 \pm 0.17$ & $ 5.20 \pm 0.56$ \\
CHSS 2048 & $  25 \pm 10$ & $21.4 \pm 1.2$ &    8138 &    3.30 & $-2.24$ &    BHB & $0.46 \pm 0.09$ & $ 6.54 \pm 0.48$ \\
CHSS 2049 & $  76 \pm 10$ & $21.6 \pm 1.2$ &    8250 &    3.50 & $-1.57$ &    BHB & $0.64 \pm 0.10$ & $ 8.06 \pm 0.64$ \\
CHSS 2050 & $  21 \pm 10$ & $21.9 \pm 1.2$ &    8862 &    3.85 & $-0.32$ &      A & $1.74 \pm 0.20$ & $ 1.68 \pm 0.20$ \\
CHSS  832 & $ -32 \pm 15$ & $20.9 \pm 3.0$ &    7862 &    4.20 & $-1.48$ &      A & $2.73 \pm 0.20$ & $ 2.02 \pm 0.26$ \\
CHSS 2052 & $ -80 \pm 14$ & $21.4 \pm 1.2$ &    8388 &    4.03 & $-0.72$ &      A & $2.12 \pm 0.20$ & $ 3.62 \pm 0.45$ \\
CHSS 2053 & $ 265 \pm 12$ & $20.9 \pm 2.4$ &    7698 &    3.19 & $-1.72$ &    BHB & $0.50 \pm 0.08$ & $10.55 \pm 0.86$ \\
CHSS 2054 & $  57 \pm 10$ & $31.8 \pm 2.7$ &    8600 &    4.03 & $-0.09$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2055 & $  96 \pm 14$ & $33.1 \pm 1.5$ &    6894 &    4.47 & $-0.94$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2056 & $-121 \pm 11$ & $26.0 \pm 1.6$ &    7543 &    3.71 & $-0.78$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2057 & $ -18 \pm 12$ & $28.4 \pm 1.9$ &    7122 &    4.02 & $-0.86$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2058 & $  20 \pm 12$ & $21.6 \pm 1.2$ &    8412 &    4.04 & $-0.54$ &      A & $2.08 \pm 0.20$ & $ 3.01 \pm 0.37$ \\
CHSS 2059 & $ 142 \pm 11$ & $19.8 \pm 1.3$ &    8162 &    3.40 & $-1.92$ &    BHB & $0.53 \pm 0.09$ & $ 3.09 \pm 0.24$ \\
CHSS  833 & $ -66 \pm 10$ & $22.0 \pm 1.2$ &    8338 &    3.39 & $-0.95$ &    BHB & $0.74 \pm 0.09$ & $ 2.57 \pm 0.18$ \\
CHSS 2061 & $ 235 \pm 10$ & $21.2 \pm 1.3$ &    8112 &    3.30 & $-2.86$ &    BHB & $0.34 \pm 0.09$ & $ 7.47 \pm 0.56$ \\
CHSS 2062 & $ -41 \pm 13$ & $22.3 \pm 1.5$ &    8200 &    3.60 & $ 0.00$ &      A & $1.82 \pm 0.20$ & $ 3.82 \pm 0.47$ \\
CHSS 2063 & $  24 \pm 15$ & $36.2 \pm 2.2$ &    6174 &    3.95 & $-1.11$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2064 & $  61 \pm 11$ & $22.6 \pm 1.6$ &    9142 &    4.20 & $ 0.00$ &      A & $1.52 \pm 0.20$ & $ 3.38 \pm 0.41$ \\
CHSS 2065 & $ 252 \pm 12$ & $20.8 \pm 1.9$ &    7750 &    3.00 & $-2.36$ &    BHB & $0.34 \pm 0.08$ & $10.94 \pm 0.84$ \\
CHSS 2066 & $ 108 \pm 10$ & $20.9 \pm 1.3$ &    9750 &    3.51 & $ 0.00$ &  BHB/A & $1.26 \pm 0.20$ & $ 3.67 \pm 0.44$ \\
CHSS 2067 & $  -6 \pm 14$ & $13.3 \pm 3.3$ &    6849 &    4.14 & $-2.92$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2068 & $ -16 \pm 11$ & $20.9 \pm 1.6$ &    8415 &    3.41 & $-1.89$ &    BHB & $0.63 \pm 0.12$ & $ 8.73 \pm 0.75$ \\
CHSS 2069 & $ -13 \pm 12$ & $25.9 \pm 2.2$ &    7588 &    3.90 & $-1.12$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2070 & $ 177 \pm 14$ & $20.3 \pm 1.2$ &    8588 &    4.10 & $-1.87$ &      A & $2.57 \pm 0.20$ & $ 4.10 \pm 0.53$ \\
CHSS 2071 & $ 252 \pm 12$ & $17.1 \pm 1.8$ &    7524 &    3.16 & $-2.75$ &    BHB & $0.26 \pm 0.08$ & $ 4.01 \pm 0.41$ \\
CHSS 2072 & $ -78 \pm 10$ & $21.2 \pm 1.8$ &    8680 &    3.38 & $ 0.00$ &  BHB/A & $1.53 \pm 0.20$ & $ 3.38 \pm 0.41$ \\
CHSS 2073 & $  14 \pm 11$ & $25.7 \pm 1.5$ &    7838 &    3.60 & $-0.39$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2074 & $ -28 \pm 16$ & $33.3 \pm 3.5$ &    6590 &    3.75 & $-1.21$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2075 & $  30 \pm 11$ & $20.7 \pm 1.5$ &    8312 &    3.14 & $-1.10$ &    BHB & $0.72 \pm 0.10$ & $ 6.58 \pm 0.50$ \\
CHSS 2076 & $ 146 \pm 11$ & $21.2 \pm 2.0$ &    9400 &    3.33 & $-0.22$ &  BHB/A & $1.44 \pm 0.20$ & $ 5.06 \pm 0.62$ \\
CHSS 2077 & $-169 \pm 11$ & $19.0 \pm 2.1$ &    7838 &    3.30 & $-2.18$ &    BHB & $0.44 \pm 0.08$ & $ 8.80 \pm 0.77$ \\
CHSS 2078 & $ 112 \pm 11$ & $21.3 \pm 1.7$ &    8622 &    3.22 & $-1.87$ &    BHB & $0.67 \pm 0.13$ & $ 2.92 \pm 0.25$ \\
CHSS 2079 & $ 106 \pm 13$ & $17.6 \pm 4.4$ &    7116 &    3.78 & $-1.85$ &\nodata &       \nodata   &        \nodata   \\
CHSS  196 & $ 111 \pm 10$ & $21.5 \pm 1.2$ &    8428 &    2.90 & $-1.63$ &    BHB & $0.70 \pm 0.12$ & $ 2.86 \pm 0.24$ \\
CHSS 2081 & $  27 \pm 10$ & $26.3 \pm 1.2$ &    7812 &    4.20 & $-0.54$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2082 & $ -61 \pm 18$ & $29.0 \pm 1.8$ &    7397 &    4.59 & $-0.42$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2083 & $ -22 \pm 12$ & $25.1 \pm 2.2$ &    7312 &    3.90 & $-1.14$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2084 & $  49 \pm 13$ & $19.3 \pm 2.6$ &    8338 &    4.20 & $-0.95$ &      A & $2.27 \pm 0.20$ & $ 1.31 \pm 0.18$ \\
CHSS 2085 & $ -21 \pm 10$ & $21.3 \pm 1.2$ &    8162 &    3.40 & $-1.45$ &    BHB & $0.65 \pm 0.10$ & $ 5.09 \pm 0.38$ \\
CHSS 2086 & $ -81 \pm 11$ & $21.4 \pm 1.4$ &    8442 &    3.01 & $ 0.00$ &  BHB/A & $1.59 \pm 0.20$ & $ 4.67 \pm 0.57$ \\
CHSS 2087 & $   7 \pm 16$ & $18.9 \pm 3.3$ &    7417 &    3.94 & $-1.30$ &      A & $2.92 \pm 0.20$ & $ 1.72 \pm 0.27$ \\
CHSS 2088 & $ 261 \pm 10$ & $21.1 \pm 2.3$ &    9341 &    3.40 & $-0.17$ &  BHB/A & $1.42 \pm 0.20$ & $ 3.89 \pm 0.47$ \\
CHSS 2089 & $ 288 \pm 12$ & $21.3 \pm 1.5$ &    8088 &    3.20 & $-1.83$ &    BHB & $0.57 \pm 0.10$ & $ 4.58 \pm 0.34$ \\
CHSS 2090 & $ 109 \pm 12$ & $20.3 \pm 2.5$ &    7380 &    3.06 & $-2.16$ &    BHB & $0.37 \pm 0.08$ & $10.21 \pm 0.81$ \\
CHSS 2091 & $ -16 \pm 11$ & $19.1 \pm 2.7$ &    9750 &    3.80 & $ 0.00$ &      A & $0.89 \pm 0.20$ & $ 5.84 \pm 0.74$ \\
CHSS 2092 & $  -4 \pm 15$ & $36.3 \pm 2.1$ &    6223 &    4.69 & $-0.59$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2093 & $  84 \pm 12$ & $17.8 \pm 1.6$ &    8638 &    4.30 & $-2.04$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2094 & $-139 \pm 17$ & $31.4 \pm 3.3$ &    6609 &    4.23 & $-1.62$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2095 & $ 104 \pm 20$ & $31.2 \pm 3.9$ &    6499 &    3.49 & $-1.61$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2096 & $ -53 \pm 17$ & $30.6 \pm 1.8$ &    6928 &    3.33 & $-1.02$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2097 & $ -52 \pm 15$ & $21.2 \pm 1.3$ &    8320 &    3.34 & $-0.93$ &    BHB & $0.73 \pm 0.09$ & $ 5.23 \pm 0.38$ \\
CHSS 2098 & $ -44 \pm 12$ & $37.0 \pm 2.0$ &    6018 &    4.22 & $-0.56$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2099 & $ 155 \pm 11$ & $21.8 \pm 1.4$ &    9750 &    3.58 & $-1.22$ &    BHB & $1.25 \pm 0.26$ & $ 4.54 \pm 0.71$ \\
CHSS  835 & $  -2 \pm 10$ & $17.9 \pm 1.2$ &    7749 &    3.88 & $-2.29$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2101 & $ -41 \pm 13$ & $35.5 \pm 1.5$ &    6158 & \nodata & $-3.46$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2102 & $  33 \pm 11$ & $20.8 \pm 1.2$ &    8088 &    3.10 & $-2.22$ &    BHB & $0.47 \pm 0.09$ & $10.29 \pm 0.81$ \\
CHSS 2103 & $  72 \pm 10$ & $21.5 \pm 1.5$ &    9178 &    3.39 & $-1.80$ &    BHB & $0.80 \pm 0.17$ & $ 2.85 \pm 0.30$ \\
CHSS 2104 & $ -24 \pm 10$ & $21.6 \pm 1.3$ &    8362 &    3.20 & $-1.07$ &    BHB & $0.76 \pm 0.10$ & $ 3.41 \pm 0.26$ \\
CHSS 2105 & $   3 \pm 11$ & $24.9 \pm 1.2$ &    8312 &    4.20 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2106 & $ -32 \pm 11$ & $27.4 \pm 2.3$ &    7174 &    3.66 & $-0.80$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2107 & $ 120 \pm 11$ & $20.0 \pm 1.4$ &    7838 &    3.00 & $-1.74$ &    BHB & $0.51 \pm 0.08$ & $ 8.26 \pm 0.62$ \\
CHSS 2108 & $ -41 \pm 12$ & $22.4 \pm 1.1$ &    8562 &    3.91 & $-0.17$ &      A & $1.79 \pm 0.20$ & $ 1.79 \pm 0.21$ \\
CHSS 2109 & $  64 \pm 11$ & $19.6 \pm 1.9$ &    7912 &    3.60 & $-1.77$ &    BHB & $0.51 \pm 0.08$ & $ 5.54 \pm 0.44$ \\
CHSS 2110 & $ 121 \pm 11$ & $22.4 \pm 1.2$ &    8162 &    4.20 & $-0.80$ &      A & $2.16 \pm 0.20$ & $ 2.46 \pm 0.30$ \\
CHSS 2111 & $ -99 \pm 10$ & $21.8 \pm 1.4$ &    8942 &    3.31 & $-1.70$ &    BHB & $0.80 \pm 0.16$ & $ 7.45 \pm 0.78$ \\
CHSS 2112 & $  12 \pm 10$ & $22.5 \pm 1.6$ &    8815 &    3.97 & $ 0.00$ &      A & $1.64 \pm 0.20$ & $ 2.20 \pm 0.26$ \\
CHSS 2113 & $ -92 \pm 14$ & $39.1 \pm 2.0$ &    6174 &    4.62 & $-1.15$ &\nodata &       \nodata   &        \nodata   \\
CHSS  837 & $ 134 \pm 10$ & $21.4 \pm 1.4$ &    8918 &    3.42 & $-1.97$ &    BHB & $0.71 \pm 0.15$ & $ 3.58 \pm 0.34$ \\
CHSS 2115 & $ -60 \pm 10$ & $28.1 \pm 1.8$ &    7210 &    4.01 & $-0.46$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2116 & $ 235 \pm 14$ & $20.6 \pm 2.6$ &    7588 &    3.60 & $-1.77$ &      A & $2.91 \pm 0.20$ & $ 3.12 \pm 0.42$ \\
CHSS 2117 & $ -62 \pm 13$ & $29.7 \pm 2.6$ &    6885 &    4.18 & $-1.19$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2118 & $  18 \pm 10$ & $21.5 \pm 1.4$ &    8872 &    3.16 & $-1.51$ &    BHB & $0.79 \pm 0.14$ & $ 3.04 \pm 0.28$ \\
CHSS 2119 & $  37 \pm 11$ & $28.1 \pm 3.0$ &    7074 &    3.62 & $-0.85$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2120 & $  48 \pm 10$ & $21.3 \pm 1.3$ &    8350 &    3.10 & $-1.97$ &    BHB & $0.60 \pm 0.11$ & $ 3.74 \pm 0.30$ \\
CHSS 2121 & $ -26 \pm 15$ & $38.9 \pm 2.1$ &    6257 &    4.53 & $-1.14$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2122 & $ 123 \pm 10$ & $20.2 \pm 1.4$ &    8412 &    3.41 & $-2.28$ &    BHB & $0.53 \pm 0.11$ & $ 2.90 \pm 0.24$ \\
CHSS 2123 & $   2 \pm 13$ & $19.6 \pm 1.2$ &    9750 &    3.61 & $ 0.00$ &      A & $1.02 \pm 0.20$ & $ 6.28 \pm 0.82$ \\
CHSS 2124 & $ -99 \pm 13$ & $21.4 \pm 1.7$ &    8412 &    2.50 & $-1.78$ &    BHB & $0.71 \pm 0.13$ & $ 8.18 \pm 0.78$ \\
CHSS 2125 & $-236 \pm 13$ & $26.8 \pm 2.4$ &    6967 &    3.19 & $-1.53$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2126 & $  50 \pm 10$ & $21.6 \pm 1.4$ &    9750 &    3.00 & $ 0.00$ &      A & $1.25 \pm 0.20$ & $ 5.17 \pm 0.64$ \\
CHSS 2127 & $ -22 \pm 11$ & $26.6 \pm 2.4$ &    7307 &    3.69 & $-0.76$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2128 & $-164 \pm 10$ & $21.0 \pm 1.2$ &    8250 &    3.00 & $-1.62$ &    BHB & $0.63 \pm 0.10$ & $ 2.98 \pm 0.23$ \\
CHSS 2129 & $-142 \pm 12$ & $25.2 \pm 3.0$ &    7252 &    3.44 & $-1.39$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2130 & $  36 \pm 10$ & $19.6 \pm 1.0$ &    7862 &    3.20 & $-1.88$ &    BHB & $0.49 \pm 0.08$ & $ 5.37 \pm 0.42$ \\
CHSS 2131 & $ -62 \pm 12$ & $30.2 \pm 2.6$ &    6754 &    2.70 & $-1.29$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2132 & $  69 \pm 10$ & $21.5 \pm 2.3$ &    8062 &    4.10 & $-0.69$ &      A & $2.34 \pm 0.20$ & $ 2.66 \pm 0.34$ \\
CHSS 2133 & $ -84 \pm 10$ & $21.8 \pm 1.4$ &    8638 &    3.33 & $-2.91$ &    BHB & $0.45 \pm 0.13$ & $ 8.05 \pm 0.73$ \\
CHSS 2134 & $  43 \pm 11$ & $26.7 \pm 2.5$ &    7094 &    3.56 & $-1.46$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2135 & $ -77 \pm 16$ & $29.3 \pm 4.0$ &    6538 &    3.41 & $-1.54$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2136 & $ 320 \pm 11$ & $22.3 \pm 1.8$ &    8612 &    3.99 & $-0.31$ &      A & $1.86 \pm 0.20$ & $ 3.04 \pm 0.37$ \\
CHSS 2137 & $-100 \pm 10$ & $21.5 \pm 1.8$ &    8500 &    3.06 & $-1.86$ &    BHB & $0.64 \pm 0.12$ & $ 5.54 \pm 0.47$ \\
CHSS 2138 & $ -24 \pm 10$ & $29.9 \pm 1.6$ &    7270 &    4.00 & $-0.18$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2139 & $  -8 \pm 19$ & $22.6 \pm 1.1$ &    9362 &    3.31 & $ 0.00$ &  BHB/A & $1.37 \pm 0.20$ & $ 5.53 \pm 0.69$ \\
CHSS 2140 & $ -19 \pm 12$ & $18.9 \pm 2.9$ &    8412 &    4.40 & $-0.86$ &      A & $2.22 \pm 0.20$ & $ 1.33 \pm 0.18$ \\
CHSS 2141 & $ 104 \pm 12$ & $19.6 \pm 1.5$ &    8250 &    4.50 & $-1.99$ &      A & $2.68 \pm 0.20$ & $ 2.87 \pm 0.38$ \\
CHSS 2142 & $ -12 \pm 11$ & $23.8 \pm 1.8$ &    8412 &    3.97 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2143 & $  48 \pm 10$ & $21.6 \pm 1.4$ &    8882 &    3.22 & $-1.67$ &    BHB & $0.76 \pm 0.14$ & $ 3.32 \pm 0.31$ \\
CHSS 2144 & $  43 \pm 13$ & $33.8 \pm 2.2$ &    6735 &    3.99 & $-0.55$ &\nodata &       \nodata   &        \nodata   \\
CHSS  207 & $  54 \pm 10$ & $21.7 \pm 1.3$ &    8638 &    3.30 & $-1.43$ &    BHB & $0.77 \pm 0.13$ & $ 3.75 \pm 0.33$ \\
CHSS 2146 & $  60 \pm 13$ & $37.5 \pm 2.3$ &    6199 &    3.98 & $-1.21$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2147 & $  54 \pm 10$ & $25.4 \pm 1.5$ &    8055 &    4.20 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2148 & $   5 \pm 12$ & $38.4 \pm 2.1$ &    6144 &    4.32 & $-0.61$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2149 & $ 276 \pm 11$ & $22.5 \pm 1.5$ &    8620 &    4.18 & $ 0.00$ &      A & $1.68 \pm 0.20$ & $ 5.84 \pm 0.74$ \\
CHSS 2150 & $  23 \pm 11$ & $21.3 \pm 1.4$ &    8925 &    3.01 & $-1.55$ &    BHB & $0.84 \pm 0.16$ & $ 4.49 \pm 0.46$ \\
CHSS 1233 & $ 206 \pm 10$ & $21.8 \pm 1.2$ &    8882 &    3.37 & $-0.31$ &  BHB/A & $1.60 \pm 0.20$ & $ 4.34 \pm 0.53$ \\
CHSS 2151 & $ -49 \pm 11$ & $39.2 \pm 2.0$ &    6296 &    4.98 & $-0.79$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2152 & $  79 \pm 10$ & $21.7 \pm 1.6$ &    9148 &    3.24 & $-1.68$ &    BHB & $0.81 \pm 0.16$ & $ 2.90 \pm 0.30$ \\
CHSS 2153 & $   5 \pm 10$ & $21.9 \pm 1.3$ &    8898 &    4.40 & $-2.38$ &      A & $2.59 \pm 0.20$ & $ 2.13 \pm 0.25$ \\
CHSS 2154 & $  45 \pm 12$ & $20.6 \pm 2.1$ &    8000 &    4.20 & $-1.60$ &      A & $2.76 \pm 0.20$ & $ 3.46 \pm 0.46$ \\
CHSS 2155 & $ -31 \pm 11$ & $26.1 \pm 1.9$ &    7250 &    3.90 & $-0.69$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2156 & $ -68 \pm 16$ & $29.9 \pm 3.5$ &    6668 &    4.10 & $-1.36$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2157 & $ -87 \pm 10$ & $22.0 \pm 1.4$ &    8928 &    3.21 & $-0.25$ &  BHB/A & $1.53 \pm 0.20$ & $ 5.16 \pm 0.64$ \\
CHSS 2158 & $   4 \pm 10$ & $22.2 \pm 1.3$ &    8662 &    4.10 & $-1.63$ &      A & $2.34 \pm 0.20$ & $ 1.24 \pm 0.15$ \\
CHSS 2159 & $  -0 \pm 13$ & $21.6 \pm 1.5$ &    8662 &    4.40 & $-0.10$ &      A & $1.82 \pm 0.20$ & $ 4.49 \pm 0.56$ \\
CHSS 2160 & $ -44 \pm 13$ & $30.3 \pm 2.7$ &    8088 &    4.30 & $-1.06$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2161 & $ 373 \pm 10$ & $21.6 \pm 1.4$ &    8162 &    3.40 & $-1.17$ &    BHB & $0.69 \pm 0.09$ & $ 2.90 \pm 0.21$ \\
CHSS 2162 & $-105 \pm 18$ & $35.7 \pm 3.0$ &    6442 &    4.45 & $-1.61$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2163 & $-123 \pm 11$ & $18.1 \pm 3.4$ &    7460 &    3.71 & $-1.58$ &      A & $2.67 \pm 0.20$ & $ 2.47 \pm 0.37$ \\
CHSS 2164 & $  18 \pm 12$ & $22.5 \pm 1.6$ &    8362 &    4.30 & $-0.23$ &      A & $1.97 \pm 0.20$ & $ 1.65 \pm 0.20$ \\
CHSS  843 & $ -78 \pm 10$ & $22.8 \pm 1.6$ &    9080 &    4.14 & $ 0.00$ &      A & $1.52 \pm 0.20$ & $ 3.09 \pm 0.37$ \\
CHSS 2166 & $  43 \pm 10$ & $22.1 \pm 1.2$ &    9078 &    4.00 & $-0.57$ &      A & $1.79 \pm 0.20$ & $ 2.01 \pm 0.24$ \\
CHSS 2167 & $ -32 \pm 13$ & $41.2 \pm 2.5$ &    5831 &    4.73 & $-1.14$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2168 & $  19 \pm 11$ & $21.4 \pm 1.7$ &    8638 &    3.21 & $-1.66$ &    BHB & $0.74 \pm 0.13$ & $ 8.90 \pm 0.88$ \\
CHSS 2169 & $  21 \pm 11$ & $21.6 \pm 1.4$ &    9565 &    3.53 & $ 0.00$ &      A & $1.32 \pm 0.20$ & $ 6.11 \pm 0.78$ \\
CHSS 2170 & $  16 \pm 14$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 2171 & $ -82 \pm 11$ & $26.7 \pm 2.5$ &    7528 &    4.39 & $-0.66$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2172 & $  -9 \pm 10$ & $21.8 \pm 1.9$ &    8062 &    3.40 & $-0.61$ &    BHB & $0.75 \pm 0.08$ & $ 4.15 \pm 0.29$ \\
CHSS 2173 & $  65 \pm 12$ & $21.0 \pm 2.1$ &    8338 &    3.20 & $-2.08$ &    BHB & $0.57 \pm 0.11$ & $ 5.78 \pm 0.46$ \\
CHSS 2174 & $ -44 \pm 11$ & $16.1 \pm 1.6$ &    7588 &    3.90 & $-1.75$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2175 & $  17 \pm 12$ & $28.9 \pm 2.6$ &    7588 &    4.10 & $-1.58$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2176 & $ 112 \pm 12$ & $38.3 \pm 2.1$ &    6089 &    4.36 & $-1.04$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2177 & $ -64 \pm 13$ & $22.5 \pm 2.0$ &    8388 &    3.83 & $-0.84$ &      A & $2.13 \pm 0.20$ & $ 2.72 \pm 0.33$ \\
CHSS  845 & $   8 \pm 11$ & $22.4 \pm 2.1$ &    8250 &    4.40 & $-0.46$ &      A & $2.13 \pm 0.20$ & $ 4.14 \pm 0.52$ \\
CHSS 2179 & $  43 \pm 10$ & $20.8 \pm 1.8$ &    7696 &    3.17 & $-1.73$ &    BHB & $0.51 \pm 0.08$ & $ 8.42 \pm 0.62$ \\
CHSS 2180 & $ 146 \pm 12$ & $20.8 \pm 2.2$ &    9000 &    2.60 & $ 0.00$ &  BHB/A & $1.40 \pm 0.20$ & $ 6.25 \pm 0.77$ \\
CHSS 2181 & $   6 \pm 10$ & $21.1 \pm 1.4$ &    8312 &    3.00 & $-1.85$ &    BHB & $0.64 \pm 0.12$ & $ 2.72 \pm 0.22$ \\
CHSS 2182 & $  18 \pm 10$ & $29.7 \pm 2.7$ &    7180 &    4.38 & $-0.52$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2183 & $ 163 \pm 10$ & $20.8 \pm 1.2$ &    9062 &    3.46 & $-1.72$ &    BHB & $0.80 \pm 0.16$ & $ 2.68 \pm 0.28$ \\
CHSS 2184 & $ -27 \pm 12$ & $18.6 \pm 1.6$ &    7533 &    3.20 & $-1.92$ &    BHB & $0.44 \pm 0.08$ & $ 5.41 \pm 0.51$ \\
CHSS 2185 & $ -47 \pm 10$ & $15.5 \pm 1.9$ &    7838 &    4.00 & $-0.39$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2186 & $ -62 \pm 10$ & $ 9.5 \pm 1.0$ &    7383 &    3.33 & $-2.35$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2187 & $ 158 \pm 11$ & $20.6 \pm 2.0$ &    7812 &    3.00 & $-1.66$ &    BHB & $0.54 \pm 0.08$ & $ 8.06 \pm 0.61$ \\
CHSS 2188 & $ -14 \pm 11$ & $33.5 \pm 4.4$ &    8338 &    4.40 & $-0.18$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2189 & $  10 \pm 11$ & $29.0 \pm 1.7$ &    6954 &    3.10 & $-0.71$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2190 & $ -30 \pm 19$ & $35.3 \pm 2.3$ &    6087 &    4.19 & $-1.06$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2191 & $-131 \pm 28$ & $31.9 \pm 4.2$ &    6501 &    3.95 & $-1.49$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2192 & $  28 \pm 22$ & $29.8 \pm 5.7$ &    6498 &    3.92 & $-2.34$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2193 & $ 165 \pm 10$ & $19.5 \pm 1.3$ &    9750 &    3.24 & $ 0.00$ &  BHB/A & $1.25 \pm 0.20$ & $ 2.90 \pm 0.35$ \\
CHSS 2194 & $  47 \pm 11$ & $21.6 \pm 1.6$ &    9165 &    3.29 & $-0.69$ &    BHB & $1.05 \pm 0.17$ & $ 3.19 \pm 0.34$ \\
CHSS 2195 & $ -71 \pm 10$ & $18.6 \pm 1.2$ &    9088 &    3.80 & $ 0.00$ &  BHB/A & $1.43 \pm 0.20$ & $ 4.31 \pm 0.55$ \\
CHSS 2196 & $-110 \pm 14$ & $38.4 \pm 2.0$ &    6122 &    4.38 & $-0.66$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2197 & $-121 \pm 10$ & $22.1 \pm 1.3$ &    8615 &    3.08 & $-1.66$ &    BHB & $0.73 \pm 0.13$ & $ 4.39 \pm 0.40$ \\
CHSS 2198 & $ -17 \pm 10$ & $24.6 \pm 1.7$ &    8312 &    3.91 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2199 & $ -87 \pm 11$ & $20.8 \pm 2.3$ &    7507 &    3.08 & $-1.27$ &    BHB & $0.53 \pm 0.08$ & $ 5.15 \pm 0.41$ \\
CHSS 2200 & $  17 \pm 44$ &       \nodata  & \nodata & \nodata & \nodata &     DA &       \nodata   &        \nodata   \\
CHSS 2201 & $  19 \pm 10$ & $21.2 \pm 1.2$ &    8838 &    4.20 & $-1.77$ &      A & $2.38 \pm 0.20$ & $ 2.08 \pm 0.25$ \\
CHSS 2202 & $-200 \pm 12$ & $21.4 \pm 1.2$ &    8368 &    3.38 & $-1.56$ &    BHB & $0.68 \pm 0.11$ & $ 5.11 \pm 0.41$ \\
CHSS 2203 & $   1 \pm 10$ & $27.1 \pm 1.6$ &    7750 &    4.10 & $-0.51$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2204 & $ 164 \pm 10$ & $21.9 \pm 1.2$ &    9750 &    4.21 & $ 0.00$ &      A & $1.34 \pm 0.20$ & $ 1.74 \pm 0.21$ \\
CHSS 2205 & $  -3 \pm 11$ & $34.7 \pm 1.7$ &    6476 &    4.23 & $-0.86$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2206 & $   2 \pm 13$ & $22.7 \pm 1.6$ &    8830 &    4.03 & $ 0.00$ &      A & $1.60 \pm 0.20$ & $ 1.67 \pm 0.20$ \\
CHSS 2207 & $-180 \pm 13$ & $20.9 \pm 1.5$ &    7922 &    2.70 & $-1.81$ &    BHB & $0.54 \pm 0.09$ & $ 6.47 \pm 0.48$ \\
CHSS 2208 & $ -62 \pm 12$ & $20.8 \pm 2.0$ &    8138 &    4.00 & $-1.28$ &      A & $2.48 \pm 0.20$ & $ 1.41 \pm 0.18$ \\
CHSS 2209 & $ -11 \pm 13$ & $19.7 \pm 2.8$ &    9750 &    3.64 & $ 0.00$ &      A & $1.06 \pm 0.20$ & $ 4.52 \pm 0.56$ \\
CHSS 2210 & $ -32 \pm 16$ & $35.4 \pm 2.0$ &    6292 &    4.31 & $-1.06$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2211 & $ -57 \pm 10$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 2212 & $ -51 \pm 12$ & $27.5 \pm 1.5$ &    7578 &    4.14 & $-0.48$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2213 & $ 129 \pm 11$ & $22.2 \pm 1.2$ &    8360 &    3.36 & $-2.05$ &    BHB & $0.56 \pm 0.11$ & $ 7.64 \pm 0.61$ \\
CHSS 2214 & $   9 \pm 13$ & $29.5 \pm 1.7$ &    7138 &    3.67 & $-0.20$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2215 & $ -73 \pm 11$ & $21.4 \pm 1.4$ &    8818 &    3.49 & $-1.55$ &    BHB & $0.72 \pm 0.12$ & $ 4.53 \pm 0.39$ \\
CHSS 2216 & $ -26 \pm 13$ & $20.8 \pm 1.9$ &    8112 &    4.30 & $-1.10$ &      A & $2.47 \pm 0.20$ & $ 2.85 \pm 0.37$ \\
CHSS 2217 & $  21 \pm 11$ & $28.4 \pm 1.2$ &    7374 &    3.81 & $-0.31$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2218 & $ -45 \pm 11$ & $29.2 \pm 2.9$ &    8250 &    4.50 & $-1.13$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2219 & $  32 \pm 13$ & $25.8 \pm 2.3$ &    7838 &    4.40 & $-0.81$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2220 & $ -92 \pm 11$ & $31.7 \pm 2.7$ &    7270 &    3.76 & $-0.04$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2221 & $ -40 \pm 12$ & $23.6 \pm 1.4$ &    8338 &    4.05 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2222 & $  24 \pm 10$ & $22.2 \pm 1.2$ &    8812 &    3.39 & $-1.32$ &    BHB & $0.78 \pm 0.13$ & $ 5.93 \pm 0.52$ \\
CHSS 2223 & $ -29 \pm 11$ & $20.1 \pm 2.2$ &    8138 &    3.50 & $-1.63$ &    BHB & $0.59 \pm 0.09$ & $ 7.39 \pm 0.57$ \\
CHSS 2224 & $ -35 \pm 10$ & $21.5 \pm 1.7$ &    9675 &    3.47 & $-0.29$ &  BHB/A & $1.42 \pm 0.20$ & $ 2.58 \pm 0.31$ \\
CHSS 2225 & $  52 \pm 10$ & $21.1 \pm 1.7$ &    8662 &    3.80 & $-2.29$ &    BHB & $0.57 \pm 0.12$ & $ 4.68 \pm 0.40$ \\
CHSS 2226 & $ -13 \pm 21$ & $22.6 \pm 1.8$ &    8395 &    3.40 & $-1.02$ &      A & $2.14 \pm 0.20$ & $ 1.41 \pm 0.17$ \\
CHSS 2227 & $  -4 \pm 14$ & $35.7 \pm 2.7$ &    6183 &    4.54 & $-1.02$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2228 & $-198 \pm 16$ & $39.8 \pm 3.0$ &    6372 &    4.86 & $-1.23$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2229 & $ -37 \pm 11$ & $21.3 \pm 1.4$ &    8412 &    3.20 & $-1.35$ &    BHB & $0.73 \pm 0.11$ & $ 5.78 \pm 0.49$ \\
CHSS 2230 & $  49 \pm 11$ & $21.8 \pm 1.6$ &    8832 &    3.42 & $-2.58$ &    BHB & $0.54 \pm 0.14$ & $ 7.78 \pm 0.75$ \\
CHSS 2231 & $  13 \pm 14$ & $33.9 \pm 1.7$ &    6750 &    4.01 & $-0.53$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2232 & $ -15 \pm 10$ & $21.1 \pm 1.8$ &    8600 &    3.05 & $-1.98$ &    BHB & $0.66 \pm 0.13$ & $ 3.18 \pm 0.29$ \\
CHSS 2233 & $  -2 \pm 10$ & $21.3 \pm 1.4$ &    8578 &    2.96 & $-1.34$ &    BHB & $0.76 \pm 0.12$ & $ 2.36 \pm 0.20$ \\
CHSS 2234 & $  25 \pm 11$ & $26.2 \pm 1.7$ &    7568 &    4.26 & $-0.55$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2235 & $ -12 \pm 10$ & $21.8 \pm 1.3$ &    9138 &    3.94 & $ 0.00$ &      A & $1.47 \pm 0.20$ & $ 2.29 \pm 0.27$ \\
CHSS 2236 & $ -87 \pm 11$ & $20.4 \pm 1.3$ &    8000 &    3.40 & $-1.55$ &    BHB & $0.58 \pm 0.09$ & $ 6.91 \pm 0.52$ \\
CHSS 2237 & $-125 \pm 43$ & $38.6 \pm 1.8$ &    6824 &    4.44 & $-0.43$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2238 & $ 196 \pm 11$ & $20.3 \pm 1.9$ &    8655 &    3.80 & $ 0.00$ &  BHB/A & $1.53 \pm 0.20$ & $ 4.73 \pm 0.58$ \\
CHSS 2239 & $  59 \pm 21$ & $35.9 \pm 2.1$ &    6430 &    4.57 & $-1.27$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2240 & $ -33 \pm 10$ & $20.2 \pm 1.2$ &    8338 &    3.30 & $-1.52$ &    BHB & $0.63 \pm 0.09$ & $ 3.53 \pm 0.27$ \\
CHSS 2241 & $ -72 \pm 12$ & $26.7 \pm 2.5$ &    7351 &    3.58 & $-0.99$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2242 & $  23 \pm 13$ & $25.9 \pm 1.8$ &    7812 &    3.50 & $-0.99$ &    BHB & $0.62 \pm 0.08$ & $ 4.95 \pm 0.32$ \\
CHSS 2243 & $ -21 \pm 14$ & $27.6 \pm 1.4$ &    7666 &    4.12 & $-0.04$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2244 & $ -21 \pm 10$ & $32.2 \pm 2.6$ &    6944 &    3.33 & $-0.59$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2245 & $ -10 \pm 11$ & $28.0 \pm 2.6$ &    6919 &    3.33 & $-1.12$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2246 & $ -36 \pm 15$ & $25.6 \pm 1.4$ &    8058 &    4.50 & $-0.27$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2247 & $ -39 \pm 15$ & $31.1 \pm 1.4$ &    6921 &    3.70 & $-0.30$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2248 & $  76 \pm 12$ & $22.5 \pm 1.6$ &    9162 &    4.25 & $-0.49$ &      A & $1.74 \pm 0.20$ & $ 3.66 \pm 0.44$ \\
CHSS 2249 & $ 175 \pm 15$ & $29.8 \pm 4.5$ &    6618 &    3.37 & $-2.18$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1239 & $ 101 \pm 10$ & $15.6 \pm 1.5$ &    9750 &    4.00 & $-3.00$ &    BHB & $0.89 \pm 0.27$ & $ 5.14 \pm 0.81$ \\
CHSS 2251 & $ -61 \pm 12$ & $25.2 \pm 1.6$ &    7838 &    4.30 & $-0.30$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2252 & $ 126 \pm 11$ & $20.5 \pm 1.8$ &    8162 &    4.40 & $-1.10$ &      A & $2.45 \pm 0.20$ & $ 2.18 \pm 0.28$ \\
CHSS 2253 & $-200 \pm 17$ & $20.0 \pm 1.4$ &    8138 &    3.90 & $-1.70$ &      A & $2.58 \pm 0.20$ & $ 1.33 \pm 0.17$ \\
CHSS 2254 & $  25 \pm 14$ & $41.9 \pm 2.4$ &    6266 &    4.96 & $-0.92$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2255 & $-279 \pm 15$ & $20.8 \pm 2.3$ &    7862 &    3.10 & $-1.62$ &    BHB & $0.54 \pm 0.08$ & $ 7.67 \pm 0.57$ \\
CHSS 1240 & $  76 \pm 12$ & $21.7 \pm 1.8$ &    8638 &    4.40 & $-0.22$ &      A & $1.86 \pm 0.20$ & $ 2.83 \pm 0.35$ \\
CHSS 2257 & $   9 \pm 12$ & $21.7 \pm 1.3$ &    9750 &    3.50 & $ 0.00$ &      A & $1.25 \pm 0.20$ & $ 4.17 \pm 0.51$ \\
CHSS 2258 & $ -19 \pm 11$ & $22.2 \pm 1.4$ &    8562 &    3.75 & $-0.42$ &      A & $1.94 \pm 0.20$ & $ 1.60 \pm 0.19$ \\
CHSS 2259 & $   2 \pm 12$ & $32.3 \pm 4.0$ &    7588 &    4.30 & $-1.50$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2260 & $ -56 \pm 10$ & $21.8 \pm 1.6$ &    8648 &    3.38 & $-1.74$ &    BHB & $0.73 \pm 0.14$ & $ 3.70 \pm 0.34$ \\
CHSS 2261 & $  48 \pm 10$ & $20.4 \pm 1.4$ &    8000 &    3.30 & $-1.40$ &    BHB & $0.62 \pm 0.09$ & $ 8.00 \pm 0.61$ \\
CHSS 2262 & $ 176 \pm 11$ & $21.8 \pm 1.2$ &    8935 &    3.42 & $-2.00$ &    BHB & $0.69 \pm 0.14$ & $ 3.97 \pm 0.38$ \\
CHSS 2263 & $  28 \pm 11$ & $22.1 \pm 1.0$ &    8612 &    4.03 & $-0.22$ &      A & $1.86 \pm 0.20$ & $ 1.82 \pm 0.22$ \\
CHSS 2264 & $ -89 \pm 11$ & $25.1 \pm 3.2$ &    7254 &    3.45 & $-1.37$ &    BHB & $0.46 \pm 0.09$ & $ 7.74 \pm 0.57$ \\
CHSS 2265 & $-126 \pm 13$ & $21.1 \pm 1.6$ &    8148 &    3.80 & $-2.52$ &    BHB & $0.43 \pm 0.10$ & $ 8.66 \pm 0.67$ \\
CHSS 2266 & $ -66 \pm 10$ & $21.5 \pm 1.6$ &    9152 &    3.29 & $-1.62$ &    BHB & $0.84 \pm 0.17$ & $ 4.64 \pm 0.49$ \\
CHSS 2267 & $  13 \pm 11$ & $28.9 \pm 1.3$ &    7306 &    3.77 & $-0.57$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2268 & $-175 \pm 13$ & $20.6 \pm 1.2$ &    8362 &    3.90 & $-1.20$ &    BHB & $0.68 \pm 0.09$ & $ 8.40 \pm 0.66$ \\
CHSS 2269 & $   1 \pm 12$ & $19.1 \pm 1.7$ &    8412 &    4.40 & $-1.75$ &      A & $2.60 \pm 0.20$ & $ 1.31 \pm 0.18$ \\
CHSS 2270 & $ -90 \pm 10$ & $21.1 \pm 1.4$ &    9750 &    3.71 & $ 0.00$ &  BHB/A & $1.24 \pm 0.20$ & $ 4.04 \pm 0.49$ \\
CHSS 2271 & $ -17 \pm 11$ & $20.7 \pm 1.2$ &    8088 &    3.50 & $-1.25$ &    BHB & $0.62 \pm 0.08$ & $ 6.90 \pm 0.51$ \\
CHSS 2272 & $-210 \pm 11$ & $27.0 \pm 2.4$ &    6852 &    3.01 & $-1.72$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2273 & $   4 \pm 14$ & $39.1 \pm 1.6$ &    6227 &    4.09 & $-0.79$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2274 & $  45 \pm 16$ & $24.2 \pm 1.4$ &    8088 &    4.20 & $-1.05$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2275 & $-138 \pm 10$ & $20.3 \pm 1.2$ &    8412 &    3.19 & $-2.18$ &    BHB & $0.53 \pm 0.11$ & $ 4.03 \pm 0.32$ \\
CHSS 2276 & $  -8 \pm 15$ & $25.1 \pm 2.0$ &    7750 &    3.60 & $-0.72$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2277 & $  42 \pm 27$ & $30.3 \pm 4.9$ &    6570 &    4.07 & $-1.59$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2278 & $  58 \pm 14$ & $20.3 \pm 2.5$ &    7912 &    4.40 & $-1.25$ &      A & $2.66 \pm 0.20$ & $ 2.51 \pm 0.34$ \\
CHSS  856 & $-118 \pm 11$ & $19.8 \pm 1.3$ &    8312 &    3.25 & $-1.52$ &    BHB & $0.63 \pm 0.09$ & $ 5.68 \pm 0.44$ \\
CHSS 2280 & $ -47 \pm 14$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 2281 & $ -12 \pm 12$ & $21.1 \pm 1.6$ &    8855 &    3.17 & $-1.62$ &    BHB & $0.78 \pm 0.15$ & $ 4.84 \pm 0.47$ \\
CHSS 2282 & $ -35 \pm 15$ & $35.1 \pm 1.7$ &    6745 &    4.21 & $ 0.03$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2283 & $ -82 \pm 16$ & $20.2 \pm 2.2$ &    7518 &    2.96 & $-1.70$ &    BHB & $0.47 \pm 0.08$ & $ 8.65 \pm 0.69$ \\
CHSS 2284 & $  17 \pm 15$ & $36.0 \pm 2.1$ &    6389 &    4.15 & $-0.80$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2285 & $ -97 \pm 11$ & $21.1 \pm 2.7$ &    9362 &    3.52 & $-1.11$ &    BHB & $0.93 \pm 0.16$ & $ 8.32 \pm 0.88$ \\
CHSS 2286 & $ 134 \pm 11$ & $21.6 \pm 1.6$ &    8908 &    3.44 & $-1.68$ &    BHB & $0.76 \pm 0.14$ & $ 4.21 \pm 0.40$ \\
CHSS 2287 & $-148 \pm 15$ & $32.2 \pm 3.1$ &    6708 &    4.11 & $-2.03$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2288 & $-102 \pm 12$ & $25.6 \pm 2.3$ &    7662 &    4.20 & $-0.72$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2289 & $-139 \pm 17$ & $36.3 \pm 1.9$ &    6790 &    4.02 & $-0.93$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2290 & $  64 \pm 10$ & $17.4 \pm 1.3$ &    9750 &    4.00 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2291 & $ -34 \pm 19$ & $35.9 \pm 2.3$ &    6344 &    4.10 & $-0.84$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2292 & $ -42 \pm 13$ & $34.6 \pm 3.2$ &    6546 &    4.46 & $-1.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2293 & $-166 \pm 10$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 2294 & $ -10 \pm 11$ & $19.6 \pm 1.3$ &    8605 &    3.20 & $-1.87$ &    BHB & $0.69 \pm 0.13$ & $ 7.47 \pm 0.71$ \\
CHSS 2295 & $  70 \pm 10$ & $21.8 \pm 1.6$ &    8882 &    3.08 & $-1.72$ &    BHB & $0.75 \pm 0.14$ & $ 4.26 \pm 0.41$ \\
CHSS 2296 & $  -2 \pm 10$ & $17.6 \pm 1.2$ &    8580 &    2.71 & $-1.46$ &    BHB & $1.30 \pm 0.29$ & $ 4.84 \pm 0.81$ \\
CHSS 2297 & $-123 \pm 11$ & $21.4 \pm 1.7$ &    9750 &    3.67 & $ 0.00$ &      A & $1.10 \pm 0.20$ & $ 6.92 \pm 0.88$ \\
CHSS 2298 & $ 101 \pm 11$ & $21.1 \pm 1.3$ &    9580 &    3.45 & $ 0.00$ &  BHB/A & $1.32 \pm 0.20$ & $ 6.86 \pm 0.88$ \\
CHSS 2299 & $-129 \pm 17$ & $37.7 \pm 2.2$ &    6238 &    4.65 & $-1.07$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2300 & $ -48 \pm 11$ & $20.7 \pm 1.2$ &    9088 &    3.19 & $ 0.00$ &  BHB/A & $1.40 \pm 0.20$ & $ 4.51 \pm 0.55$ \\
CHSS 2301 & $ -81 \pm 12$ & $25.9 \pm 1.9$ &    7750 &    4.10 & $-0.86$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2302 & $ -18 \pm 13$ & $38.8 \pm 2.4$ &    6161 &    4.45 & $-1.06$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2303 & $ -33 \pm 10$ & $26.5 \pm 1.6$ &    7931 &    4.30 & $-0.02$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2304 & $ -12 \pm 11$ & $28.4 \pm 2.8$ &    8000 &    4.40 & $-0.89$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2305 & $  91 \pm 10$ & $21.4 \pm 1.8$ &    9132 &    3.32 & $-1.81$ &    BHB & $0.79 \pm 0.16$ & $ 2.30 \pm 0.24$ \\
CHSS 2306 & $ -65 \pm 10$ & $20.5 \pm 1.3$ &    8885 &    3.90 & $-1.50$ &    BHB & $0.81 \pm 0.15$ & $ 5.32 \pm 0.52$ \\
CHSS 2307 & $ -60 \pm 12$ & $20.8 \pm 1.7$ &    8565 &    2.96 & $-0.41$ &  BHB/A & $1.74 \pm 0.20$ & $ 5.85 \pm 0.76$ \\
CHSS 2308 & $-137 \pm 11$ & $21.1 \pm 2.2$ &    9178 &    3.19 & $ 0.00$ &  BHB/A & $1.36 \pm 0.20$ & $ 6.08 \pm 0.77$ \\
CHSS 2309 & $-120 \pm 12$ & $19.4 \pm 2.5$ &    8138 &    4.50 & $-1.77$ &      A & $2.78 \pm 0.20$ & $ 2.51 \pm 0.35$ \\
CHSS 2310 & $-242 \pm 13$ & $19.2 \pm 1.4$ &    7641 &    3.17 & $-1.89$ &    BHB & $0.50 \pm 0.08$ & $ 6.28 \pm 0.52$ \\
CHSS 2311 & $  -6 \pm 10$ & $21.4 \pm 1.6$ &    8862 &    3.33 & $-1.73$ &    BHB & $0.68 \pm 0.12$ & $ 8.57 \pm 0.76$ \\
CHSS 2312 & $  19 \pm 10$ & $21.7 \pm 1.3$ &    8850 &    3.28 & $-1.54$ &    BHB & $0.74 \pm 0.13$ & $ 3.61 \pm 0.31$ \\
CHSS 2313 & $  16 \pm 10$ & $19.0 \pm 1.7$ &    7508 &    2.91 & $-1.62$ &    BHB & $0.46 \pm 0.08$ & $ 5.74 \pm 0.55$ \\
CHSS 2314 & $  76 \pm 10$ & $21.1 \pm 1.2$ &    7912 &    3.30 & $-1.31$ &    BHB & $0.62 \pm 0.08$ & $ 7.06 \pm 0.52$ \\
CHSS 2315 & $  20 \pm 29$ &       \nodata  & \nodata & \nodata & \nodata &     DA &       \nodata   &        \nodata   \\
CHSS 2316 & $ -68 \pm 10$ & $20.1 \pm 1.2$ &    8328 &    3.56 & $-2.49$ &    BHB & $0.43 \pm 0.10$ & $ 5.12 \pm 0.39$ \\
CHSS 2317 & $  74 \pm 10$ & $19.4 \pm 1.4$ &    8600 &    4.40 & $-1.77$ &      A & $2.47 \pm 0.20$ & $ 1.51 \pm 0.19$ \\
CHSS 2318 & $-162 \pm 13$ & $20.8 \pm 1.5$ &    8362 &    3.22 & $-2.80$ &    BHB & $0.39 \pm 0.11$ & $ 8.89 \pm 0.73$ \\
CHSS 2319 & $ 121 \pm 11$ & $21.3 \pm 2.1$ &    8162 &    4.40 & $-1.34$ &      A & $2.62 \pm 0.20$ & $ 2.05 \pm 0.26$ \\
CHSS 2320 & $  12 \pm 16$ & $18.0 \pm 4.5$ &    8678 &    3.80 & $-2.27$ &    BHB & $0.59 \pm 0.13$ & $ 7.62 \pm 0.78$ \\
CHSS 2321 & $  75 \pm 11$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 2322 & $ -18 \pm 13$ & $22.0 \pm 1.2$ &    8898 &    3.78 & $-0.18$ &      A & $1.63 \pm 0.20$ & $ 2.23 \pm 0.27$ \\
CHSS 2323 & $ -24 \pm 10$ & $21.6 \pm 1.5$ &    9162 &    3.34 & $-0.98$ &    BHB & $0.97 \pm 0.16$ & $ 2.93 \pm 0.31$ \\
CHSS 2324 & $-107 \pm 11$ & $24.3 \pm 1.3$ &    8412 &    3.94 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2325 & $  15 \pm 65$ &       \nodata  & \nodata & \nodata & \nodata &     DA &       \nodata   &        \nodata   \\
CHSS 2326 & $ -38 \pm 11$ & $18.7 \pm 2.1$ &    7582 &    3.51 & $-2.09$ &    BHB & $0.40 \pm 0.08$ & $ 4.29 \pm 0.40$ \\
CHSS 2327 & $ -43 \pm 10$ & $21.2 \pm 1.9$ &    8395 &    3.33 & $ 0.00$ &  BHB/A & $1.65 \pm 0.20$ & $ 4.17 \pm 0.51$ \\
CHSS 2328 & $-116 \pm 10$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 2329 & $   9 \pm 11$ & $20.3 \pm 1.2$ &    8088 &    3.10 & $-2.15$ &    BHB & $0.49 \pm 0.09$ & $ 6.49 \pm 0.49$ \\
CHSS 2330 & $  -3 \pm 10$ & $22.3 \pm 1.0$ &    8588 &    3.92 & $ 0.00$ &      A & $1.75 \pm 0.20$ & $ 1.81 \pm 0.22$ \\
CHSS 2331 & $   3 \pm 14$ & $36.2 \pm 1.9$ &    6366 &    4.71 & $-0.79$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2332 & $ -19 \pm 11$ & $21.4 \pm 1.4$ &    8138 &    4.40 & $-0.79$ &      A & $2.30 \pm 0.20$ & $ 1.68 \pm 0.21$ \\
CHSS 2333 & $  50 \pm 12$ & $21.8 \pm 1.6$ &    8312 &    3.64 & $-0.69$ &    BHB & $0.81 \pm 0.10$ & $ 6.87 \pm 0.53$ \\
CHSS 2334 & $-191 \pm 13$ & $21.1 \pm 2.1$ &    7888 &    3.40 & $-1.53$ &    BHB & $0.58 \pm 0.09$ & $10.42 \pm 0.82$ \\
CHSS 2335 & $-732 \pm184$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 2336 & $ 109 \pm 10$ & $21.9 \pm 1.6$ &    9080 &    3.63 & $-0.39$ &  BHB/A & $1.63 \pm 0.20$ & $ 4.65 \pm 0.57$ \\
CHSS 2337 & $ -39 \pm 10$ & $20.0 \pm 1.4$ &    8428 &    3.46 & $-1.98$ &    BHB & $0.59 \pm 0.11$ & $ 3.78 \pm 0.31$ \\
CHSS 2338 & $  32 \pm 11$ & $26.9 \pm 2.5$ &    7089 &    3.46 & $-1.07$ &\nodata &       \nodata   &        \nodata   \\
CHSS  258 & $ -46 \pm 10$ & $21.7 \pm 1.3$ &    8888 &    3.26 & $-1.61$ &    BHB & $0.80 \pm 0.15$ & $ 3.87 \pm 0.38$ \\
CHSS 2340 & $ -38 \pm 11$ & $26.8 \pm 2.1$ &    7396 &    3.75 & $-0.83$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2341 & $  39 \pm 11$ & $19.8 \pm 1.3$ &    8162 &    3.40 & $-1.87$ &    BHB & $0.55 \pm 0.09$ & $ 7.14 \pm 0.57$ \\
CHSS 2342 & $  91 \pm 12$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 2343 & $  41 \pm 10$ & $21.5 \pm 1.8$ &    8890 &    3.31 & $-1.86$ &    BHB & $0.72 \pm 0.14$ & $ 3.09 \pm 0.29$ \\
CHSS 2344 & $ -71 \pm 18$ & $20.9 \pm 2.3$ &    8638 &    4.30 & $-0.87$ &    BHB & $0.75 \pm 0.09$ & $ 9.11 \pm 0.72$ \\
CHSS 2345 & $-169 \pm 30$ & $36.4 \pm 1.6$ &    6224 &    4.96 & $-1.18$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2346 & $ -21 \pm 15$ & $42.2 \pm 2.3$ &    5906 &    4.79 & $-1.02$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2347 & $ 133 \pm 13$ & $18.3 \pm 2.2$ &    8338 &    3.97 & $-1.26$ &      A & $2.45 \pm 0.20$ & $ 3.80 \pm 0.56$ \\
CHSS 2348 & $  22 \pm 22$ & $33.9 \pm 2.5$ &    6329 &    4.63 & $-1.31$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2349 & $  70 \pm 10$ & $19.8 \pm 1.6$ &    9090 &    4.10 & $-1.92$ &    BHB & $0.74 \pm 0.15$ & $ 2.96 \pm 0.29$ \\
CHSS 2350 & $ -79 \pm 22$ & $37.9 \pm 3.4$ & \nodata & \nodata & $-1.39$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2351 & $-233 \pm 10$ & $21.2 \pm 1.5$ &    8662 &    3.26 & $-2.36$ &    BHB & $0.56 \pm 0.13$ & $ 4.90 \pm 0.43$ \\
CHSS  261 & $  39 \pm 11$ & $20.9 \pm 1.3$ &    8500 &    3.80 & $-1.96$ &    BHB & $0.62 \pm 0.12$ & $ 5.80 \pm 0.50$ \\
CHSS 2353 & $ 151 \pm 10$ & $20.9 \pm 1.3$ &    8375 &    3.25 & $-1.99$ &    BHB & $0.58 \pm 0.11$ & $ 2.95 \pm 0.23$ \\
CHSS 2354 & $   2 \pm 14$ & $36.9 \pm 2.2$ &    6058 &    4.19 & $-0.90$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2355 & $ 249 \pm 11$ & $21.1 \pm 1.2$ &    8815 &    3.90 & $-1.70$ &    BHB & $0.73 \pm 0.14$ & $ 8.81 \pm 0.85$ \\
CHSS 2356 & $-290 \pm 13$ & $20.5 \pm 1.3$ &    8435 &    4.50 & $-1.49$ &      A & $2.46 \pm 0.20$ & $ 4.04 \pm 0.53$ \\
CHSS 2357 & $ -77 \pm 11$ & $24.1 \pm 4.9$ &    9750 &    4.18 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2358 & $ -64 \pm 10$ & $45.9 \pm 4.8$ &    6000 &    4.40 & $-1.10$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2359 & $  -5 \pm 10$ & $21.3 \pm 1.7$ &    9275 &    3.25 & $ 0.00$ &  BHB/A & $1.33 \pm 0.20$ & $ 3.00 \pm 0.36$ \\
CHSS 2360 & $ -13 \pm 11$ & $21.7 \pm 1.3$ &    8138 &    3.90 & $-0.68$ &      A & $2.23 \pm 0.20$ & $ 2.87 \pm 0.36$ \\
CHSS 2361 & $-139 \pm 24$ & $27.8 \pm 5.8$ &    6535 &    4.11 & $-1.61$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2362 & $-128 \pm 10$ & $21.7 \pm 1.9$ &    9168 &    3.35 & $ 0.00$ &  BHB/A & $1.35 \pm 0.20$ & $ 2.13 \pm 0.26$ \\
CHSS 2363 & $  -9 \pm 11$ & $19.7 \pm 1.2$ &    8662 &    3.20 & $-1.72$ &    BHB & $0.70 \pm 0.13$ & $ 5.41 \pm 0.49$ \\
CHSS 2364 & $ -38 \pm 11$ & $28.5 \pm 3.3$ &    7379 &    4.47 & $-0.61$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2365 & $-174 \pm 22$ & $34.6 \pm 4.5$ &    6609 &    4.61 & $-1.41$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2366 & $-365 \pm 11$ & $21.2 \pm 1.3$ &    8862 &    3.33 & $-1.92$ &    BHB & $0.70 \pm 0.14$ & $ 2.70 \pm 0.25$ \\
CHSS 2367 & $  38 \pm 10$ & $15.3 \pm 1.4$ &    7366 &    3.10 & $-2.76$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2368 & $-156 \pm 11$ & $21.9 \pm 2.7$ &    8568 &    3.36 & $-2.05$ &    BHB & $0.58 \pm 0.11$ & $ 8.12 \pm 0.67$ \\
CHSS 2369 & $ -26 \pm 10$ & $28.7 \pm 1.4$ &    7222 &    3.83 & $-0.45$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2370 & $ 144 \pm 11$ & $20.8 \pm 1.6$ &    9400 &    3.39 & $-1.03$ &    BHB & $1.02 \pm 0.18$ & $ 5.45 \pm 0.62$ \\
CHSS 2371 & $ -57 \pm 11$ & $20.7 \pm 2.7$ &    8185 &    4.50 & $-1.11$ &      A & $2.47 \pm 0.20$ & $ 2.06 \pm 0.27$ \\
CHSS 2372 & $ -98 \pm 10$ & $19.7 \pm 1.5$ &    7888 &    3.40 & $-1.49$ &    BHB & $0.56 \pm 0.08$ & $ 2.95 \pm 0.23$ \\
CHSS 2373 & $ -74 \pm 13$ & $21.0 \pm 1.6$ &    8658 &    3.33 & $-0.91$ &    BHB & $0.86 \pm 0.12$ & $ 6.88 \pm 0.62$ \\
CHSS 2374 & $ -13 \pm 15$ & $39.5 \pm 2.4$ &    6000 &    3.90 & $-1.44$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2375 & $ -78 \pm 14$ & $21.2 \pm 2.9$ &    8000 &    4.40 & $-0.89$ &      A & $2.44 \pm 0.20$ & $ 1.67 \pm 0.22$ \\
CHSS 2376 & $ 121 \pm 10$ & $20.2 \pm 1.3$ &    7912 &    3.40 & $-1.67$ &    BHB & $0.55 \pm 0.08$ & $ 2.91 \pm 0.22$ \\
CHSS 2377 & $ -12 \pm 11$ & $29.2 \pm 1.4$ &    7250 &    4.20 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2378 & $  29 \pm 15$ & $34.7 \pm 3.8$ &    6163 &    4.89 & $-1.22$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2379 & $ -65 \pm 16$ & $31.3 \pm 4.9$ &    6514 &    4.42 & $-1.51$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2380 & $ -45 \pm 11$ & $21.2 \pm 1.8$ &    9082 &    3.20 & $-0.19$ &  BHB/A & $1.49 \pm 0.20$ & $ 5.83 \pm 0.73$ \\
CHSS 2381 & $  85 \pm 10$ & $17.9 \pm 1.3$ &    9750 &    3.08 & $ 0.00$ &  BHB/A & $1.18 \pm 0.20$ & $ 3.40 \pm 0.42$ \\
CHSS 2382 & $  24 \pm 11$ & $19.8 \pm 1.2$ &    8095 &    3.20 & $-2.38$ &    BHB & $0.43 \pm 0.09$ & $11.30 \pm 0.94$ \\
CHSS 2383 & $ -33 \pm 11$ & $26.5 \pm 1.5$ &    7500 &    3.70 & $-0.57$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2384 & $ -19 \pm 11$ & $23.2 \pm 2.0$ &    8890 &    4.16 & $-0.06$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2385 & $  35 \pm 14$ & $27.3 \pm 2.7$ &    7320 &    4.10 & $-0.54$ &\nodata &       \nodata   &        \nodata   \\
CHSS  279 & $ 103 \pm 10$ & $22.5 \pm 1.6$ &    9475 &    4.08 & $ 0.10$ &      A & $1.36 \pm 0.20$ & $ 2.65 \pm 0.32$ \\
CHSS 2386 & $ 116 \pm 10$ & $21.3 \pm 1.4$ &    8328 &    3.30 & $-2.46$ &    BHB & $0.46 \pm 0.10$ & $ 9.07 \pm 0.73$ \\
CHSS 2387 & $ -91 \pm 12$ & $26.0 \pm 2.1$ &    7278 &    3.80 & $-1.08$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2388 & $   6 \pm 10$ & $20.2 \pm 1.4$ &    8780 &    4.50 & $-1.25$ &      A & $2.23 \pm 0.20$ & $ 1.86 \pm 0.23$ \\
CHSS 2389 & $ 155 \pm 10$ & $21.0 \pm 1.2$ &    9312 &    3.54 & $ 0.00$ &  BHB/A & $1.36 \pm 0.20$ & $ 5.00 \pm 0.61$ \\
CHSS 2390 & $  26 \pm 16$ & $21.2 \pm 2.0$ &    8355 &    2.00 & $-0.19$ &  BHB/A & $1.65 \pm 0.20$ & $ 5.70 \pm 0.73$ \\
CHSS 2391 & $ -52 \pm 12$ & $21.4 \pm 1.8$ &    9608 &    4.18 & $ 0.00$ &      A & $1.36 \pm 0.20$ & $ 3.91 \pm 0.48$ \\
CHSS 2392 & $-269 \pm 10$ & $21.7 \pm 1.3$ &    9000 &    3.34 & $-1.92$ &    BHB & $0.75 \pm 0.16$ & $ 5.88 \pm 0.60$ \\
CHSS 2393 & $ -86 \pm 11$ & $20.3 \pm 1.7$ &    8655 &    4.30 & $-2.72$ &      A & $2.87 \pm 0.20$ & $ 1.59 \pm 0.19$ \\
CHSS 2394 & $ -58 \pm 10$ & $30.9 \pm 3.4$ &    7047 &    3.75 & $-0.77$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2395 & $ 113 \pm 10$ & $21.3 \pm 1.2$ &    8250 &    3.42 & $-1.85$ &    BHB & $0.58 \pm 0.10$ & $ 4.59 \pm 0.35$ \\
CHSS 2396 & $ -54 \pm 10$ & $22.6 \pm 1.7$ &    8882 &    4.23 & $ 0.00$ &      A & $1.60 \pm 0.20$ & $ 1.63 \pm 0.19$ \\
CHSS 2397 & $-181 \pm 14$ & $28.4 \pm 2.6$ &    7406 &    3.83 & $-0.96$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2398 & $ -29 \pm 10$ & $20.3 \pm 1.4$ &    8572 &    4.20 & $-1.65$ &    BHB & $0.64 \pm 0.10$ & $ 3.56 \pm 0.28$ \\
CHSS 2399 & $-161 \pm 16$ & $33.8 \pm 3.2$ &    6468 &    3.91 & $-1.67$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2400 & $ -68 \pm 12$ & $31.2 \pm 2.5$ &    6844 &    3.58 & $-0.91$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2401 & $   4 \pm 15$ & $41.9 \pm 2.8$ &    5958 &    4.37 & $-0.38$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2402 & $-110 \pm 12$ & $16.3 \pm 1.4$ &    7118 &    3.02 & $-3.31$ &    BHB & $-0.14 \pm 0.14$ & $ 8.99 \pm 1.42$ \\
CHSS 2403 & $  -8 \pm 10$ & $21.8 \pm 1.3$ &    9125 &    3.30 & $ 0.00$ &  BHB/A & $1.39 \pm 0.20$ & $ 2.87 \pm 0.35$ \\
CHSS 2404 & $-213 \pm 10$ & $21.4 \pm 1.3$ &    8588 &    3.15 & $-2.40$ &    BHB & $0.58 \pm 0.14$ & $ 7.30 \pm 0.69$ \\
CHSS 2405 & $ -45 \pm 12$ & $29.1 \pm 1.8$ &    7037 &    3.30 & $-0.61$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2406 & $ -39 \pm 15$ & $35.2 \pm 3.7$ & \nodata & \nodata & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 2407 & $-102 \pm 10$ & $19.7 \pm 1.2$ &    7088 &    2.30 & $-3.00$ &    BHB & $0.03 \pm 0.11$ & $ 9.30 \pm 1.01$ \\
CHSS  283 & $ 136 \pm 10$ & $21.2 \pm 1.2$ &    8500 &    3.03 & $-1.68$ &    BHB & $0.68 \pm 0.12$ & $ 4.21 \pm 0.35$ \\
CHSS 2409 & $  -0 \pm 17$ & $39.2 \pm 2.7$ &    6237 &    3.98 & $-1.51$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2410 & $-155 \pm 36$ & $22.2 \pm10.1$ &    6969 &    4.65 & $-1.97$ &      A & $3.56 \pm 0.20$ & $ 1.75 \pm 0.25$ \\
CHSS 2411 & $  49 \pm 11$ & $28.6 \pm 2.6$ &    7812 &    4.20 & $-1.11$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2412 & $ -43 \pm 13$ & $28.3 \pm 5.3$ &    6797 &    4.43 & $-2.33$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2413 & $ -98 \pm 10$ & $21.7 \pm 1.4$ &    8918 &    3.49 & $-1.26$ &    BHB & $0.85 \pm 0.14$ & $ 3.15 \pm 0.30$ \\
CHSS 2414 & $ -41 \pm 10$ & $20.8 \pm 1.4$ &    9750 &    3.31 & $ 0.00$ &      A & $1.11 \pm 0.20$ & $ 4.47 \pm 0.56$ \\
CHSS 2415 & $  -2 \pm 14$ & $32.5 \pm 3.4$ &    6420 &    3.68 & $-1.49$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2416 & $  37 \pm 13$ & $25.4 \pm 2.8$ &    7412 &    4.40 & $-1.88$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2417 & $  -2 \pm 11$ & $21.5 \pm 1.3$ &    8865 &    3.19 & $-1.15$ &    BHB & $0.86 \pm 0.14$ & $ 4.43 \pm 0.41$ \\
CHSS 2418 & $  69 \pm 15$ & $37.7 \pm 2.5$ &    6172 &    4.12 & $-1.03$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2419 & $  15 \pm 12$ & $28.7 \pm 3.3$ &    7029 &    3.95 & $-0.90$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2420 & $  -2 \pm 12$ & $17.2 \pm 2.2$ &    7415 &    2.73 & $-2.06$ &    BHB & $0.40 \pm 0.08$ & $ 8.25 \pm 0.86$ \\
CHSS 2421 & $ -42 \pm 11$ & $39.6 \pm 2.1$ &    6130 &    4.48 & $-0.92$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2422 & $  -2 \pm 10$ & $21.6 \pm 1.4$ &    9750 &    4.00 & $ 0.00$ &      A & $1.26 \pm 0.20$ & $ 3.30 \pm 0.40$ \\
CHSS 2423 & $ -10 \pm 11$ & $27.5 \pm 3.2$ &    7098 &    3.77 & $-0.61$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2424 & $-212 \pm 11$ & $22.5 \pm 1.4$ &    8556 &    4.03 & $-1.64$ &      A & $2.52 \pm 0.20$ & $ 3.40 \pm 0.42$ \\
CHSS 2425 & $ -17 \pm 18$ & $36.7 \pm 2.1$ &    5792 &    4.64 & $-1.14$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2426 & $ -13 \pm 11$ & $21.9 \pm 1.5$ &    8838 &    3.42 & $-0.48$ &  BHB/A & $1.74 \pm 0.20$ & $ 5.72 \pm 0.74$ \\
CHSS 2427 & $-180 \pm 11$ & $22.2 \pm 1.3$ &    9578 &    3.42 & $ 0.00$ &  BHB/A & $1.30 \pm 0.20$ & $ 3.65 \pm 0.44$ \\
CHSS 2428 & $ -76 \pm 10$ & $21.5 \pm 1.8$ &    9670 &    3.36 & $ 0.00$ &      A & $1.25 \pm 0.20$ & $ 3.61 \pm 0.44$ \\
CHSS 2429 & $ -44 \pm 11$ & $21.1 \pm 1.6$ &    8680 &    3.33 & $-2.26$ &    BHB & $0.59 \pm 0.13$ & $ 8.47 \pm 0.79$ \\
CHSS 2430 & $-164 \pm 11$ & $21.5 \pm 1.4$ &    8362 &    3.20 & $-1.26$ &    BHB & $0.73 \pm 0.11$ & $ 4.57 \pm 0.36$ \\
CHSS 2431 & $ -46 \pm 12$ & $34.7 \pm 1.4$ &    6729 &    4.40 & $-0.18$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2432 & $-146 \pm 13$ & $20.1 \pm 1.4$ &    8185 &    4.50 & $-2.15$ &      A & $2.95 \pm 0.20$ & $ 3.51 \pm 0.47$ \\
CHSS 2433 & $  -8 \pm 15$ & $24.7 \pm 2.6$ &    7912 &    4.50 & $-0.80$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2434 & $ -24 \pm 15$ & $37.9 \pm 1.6$ &    6344 &    4.98 & $-0.78$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2435 & $  32 \pm  9$ & $20.0 \pm 1.2$ &    8912 &    4.40 & $-1.35$ &      A & $2.23 \pm 0.20$ & $ 1.26 \pm 0.15$ \\
CHSS 2436 & $-168 \pm 10$ & $21.1 \pm 1.6$ &    7958 &    3.30 & $-1.43$ &    BHB & $0.60 \pm 0.09$ & $ 2.88 \pm 0.21$ \\
CHSS 2437 & $-155 \pm 59$ &       \nodata  & \nodata & \nodata & \nodata &     DA &       \nodata   &        \nodata   \\
CHSS 2438 & $ -61 \pm 11$ & $21.0 \pm 1.5$ &    8162 &    4.50 & $-1.55$ &      A & $2.69 \pm 0.20$ & $ 3.26 \pm 0.43$ \\
CHSS 2439 & $-100 \pm 16$ & $37.8 \pm 2.9$ &    6384 &    4.28 & $-1.54$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2440 & $-126 \pm 10$ & $21.7 \pm 1.6$ &    9428 &    3.36 & $-0.16$ &      A & $1.36 \pm 0.20$ & $ 3.51 \pm 0.43$ \\
CHSS 2441 & $ -34 \pm 10$ & $21.6 \pm 1.6$ &    8910 &    3.42 & $-1.95$ &    BHB & $0.69 \pm 0.14$ & $ 2.98 \pm 0.28$ \\
CHSS 2442 & $  33 \pm 13$ & $40.9 \pm 2.1$ &    6067 &    4.42 & $-0.67$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2443 & $ -30 \pm 11$ & $42.8 \pm 2.6$ & \nodata & \nodata & $-1.80$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2444 & $  26 \pm 18$ & $17.1 \pm 3.6$ &    8607 &    3.71 & $-0.42$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2445 & $-225 \pm 10$ & $20.2 \pm 2.2$ &    7612 &    2.50 & $-2.08$ &    BHB & $0.40 \pm 0.08$ & $ 7.17 \pm 0.55$ \\
CHSS 2446 & $  15 \pm 10$ & $27.1 \pm 1.8$ &    7710 &    3.90 & $-0.03$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2447 & $-130 \pm 11$ & $21.5 \pm 1.3$ &    8088 &    2.80 & $-1.66$ &    BHB & $0.60 \pm 0.10$ & $ 5.56 \pm 0.41$ \\
CHSS 2448 & $  45 \pm 15$ & $34.3 \pm 5.2$ & \nodata & \nodata & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 2449 & $ -10 \pm 12$ & $21.8 \pm 1.3$ &    8105 &    3.20 & $-2.24$ &    BHB & $0.48 \pm 0.10$ & $10.45 \pm 0.86$ \\
CHSS 2450 & $ -35 \pm 10$ & $22.0 \pm 1.3$ &    8825 &    3.17 & $-0.94$ &    BHB & $0.94 \pm 0.15$ & $ 4.41 \pm 0.44$ \\
CHSS 2451 & $-261 \pm 12$ & $21.9 \pm 1.0$ &    8734 &    3.88 & $-0.61$ &      A & $1.85 \pm 0.20$ & $ 5.41 \pm 0.68$ \\
CHSS 2452 & $  34 \pm 11$ & $22.1 \pm 1.0$ &    8572 &    3.73 & $-0.09$ &      A & $1.78 \pm 0.20$ & $ 3.96 \pm 0.48$ \\
CHSS 2453 & $ -58 \pm 10$ & $20.9 \pm 1.3$ &    8138 &    3.40 & $-2.20$ &    BHB & $0.47 \pm 0.09$ & $ 8.41 \pm 0.64$ \\
CHSS 2454 & $  36 \pm 10$ & $19.5 \pm 1.4$ &    9750 &    3.45 & $ 0.00$ &  BHB/A & $1.24 \pm 0.20$ & $ 4.27 \pm 0.52$ \\
CHSS 2455 & $ -73 \pm 10$ & $20.5 \pm 1.2$ &    8162 &    3.40 & $-2.27$ &    BHB & $0.45 \pm 0.09$ & $ 4.38 \pm 0.32$ \\
CHSS 2456 & $  18 \pm 10$ & $20.7 \pm 1.4$ &    8925 &    3.21 & $-1.61$ &    BHB & $0.78 \pm 0.14$ & $ 3.99 \pm 0.38$ \\
CHSS 2457 & $  67 \pm 12$ & $22.5 \pm 1.5$ &    9380 &    4.07 & $ 0.00$ &      A & $1.41 \pm 0.20$ & $ 3.44 \pm 0.42$ \\
CHSS 2458 & $  40 \pm 10$ & $21.3 \pm 1.2$ &    8815 &    3.33 & $-1.36$ &    BHB & $0.77 \pm 0.13$ & $ 4.23 \pm 0.37$ \\
CHSS 2459 & $  47 \pm 13$ & $29.5 \pm 2.8$ &    7071 &    3.98 & $-1.24$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2460 & $ -45 \pm 14$ & $32.1 \pm 2.7$ &    6921 &    3.04 & $-0.87$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2461 & $ -19 \pm 15$ & $38.8 \pm 1.9$ &    6045 &    3.83 & $-1.16$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2462 & $  -3 \pm 11$ & $21.5 \pm 1.8$ &    7562 &    2.60 & $-1.81$ &    BHB & $0.48 \pm 0.08$ & $ 4.85 \pm 0.34$ \\
CHSS 2463 & $-128 \pm 12$ & $29.0 \pm 2.6$ &    7912 &    4.30 & $-1.44$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2464 & $   4 \pm 10$ & $21.9 \pm 1.4$ &    9132 &    3.24 & $-1.83$ &    BHB & $0.81 \pm 0.17$ & $ 4.73 \pm 0.51$ \\
CHSS 2465 & $  31 \pm 12$ & $42.2 \pm 2.5$ & \nodata & \nodata & $-1.58$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2466 & $ 112 \pm 14$ & $21.3 \pm 2.2$ &    7680 &    3.54 & $-1.56$ &      A & $2.69 \pm 0.20$ & $ 3.95 \pm 0.52$ \\
CHSS 2467 & $  54 \pm 10$ & $21.8 \pm 1.3$ &    8882 &    3.28 & $-2.01$ &    BHB & $0.72 \pm 0.15$ & $ 6.82 \pm 0.69$ \\
CHSS 2468 & $ -22 \pm 11$ & $22.9 \pm 1.3$ &    8338 &    3.80 & $-0.34$ &      A & $1.91 \pm 0.20$ & $ 2.70 \pm 0.32$ \\
CHSS 2469 & $ -37 \pm 12$ & $27.8 \pm 2.6$ &    7128 &    3.49 & $-0.97$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2470 & $-258 \pm 10$ & $20.6 \pm 1.9$ &    7888 &    3.30 & $-1.36$ &    BHB & $0.58 \pm 0.08$ & $ 3.55 \pm 0.26$ \\
CHSS 2471 & $  34 \pm 10$ & $24.1 \pm 1.2$ &    8338 &    4.20 & $-0.34$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2472 & $   2 \pm 31$ &       \nodata  & \nodata & \nodata & \nodata &     DA &       \nodata   &        \nodata   \\
CHSS 2473 & $ -54 \pm 10$ & $21.8 \pm 1.3$ &    8162 &    3.40 & $-1.35$ &    BHB & $0.64 \pm 0.09$ & $ 4.48 \pm 0.32$ \\
CHSS 2474 & $ -22 \pm 11$ & $26.5 \pm 2.2$ &    7412 &    4.10 & $-1.19$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2475 & $ -16 \pm 12$ & $21.2 \pm 1.9$ &    7888 &    3.90 & $-1.05$ &      A & $2.49 \pm 0.20$ & $ 3.50 \pm 0.46$ \\
CHSS 2476 & $   7 \pm 10$ & $21.9 \pm 1.2$ &    9102 &    3.19 & $-1.34$ &    BHB & $0.90 \pm 0.16$ & $ 3.28 \pm 0.34$ \\
CHSS 2477 & $   5 \pm 12$ & $31.3 \pm 2.3$ &    7088 &    4.11 & $-0.76$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2478 & $ -53 \pm 11$ & $21.6 \pm 1.7$ &    7750 &    2.80 & $-1.25$ &    BHB & $0.63 \pm 0.08$ & $ 3.27 \pm 0.23$ \\
CHSS 2479 & $ -19 \pm 10$ & $20.7 \pm 1.6$ &    8812 &    3.10 & $-1.85$ &    BHB & $0.71 \pm 0.14$ & $ 3.16 \pm 0.29$ \\
CHSS 2480 & $-141 \pm 10$ & $21.2 \pm 1.8$ &    9158 &    3.34 & $-1.64$ &    BHB & $0.84 \pm 0.17$ & $ 4.13 \pm 0.45$ \\
CHSS 2481 & $ -60 \pm 10$ & $21.7 \pm 1.3$ &    9320 &    3.38 & $ 0.00$ &  BHB/A & $1.40 \pm 0.20$ & $ 5.00 \pm 0.62$ \\
CHSS 2482 & $ -51 \pm 10$ & $21.8 \pm 1.3$ &    8875 &    3.19 & $-1.73$ &    BHB & $0.76 \pm 0.15$ & $ 4.11 \pm 0.40$ \\
CHSS 2483 & $ -21 \pm 11$ & $25.8 \pm 1.2$ &    7500 &    3.70 & $-1.08$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2484 & $-166 \pm 10$ & $20.4 \pm 1.6$ &    8112 &    3.20 & $-1.88$ &    BHB & $0.53 \pm 0.09$ & $ 3.18 \pm 0.24$ \\
CHSS 2485 & $-138 \pm 11$ & $21.4 \pm 1.2$ &    8352 &    3.32 & $-2.80$ &    BHB & $0.39 \pm 0.10$ & $11.27 \pm 0.98$ \\
CHSS 2486 & $ -17 \pm 12$ & $25.5 \pm 1.9$ &    7388 &    3.70 & $-1.86$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2487 & $  32 \pm 16$ & $36.0 \pm 2.6$ &    6363 &    3.69 & $-1.29$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2488 & $  21 \pm 11$ & $29.4 \pm 1.9$ &    7417 &    3.58 & $-0.22$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2489 & $ -33 \pm 11$ & $21.7 \pm 2.0$ &    8088 &    4.20 & $-0.77$ &      A & $2.29 \pm 0.20$ & $ 1.36 \pm 0.17$ \\
CHSS 2490 & $ -11 \pm 10$ & $20.5 \pm 1.2$ &    8162 &    3.50 & $-1.68$ &    BHB & $0.58 \pm 0.09$ & $ 4.82 \pm 0.36$ \\
CHSS 2491 & $  12 \pm 20$ &       \nodata  & \nodata & \nodata & \nodata &     DA &       \nodata   &        \nodata   \\
CHSS 2492 & $ -79 \pm 22$ & $38.3 \pm 2.2$ &    6258 &    4.19 & $-0.89$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2493 & $  19 \pm 32$ &       \nodata  & \nodata & \nodata & \nodata &     DA &       \nodata   &        \nodata   \\
CHSS 2494 & $-216 \pm 11$ & $21.2 \pm 1.2$ &    8608 &    2.97 & $-1.68$ &    BHB & $0.71 \pm 0.13$ & $ 8.78 \pm 0.81$ \\
CHSS 2495 & $-116 \pm 10$ & $22.2 \pm 1.2$ &    8932 &    3.21 & $-0.17$ &  BHB/A & $1.55 \pm 0.20$ & $ 6.32 \pm 0.79$ \\
CHSS 2496 & $-404 \pm 10$ & $21.1 \pm 1.3$ &    8388 &    3.30 & $-2.00$ &    BHB & $0.60 \pm 0.11$ & $ 4.74 \pm 0.39$ \\
CHSS 2497 & $-271 \pm 10$ & $21.7 \pm 1.4$ &    9658 &    3.31 & $ 0.00$ &      A & $1.27 \pm 0.20$ & $ 3.03 \pm 0.37$ \\
CHSS 2498 & $-186 \pm 13$ & $30.7 \pm 4.5$ &    6538 &    3.02 & $-1.63$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2499 & $  11 \pm 19$ & $39.7 \pm 2.5$ &    5772 &    4.79 & $-1.20$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2500 & $ -52 \pm 17$ & $36.1 \pm 2.1$ &    6532 &    4.55 & $-0.76$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2501 & $   2 \pm 10$ & $15.0 \pm 1.9$ &    7812 &    4.20 & $-2.97$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2502 & $ -30 \pm 11$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 2503 & $ -13 \pm 11$ & $34.7 \pm 2.1$ &    6723 &    4.52 & $-0.49$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2504 & $  49 \pm 17$ & $37.5 \pm 2.2$ &    6022 &    4.62 & $-1.07$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2505 & $ 104 \pm 12$ & $24.4 \pm 3.2$ &    7406 &    4.28 & $-1.85$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2506 & $  48 \pm 10$ & $19.7 \pm 1.4$ &    9750 &    3.37 & $ 0.00$ &  BHB/A & $1.27 \pm 0.20$ & $ 3.12 \pm 0.38$ \\
CHSS 2507 & $   0 \pm 11$ & $22.7 \pm 1.4$ &    8588 &    4.04 & $-0.05$ &      A & $1.76 \pm 0.20$ & $ 5.19 \pm 0.66$ \\
CHSS 1242 & $-139 \pm 11$ & $21.4 \pm 1.2$ &    8562 &    3.01 & $-2.51$ &    BHB & $0.50 \pm 0.12$ & $ 7.06 \pm 0.59$ \\
CHSS 2508 & $  -7 \pm 18$ & $36.3 \pm 2.3$ &    6476 &    4.73 & $-0.83$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1401 & $ -89 \pm 10$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 2509 & $  -9 \pm 12$ & $28.1 \pm 2.6$ &    7812 &    4.20 & $-1.11$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2510 & $ -43 \pm 10$ & $19.3 \pm 2.7$ &    9750 &    3.81 & $-0.21$ &  BHB/A & $1.16 \pm 0.20$ & $ 6.43 \pm 0.80$ \\
CHSS 2511 & $  10 \pm 11$ & $19.5 \pm 2.8$ &    7912 &    4.00 & $-1.47$ &      A & $2.66 \pm 0.20$ & $ 3.73 \pm 0.53$ \\
CHSS 2512 & $ -82 \pm 11$ & $22.1 \pm 1.0$ &    8825 &    3.92 & $-0.37$ &      A & $1.79 \pm 0.20$ & $ 1.94 \pm 0.23$ \\
CHSS 2513 & $-252 \pm 31$ & $39.9 \pm 2.1$ &    6000 &    3.20 & $-1.10$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2514 & $  23 \pm 12$ & $27.1 \pm 2.2$ &    7412 &    3.90 & $-0.83$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2515 & $ 109 \pm 10$ & $14.1 \pm 2.3$ &    7953 &    4.18 & $-1.65$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2516 & $  -1 \pm 13$ & $27.7 \pm 2.5$ &    7336 &    4.07 & $-0.58$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2517 & $ -17 \pm 12$ & $21.6 \pm 1.3$ &    8158 &    2.80 & $-1.89$ &    BHB & $0.61 \pm 0.11$ & $ 9.53 \pm 0.81$ \\
CHSS 2518 & $ -97 \pm 10$ & $20.1 \pm 1.4$ &    9704 &    3.37 & $ 0.00$ &  BHB/A & $1.24 \pm 0.20$ & $ 6.39 \pm 0.81$ \\
CHSS 2519 & $  -3 \pm 11$ & $26.0 \pm 2.3$ &    7250 &    3.90 & $-0.76$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2520 & $-269 \pm 10$ & $22.0 \pm 1.2$ &    9750 &    3.47 & $-3.00$ &    BHB & $0.72 \pm 0.22$ & $ 5.78 \pm 0.78$ \\
CHSS 2521 & $ -11 \pm 10$ & $31.9 \pm 2.2$ &    6890 &    4.44 & $-0.38$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2522 & $  82 \pm 10$ & $21.6 \pm 1.5$ &    9415 &    3.33 & $-0.76$ &    BHB & $1.09 \pm 0.18$ & $ 2.32 \pm 0.27$ \\
CHSS 2523 & $-102 \pm 10$ & $21.4 \pm 1.7$ &    8680 &    3.35 & $-1.95$ &    BHB & $0.67 \pm 0.13$ & $ 2.48 \pm 0.22$ \\
CHSS 1403 & $-107 \pm 10$ & $21.4 \pm 1.8$ &    8628 &    3.22 & $-1.92$ &    BHB & $0.64 \pm 0.12$ & $ 3.14 \pm 0.26$ \\
CHSS 2524 & $-191 \pm 11$ & $25.6 \pm 2.0$ &    7562 &    3.60 & $-0.85$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2525 & $  21 \pm 12$ & $27.0 \pm 2.4$ &    7128 &    3.67 & $-1.10$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2526 & $-100 \pm 11$ & $21.1 \pm 1.7$ &    8412 &    4.00 & $-1.89$ &      A & $2.58 \pm 0.20$ & $ 2.04 \pm 0.25$ \\
CHSS 2527 & $ 129 \pm 10$ & $20.4 \pm 1.2$ &    8105 &    3.30 & $-2.11$ &    BHB & $0.51 \pm 0.10$ & $ 3.58 \pm 0.27$ \\
CHSS 1405 & $-179 \pm 10$ & $21.1 \pm 1.8$ &    9750 &    3.53 & $ 0.00$ &  BHB/A & $1.26 \pm 0.20$ & $ 2.89 \pm 0.35$ \\
CHSS 1406 & $ -91 \pm 10$ & $16.1 \pm 1.3$ &    8088 &    4.40 & $-3.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2528 & $  -5 \pm 10$ & $25.5 \pm 1.4$ &    7784 &    3.50 & $-0.66$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2529 & $ -87 \pm 10$ & $21.5 \pm 1.6$ &    8618 &    3.26 & $-2.66$ &    BHB & $0.52 \pm 0.13$ & $ 2.68 \pm 0.24$ \\
CHSS 2530 & $ -12 \pm 10$ & $24.4 \pm 1.3$ &    8112 &    3.80 & $-0.38$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2531 & $-159 \pm 18$ & $38.2 \pm 1.7$ &    6218 &    4.25 & $-0.62$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2532 & $   1 \pm 19$ & $40.4 \pm 2.2$ &    6378 &    4.72 & $-0.68$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2533 & $-112 \pm 14$ & $20.9 \pm 1.6$ &    8112 &    3.80 & $-1.25$ &      A & $2.47 \pm 0.20$ & $ 4.54 \pm 0.60$ \\
CHSS 2534 & $ -51 \pm 11$ & $24.1 \pm 1.4$ &    7912 &    3.40 & $-0.55$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2535 & $-155 \pm 11$ & $19.6 \pm 1.8$ &    7912 &    3.50 & $-1.61$ &    BHB & $0.53 \pm 0.08$ & $11.10 \pm 0.95$ \\
CHSS 2536 & $-113 \pm 10$ & $21.5 \pm 1.4$ &    9405 &    3.33 & $ 0.00$ &  BHB/A & $1.34 \pm 0.20$ & $ 5.78 \pm 0.71$ \\
CHSS 2537 & $ -44 \pm 14$ & $32.9 \pm 5.0$ &    6460 &    4.47 & $-1.39$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2538 & $  18 \pm 10$ & $21.6 \pm 1.8$ &    8658 &    3.17 & $-1.82$ &    BHB & $0.70 \pm 0.13$ & $ 8.77 \pm 0.86$ \\
CHSS 2539 & $ -41 \pm 10$ & $21.7 \pm 1.4$ &    9175 &    3.24 & $-0.82$ &    BHB & $1.01 \pm 0.16$ & $ 4.99 \pm 0.53$ \\
CHSS 2540 & $ -52 \pm 11$ & $19.6 \pm 1.8$ &    8338 &    4.20 & $-1.43$ &      A & $2.49 \pm 0.20$ & $ 2.15 \pm 0.28$ \\
CHSS 2541 & $ -60 \pm 10$ & $21.5 \pm 1.5$ &    8828 &    3.12 & $-1.61$ &    BHB & $0.77 \pm 0.14$ & $ 2.96 \pm 0.28$ \\
CHSS 2542 & $ -44 \pm 13$ & $38.4 \pm 1.6$ &    6328 &    4.27 & $-0.80$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2543 & $-107 \pm 14$ & $20.9 \pm 2.8$ &    7442 &    2.85 & $-1.65$ &    BHB & $0.48 \pm 0.08$ & $ 8.11 \pm 0.63$ \\
CHSS 2544 & $ -18 \pm 15$ & $30.0 \pm 1.9$ &    6815 &    2.90 & $-0.82$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2545 & $-145 \pm 11$ & $19.9 \pm 1.3$ &    8138 &    3.30 & $-1.54$ &    BHB & $0.61 \pm 0.09$ & $ 8.05 \pm 0.64$ \\
CHSS 2546 & $-104 \pm 11$ & $22.2 \pm 1.2$ &    8878 &    3.16 & $-1.86$ &    BHB & $0.73 \pm 0.14$ & $ 7.54 \pm 0.75$ \\
CHSS 2547 & $  37 \pm 10$ & $22.2 \pm 1.3$ &    9095 &    4.10 & $ 0.00$ &      A & $1.52 \pm 0.20$ & $ 2.58 \pm 0.31$ \\
CHSS 2548 & $  -6 \pm 12$ & $43.2 \pm 3.2$ & \nodata & \nodata & $-1.28$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2549 & $ -14 \pm 17$ & $37.7 \pm 2.0$ &    6048 &    4.05 & $-0.54$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2550 & $-101 \pm 13$ & $25.5 \pm 2.1$ &    7638 &    4.10 & $-0.68$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2551 & $  26 \pm 30$ &       \nodata  & \nodata & \nodata & \nodata &     DA &       \nodata   &        \nodata   \\
CHSS 2552 & $-138 \pm 18$ & $18.8 \pm 3.7$ &    7241 &    3.73 & $-1.01$ &      A & $2.58 \pm 0.20$ & $ 3.84 \pm 0.60$ \\
CHSS 2553 & $ -25 \pm 14$ & $39.2 \pm 1.9$ &    6231 &    4.37 & $-0.92$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2554 & $ -55 \pm 15$ & $26.7 \pm 3.2$ &    7312 &    3.70 & $-1.70$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2555 & $ -68 \pm 12$ & $22.4 \pm 1.4$ &    9412 &    4.20 & $ 0.00$ &      A & $1.44 \pm 0.20$ & $ 4.24 \pm 0.52$ \\
CHSS 2556 & $-175 \pm 10$ & $21.4 \pm 1.6$ &    8450 &    2.97 & $ 0.00$ &  BHB/A & $1.52 \pm 0.20$ & $ 3.55 \pm 0.43$ \\
CHSS 2557 & $ -71 \pm 10$ & $22.0 \pm 1.2$ &    8355 &    3.17 & $-1.78$ &    BHB & $0.65 \pm 0.12$ & $ 3.48 \pm 0.28$ \\
CHSS 2558 & $ -49 \pm 17$ & $26.4 \pm 5.3$ &    6815 &    4.67 & $-2.58$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2559 & $   2 \pm 12$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 2560 & $-255 \pm 10$ & $21.7 \pm 1.3$ &    9000 &    3.20 & $-1.56$ &    BHB & $0.87 \pm 0.17$ & $ 6.00 \pm 0.66$ \\
CHSS 2561 & $  -3 \pm 11$ & $20.1 \pm 1.5$ &    8590 &    3.15 & $ 0.00$ &  BHB/A & $1.51 \pm 0.20$ & $ 4.75 \pm 0.59$ \\
CHSS 2562 & $ -17 \pm 13$ & $22.2 \pm 1.6$ &    8348 &    3.74 & $-0.76$ &      A & $2.08 \pm 0.20$ & $ 3.89 \pm 0.48$ \\
CHSS 2563 & $-166 \pm 11$ & $21.4 \pm 1.5$ &    8354 &    3.23 & $-1.78$ &    BHB & $0.65 \pm 0.12$ & $ 6.85 \pm 0.58$ \\
CHSS 2564 & $  74 \pm 12$ & $26.0 \pm 3.8$ &    6897 &    3.13 & $-1.65$ &    BHB & $0.34 \pm 0.11$ & $ 9.15 \pm 0.75$ \\
CHSS 2565 & $  34 \pm 10$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 2566 & $ -52 \pm 12$ & $21.9 \pm 1.2$ &    9750 &    3.86 & $ 0.00$ &      A & $1.14 \pm 0.20$ & $ 6.91 \pm 0.89$ \\
CHSS 2567 & $ -75 \pm 11$ & $21.8 \pm 1.4$ &    8848 &    3.09 & $-1.10$ &    BHB & $0.87 \pm 0.14$ & $ 3.29 \pm 0.31$ \\
CHSS 1253 & $-155 \pm 11$ & $21.9 \pm 2.1$ &    8088 &    4.30 & $-0.99$ &      A & $2.45 \pm 0.20$ & $ 3.12 \pm 0.40$ \\
CHSS 2568 & $  35 \pm 11$ & $37.1 \pm 2.3$ &    6394 &    4.32 & $-1.04$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2569 & $ 114 \pm 11$ & $20.0 \pm 1.3$ &    8088 &    3.50 & $-1.77$ &    BHB & $0.54 \pm 0.09$ & $ 9.44 \pm 0.76$ \\
CHSS 2570 & $  -2 \pm 11$ & $35.9 \pm 1.6$ &    6419 &    4.32 & $-0.55$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2571 & $ -38 \pm 10$ & $25.3 \pm 1.4$ &    7862 &    3.70 & $-0.59$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2572 & $-119 \pm 10$ & $21.1 \pm 1.3$ &    9370 &    3.27 & $ 0.00$ &  BHB/A & $1.32 \pm 0.20$ & $ 5.17 \pm 0.64$ \\
CHSS 2573 & $  22 \pm 11$ & $22.6 \pm 1.8$ &    8362 &    3.82 & $-0.31$ &      A & $1.92 \pm 0.20$ & $ 2.40 \pm 0.29$ \\
CHSS 2574 & $ -61 \pm 12$ & $30.2 \pm 2.9$ &    6926 &    3.54 & $-0.99$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2575 & $  48 \pm 23$ &       \nodata  & \nodata & \nodata & \nodata &     DA &       \nodata   &        \nodata   \\
CHSS 2576 & $-128 \pm 11$ & $20.4 \pm 3.1$ &    7537 &    3.54 & $-1.29$ &    BHB & $0.52 \pm 0.08$ & $ 6.06 \pm 0.50$ \\
CHSS 2577 & $  28 \pm 12$ & $21.2 \pm 2.1$ &    8000 &    3.60 & $-1.41$ &      A & $2.58 \pm 0.20$ & $ 3.31 \pm 0.43$ \\
CHSS 1255 & $  10 \pm 12$ & $26.6 \pm 3.7$ &    6926 &    3.15 & $-1.49$ &    BHB & $0.34 \pm 0.12$ & $10.37 \pm 0.89$ \\
CHSS 2578 & $ -15 \pm 10$ & $28.6 \pm 3.8$ &    7388 &    3.96 & $-0.62$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2579 & $  49 \pm 12$ & $20.0 \pm 3.4$ &    8162 &    4.20 & $-1.46$ &      A & $2.50 \pm 0.20$ & $ 1.23 \pm 0.15$ \\
CHSS 2580 & $-125 \pm 16$ & $36.3 \pm 5.2$ &    5801 &    2.38 & $-1.67$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2581 & $ -46 \pm 12$ & $25.5 \pm 1.3$ &    7662 &    3.60 & $-0.63$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2582 & $  82 \pm 13$ & $38.8 \pm 2.1$ &    6173 &    4.38 & $-1.10$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2583 & $ -77 \pm 12$ & $26.0 \pm 2.0$ &    7500 &    3.30 & $-0.92$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2584 & $  10 \pm 13$ & $41.5 \pm 2.5$ &    6000 &    2.80 & $-1.66$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2585 & $-242 \pm 10$ & $20.4 \pm 1.4$ &    8855 &    3.20 & $-1.59$ &    BHB & $0.79 \pm 0.15$ & $ 2.76 \pm 0.27$ \\
CHSS 2586 & $ -34 \pm 11$ & $41.6 \pm 2.7$ &    6436 &    4.96 & $-0.73$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2587 & $  14 \pm 13$ & $21.7 \pm 1.2$ &    8112 &    2.30 & $-1.93$ &    BHB & $0.60 \pm 0.11$ & $ 5.54 \pm 0.45$ \\
CHSS 2588 & $  34 \pm 18$ & $36.4 \pm 2.3$ &    6304 &    3.99 & $-0.85$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2589 & $   2 \pm 13$ & $35.5 \pm 2.1$ &    6384 &    4.33 & $-1.39$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2590 & $ 103 \pm 11$ & $28.6 \pm 3.0$ &    7588 &    3.60 & $-1.47$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2591 & $  -6 \pm 14$ & $39.0 \pm 2.1$ &    5989 &    4.27 & $-0.72$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2592 & $  48 \pm 15$ & $35.2 \pm 2.2$ &    6868 &    4.98 & $-1.25$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2593 & $ -59 \pm 12$ & $20.8 \pm 1.3$ &    8312 &    3.36 & $-1.15$ &    BHB & $0.77 \pm 0.11$ & $ 8.63 \pm 0.74$ \\
CHSS 2594 & $ -45 \pm 15$ & $32.1 \pm 2.4$ &    7264 &    3.67 & $-0.21$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2595 & $ -44 \pm 11$ & $27.9 \pm 2.6$ &    7262 &    4.47 & $-0.54$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1261 & $-149 \pm 10$ & $21.6 \pm 1.3$ &    8605 &    3.17 & $-1.68$ &    BHB & $0.69 \pm 0.12$ & $ 4.61 \pm 0.40$ \\
CHSS 2596 & $ -88 \pm 10$ & $24.9 \pm 1.2$ &    7912 &    4.00 & $-0.47$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2597 & $-262 \pm 15$ & $25.7 \pm 3.5$ &    6907 &    3.23 & $-2.49$ &    BHB & $-0.24 \pm 0.23$ & $13.39 \pm 1.99$ \\
CHSS 2598 & $ -35 \pm 13$ & $26.4 \pm 1.9$ &    7946 &    3.90 & $-0.12$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2599 & $-203 \pm 15$ & $21.9 \pm 1.2$ &    9362 &    4.26 & $ 0.00$ &      A & $1.46 \pm 0.20$ & $ 3.53 \pm 0.43$ \\
CHSS 2600 & $-198 \pm 11$ & $21.0 \pm 1.6$ &    8855 &    3.21 & $-2.82$ &    BHB & $0.55 \pm 0.15$ & $ 5.20 \pm 0.52$ \\
CHSS 2601 & $-270 \pm 11$ & $21.4 \pm 1.7$ &    8088 &    3.60 & $-2.97$ &    BHB & $0.25 \pm 0.08$ & $11.20 \pm 0.84$ \\
CHSS 1420 & $ -64 \pm 10$ & $21.4 \pm 1.5$ &    9750 &    3.58 & $ 0.00$ &  BHB/A & $1.19 \pm 0.20$ & $ 2.71 \pm 0.33$ \\
CHSS 1422 & $ -15 \pm 10$ & $21.4 \pm 1.2$ &    8650 &    3.44 & $-0.39$ &  BHB/A & $1.70 \pm 0.20$ & $ 2.80 \pm 0.34$ \\
CHSS 1423 & $  89 \pm 10$ & $22.0 \pm 1.2$ &    8890 &    3.31 & $-1.60$ &    BHB & $0.77 \pm 0.14$ & $ 2.91 \pm 0.27$ \\
CHSS 2602 & $-275 \pm 10$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 2603 & $-105 \pm 10$ & $20.9 \pm 1.6$ &    8500 &    3.35 & $-1.68$ &    BHB & $0.68 \pm 0.12$ & $ 3.23 \pm 0.27$ \\
CHSS 2604 & $ -59 \pm 11$ & $22.0 \pm 1.5$ &    9180 &    3.30 & $-0.17$ &  BHB/A & $1.45 \pm 0.20$ & $ 2.84 \pm 0.34$ \\
CHSS 2605 & $-211 \pm 10$ & $21.7 \pm 1.2$ &    8435 &    3.49 & $-0.93$ &    BHB & $0.79 \pm 0.10$ & $ 3.32 \pm 0.26$ \\
CHSS 2606 & $ -31 \pm 20$ & $36.1 \pm 3.1$ &    6025 &    4.03 & $-0.86$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2607 & $-164 \pm 11$ & $21.4 \pm 1.3$ &    8910 &    3.39 & $-1.54$ &    BHB & $0.81 \pm 0.15$ & $ 2.63 \pm 0.26$ \\
CHSS 2608 & $ -42 \pm 11$ & $21.3 \pm 1.2$ &    9750 &    3.99 & $ 0.00$ &  BHB/A & $1.34 \pm 0.20$ & $ 6.29 \pm 0.79$ \\
CHSS 2609 & $  16 \pm 12$ & $25.5 \pm 1.9$ &    7812 &    4.00 & $-0.73$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2610 & $ -23 \pm 11$ & $21.3 \pm 1.4$ &    8538 &    3.12 & $-1.42$ &    BHB & $0.74 \pm 0.12$ & $ 6.67 \pm 0.58$ \\
CHSS 2611 & $ -62 \pm 10$ & $29.3 \pm 2.0$ &    7078 &    3.86 & $-0.01$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2612 & $-141 \pm 20$ & $33.0 \pm 3.3$ &    7912 &    4.40 & $-0.16$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2613 & $-183 \pm 19$ & $33.7 \pm 3.5$ &    6509 &    4.13 & $-1.03$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2614 & $ -13 \pm 19$ & $39.3 \pm 2.1$ &    6024 &    4.67 & $-1.05$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2615 & $ -61 \pm 14$ & $31.3 \pm 3.2$ &    7213 &    3.76 & $-0.31$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2616 & $-142 \pm 19$ & $36.1 \pm 2.3$ &    6437 &    4.02 & $-1.18$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2617 & $  30 \pm 11$ & $21.5 \pm 1.2$ &    8098 &    3.30 & $-1.66$ &    BHB & $0.59 \pm 0.09$ & $ 4.49 \pm 0.33$ \\
CHSS 2618 & $  20 \pm 13$ & $36.3 \pm 2.3$ &    6199 &    4.72 & $-0.70$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2619 & $ -33 \pm 10$ & $21.8 \pm 1.5$ &    8935 &    3.31 & $ 0.00$ &  BHB/A & $1.42 \pm 0.20$ & $ 3.62 \pm 0.43$ \\
CHSS 2620 & $-105 \pm 12$ & $25.7 \pm 2.4$ &    6860 &    2.70 & $-2.03$ &    BHB & $0.19 \pm 0.13$ & $11.07 \pm 1.03$ \\
CHSS 2621 & $  -6 \pm 10$ & $51.4 \pm 2.0$ & \nodata & \nodata & \nodata &\nodata &       \nodata   &        \nodata   \\
CHSS 2622 & $ -96 \pm 10$ & $17.4 \pm 1.2$ &    9750 &    4.10 & $-0.92$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2623 & $-298 \pm 11$ & $20.6 \pm 1.4$ &    7862 &    3.20 & $-2.61$ &    BHB & $0.31 \pm 0.08$ & $ 6.05 \pm 0.45$ \\
CHSS 2624 & $ -19 \pm 12$ & $36.8 \pm 2.6$ &    6022 &    4.66 & $-1.07$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2625 & $ -29 \pm 11$ & $21.5 \pm 1.2$ &    8662 &    3.21 & $-1.43$ &    BHB & $0.76 \pm 0.13$ & $ 5.54 \pm 0.49$ \\
CHSS 2626 & $ 124 \pm 21$ & $26.4 \pm 4.7$ &    6729 &    4.29 & $-1.99$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2627 & $  15 \pm 10$ & $19.6 \pm 1.4$ &    7388 &    3.10 & $-2.26$ &    BHB & $0.26 \pm 0.09$ & $ 6.98 \pm 0.68$ \\
CHSS 2628 & $-248 \pm 11$ & $21.1 \pm 1.7$ &    8500 &    3.42 & $-1.37$ &    BHB & $0.75 \pm 0.12$ & $ 3.74 \pm 0.32$ \\
CHSS 2629 & $ -36 \pm 10$ & $21.7 \pm 1.3$ &    9130 &    3.27 & $ 0.00$ &  BHB/A & $1.36 \pm 0.20$ & $ 2.87 \pm 0.34$ \\
CHSS 2630 & $  -8 \pm 14$ & $21.8 \pm 1.2$ &    8830 &    4.07 & $ 0.00$ &      A & $1.66 \pm 0.20$ & $ 2.48 \pm 0.30$ \\
CHSS 2631 & $ -71 \pm 11$ & $28.4 \pm 1.8$ &    7386 &    4.12 & $-0.23$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2632 & $-260 \pm 18$ & $26.7 \pm 2.0$ &    7466 &    3.15 & $-0.28$ &  BHB/A & $2.14 \pm 0.20$ & $ 4.57 \pm 0.56$ \\
CHSS 2633 & $ -37 \pm 12$ & $20.7 \pm 1.2$ &    8000 &    2.60 & $-1.78$ &    BHB & $0.59 \pm 0.10$ & $ 5.31 \pm 0.41$ \\
CHSS 2634 & $ -46 \pm 10$ & $22.4 \pm 1.5$ &    9062 &    4.00 & $ 0.00$ &      A & $1.55 \pm 0.20$ & $ 3.15 \pm 0.38$ \\
CHSS 2635 & $ -81 \pm 11$ & $21.2 \pm 1.2$ &    8250 &    3.20 & $-1.83$ &    BHB & $0.64 \pm 0.12$ & $ 7.00 \pm 0.59$ \\
CHSS 2636 & $-119 \pm 10$ & $21.0 \pm 1.4$ &    8622 &    3.30 & $-2.84$ &    BHB & $0.46 \pm 0.13$ & $ 9.86 \pm 0.97$ \\
CHSS 2637 & $  36 \pm 11$ & $21.4 \pm 2.1$ &    8155 &    3.80 & $-0.73$ &    BHB & $0.76 \pm 0.09$ & $ 3.68 \pm 0.26$ \\
CHSS 2638 & $ -60 \pm 77$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 2639 & $ -55 \pm 11$ & $19.6 \pm 1.3$ &    8612 &    3.70 & $-1.77$ &    BHB & $0.66 \pm 0.12$ & $ 4.56 \pm 0.40$ \\
CHSS 2640 & $ -16 \pm 12$ & $21.6 \pm 1.5$ &    9385 &    3.46 & $ 0.00$ &      A & $1.32 \pm 0.20$ & $ 6.20 \pm 0.78$ \\
CHSS 2641 & $ -76 \pm 17$ & $35.7 \pm 2.1$ &    6632 &    4.96 & $-1.20$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2642 & $ -84 \pm 11$ & $19.1 \pm 2.2$ &    7888 &    3.80 & $-1.26$ &      A & $2.54 \pm 0.20$ & $ 2.57 \pm 0.37$ \\
CHSS 2643 & $ -51 \pm 11$ & $21.6 \pm 1.4$ &    8680 &    2.97 & $-1.40$ &    BHB & $0.83 \pm 0.15$ & $ 6.82 \pm 0.66$ \\
CHSS 2644 & $  70 \pm 17$ & $25.7 \pm 3.2$ &    7314 &    3.91 & $-1.09$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2645 & $ -99 \pm 11$ & $21.7 \pm 1.3$ &    8382 &    3.28 & $-2.28$ &    BHB & $0.50 \pm 0.10$ & $ 6.49 \pm 0.51$ \\
CHSS 2646 & $   2 \pm 10$ & $26.8 \pm 1.6$ &    7448 &    4.04 & $-0.68$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2647 & $  34 \pm 19$ & $39.6 \pm 2.2$ &    6208 &    4.57 & $-0.69$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2648 & $ -14 \pm 13$ & $38.6 \pm 2.5$ &    6278 &    4.61 & $-1.07$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2649 & $-126 \pm 10$ & $20.7 \pm 1.4$ &    9750 &    3.38 & $ 0.00$ &  BHB/A & $1.21 \pm 0.20$ & $ 4.33 \pm 0.53$ \\
CHSS 2650 & $  25 \pm 11$ & $19.6 \pm 1.4$ &    7522 &    2.75 & $-1.99$ &    BHB & $0.46 \pm 0.08$ & $ 5.16 \pm 0.41$ \\
CHSS 2651 & $-206 \pm 13$ & $21.1 \pm 1.9$ &    7852 &    2.60 & $-2.41$ &    BHB & $0.39 \pm 0.09$ & $10.15 \pm 0.78$ \\
CHSS 2652 & $ -22 \pm 13$ & $37.2 \pm 2.0$ &    6144 &    4.42 & $-1.18$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2653 & $-117 \pm 17$ & $36.4 \pm 1.9$ &    6008 &    4.75 & $-1.30$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2654 & $ -11 \pm 11$ & $20.4 \pm 1.2$ &    7888 &    3.40 & $-2.59$ &    BHB & $0.35 \pm 0.09$ & $ 8.87 \pm 0.68$ \\
CHSS 2655 & $-149 \pm 16$ & $30.3 \pm 3.9$ &    6630 &    4.67 & $-1.63$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2656 & $ -84 \pm 10$ & $21.7 \pm 1.4$ &    8592 &    3.12 & $-1.08$ &    BHB & $0.85 \pm 0.13$ & $ 3.75 \pm 0.33$ \\
CHSS 2657 & $  68 \pm 11$ & $21.3 \pm 1.2$ &    8645 &    3.33 & $-1.32$ &    BHB & $0.81 \pm 0.14$ & $ 3.48 \pm 0.32$ \\
CHSS 2658 & $ -27 \pm 11$ & $25.2 \pm 1.3$ &    7638 &    4.30 & $-0.80$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2659 & $ -50 \pm 11$ & $28.7 \pm 2.2$ &    7089 &    3.96 & $-0.99$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2660 & $-179 \pm 18$ & $34.9 \pm 2.3$ &    6192 &    2.90 & $-1.09$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2661 & $ -66 \pm 11$ & $21.6 \pm 1.3$ &    8388 &    3.30 & $-2.74$ &    BHB & $0.42 \pm 0.11$ & $ 7.39 \pm 0.60$ \\
CHSS 2662 & $-136 \pm 16$ & $28.4 \pm 5.4$ &    6733 &    4.15 & $-2.49$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2663 & $ -45 \pm 15$ & $38.4 \pm 1.8$ &    6112 &    3.95 & $-0.88$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2664 & $ -35 \pm 16$ & $37.1 \pm 1.5$ &    6363 &    4.11 & $-0.85$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2665 & $  29 \pm 10$ & $21.8 \pm 1.5$ &    9750 &    3.47 & $-3.00$ &    BHB & $0.95 \pm 0.28$ & $ 4.13 \pm 0.69$ \\
CHSS 2666 & $  -5 \pm 12$ & $22.0 \pm 1.0$ &    8332 &    3.58 & $-1.40$ &    BHB & $0.64 \pm 0.09$ & $ 3.59 \pm 0.26$ \\
CHSS 2667 & $ -94 \pm 11$ & $21.5 \pm 1.6$ &    8162 &    4.00 & $-0.85$ &      A & $2.25 \pm 0.20$ & $ 2.26 \pm 0.28$ \\
CHSS 2668 & $ -30 \pm 11$ & $22.4 \pm 1.5$ &    8888 &    4.20 & $ 0.00$ &      A & $1.62 \pm 0.20$ & $ 3.42 \pm 0.41$ \\
CHSS 2669 & $ -84 \pm 15$ & $40.6 \pm 2.1$ &    6113 &    4.53 & $-0.99$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2670 & $-135 \pm 10$ & $21.6 \pm 1.5$ &    9145 &    3.24 & $-2.57$ &    BHB & $0.63 \pm 0.16$ & $ 4.10 \pm 0.43$ \\
CHSS 2671 & $  36 \pm 18$ & $35.3 \pm 2.3$ &    6510 &    4.62 & $-1.40$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2672 & $ -99 \pm 11$ & $22.1 \pm 1.3$ &    8395 &    3.33 & $-1.54$ &    BHB & $0.67 \pm 0.11$ & $ 7.48 \pm 0.61$ \\
CHSS 2673 & $-125 \pm 11$ & $23.7 \pm 1.7$ &    8190 &    3.90 & $-0.40$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2674 & $ -22 \pm 12$ & $25.9 \pm 1.9$ &    7312 &    3.90 & $-0.71$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2675 & $  15 \pm 12$ & $29.7 \pm 1.6$ &    6960 &    3.33 & $-0.79$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2676 & $-148 \pm 10$ & $21.4 \pm 1.3$ &    8352 &    3.10 & $-2.01$ &    BHB & $0.58 \pm 0.11$ & $ 5.58 \pm 0.45$ \\
CHSS 2677 & $ -59 \pm 12$ & $27.6 \pm 1.3$ &    7500 &    3.60 & $-1.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2678 & $ -34 \pm 13$ & $28.0 \pm 2.4$ &    7070 &    3.57 & $-0.78$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2679 & $  32 \pm 14$ & $21.7 \pm 3.8$ &    7805 &    4.30 & $-0.92$ &      A & $2.61 \pm 0.20$ & $ 1.42 \pm 0.19$ \\
CHSS 2680 & $  18 \pm 17$ & $42.2 \pm 2.3$ &    6046 &    4.84 & $-1.29$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2681 & $ -86 \pm 14$ & $30.6 \pm 4.1$ &    6380 &    3.69 & $-1.58$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2682 & $ -55 \pm 11$ & $21.1 \pm 1.4$ &    8412 &    3.45 & $-2.71$ &    BHB & $0.42 \pm 0.11$ & $ 8.38 \pm 0.68$ \\
CHSS 2683 & $-179 \pm 11$ & $32.6 \pm 2.3$ &    7140 &    3.76 & $-0.30$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2684 & $-255 \pm 12$ & $27.4 \pm 3.2$ &    7412 &    3.40 & $-1.60$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2685 & $   2 \pm 10$ & $39.3 \pm 1.7$ &    6187 &    4.07 & $-0.63$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2686 & $-100 \pm 10$ & $21.2 \pm 1.4$ &    8598 &    3.20 & $-2.43$ &    BHB & $0.53 \pm 0.12$ & $ 4.37 \pm 0.37$ \\
CHSS 2687 & $  -2 \pm 12$ & $22.9 \pm 1.7$ &    8592 &    4.03 & $-1.89$ &      A & $2.56 \pm 0.20$ & $ 2.67 \pm 0.33$ \\
CHSS 2688 & $ -20 \pm 13$ & $22.4 \pm 1.8$ &    8410 &    3.89 & $-0.85$ &    BHB & $0.78 \pm 0.10$ & $ 6.88 \pm 0.52$ \\
CHSS 2689 & $ -70 \pm 10$ & $21.7 \pm 1.3$ &    9338 &    3.30 & $-0.24$ &  BHB/A & $1.44 \pm 0.20$ & $ 2.75 \pm 0.33$ \\
CHSS 2690 & $   1 \pm 11$ & $26.5 \pm 1.4$ &    7338 &    3.60 & $-0.72$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2691 & $-101 \pm 13$ & $21.5 \pm 1.8$ &    8402 &    3.86 & $-2.16$ &      A & $2.68 \pm 0.20$ & $ 3.39 \pm 0.42$ \\
CHSS 2692 & $  33 \pm 12$ & $22.4 \pm 1.4$ &    9348 &    3.88 & $-0.08$ &      A & $1.50 \pm 0.20$ & $ 2.18 \pm 0.26$ \\
CHSS 2693 & $-138 \pm 12$ & $21.0 \pm 1.5$ &    8840 &    3.39 & $-1.02$ &    BHB & $0.83 \pm 0.12$ & $ 6.33 \pm 0.55$ \\
CHSS 2694 & $-132 \pm 13$ & $19.7 \pm 1.2$ &    7750 &    2.80 & $-2.49$ &    BHB & $0.37 \pm 0.09$ & $11.11 \pm 0.89$ \\
CHSS 2695 & $-215 \pm 10$ & $21.4 \pm 1.3$ &    8330 &    3.12 & $-2.20$ &    BHB & $0.55 \pm 0.11$ & $ 5.42 \pm 0.45$ \\
CHSS 2696 & $  13 \pm 15$ & $22.1 \pm 1.2$ &    8585 &    3.53 & $-0.41$ &      A & $1.78 \pm 0.20$ & $ 3.10 \pm 0.37$ \\
CHSS 2697 & $  -1 \pm 12$ & $33.5 \pm 2.6$ &    6746 &    3.65 & $-0.73$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2698 & $ -30 \pm 10$ & $14.5 \pm 1.6$ &    8412 &    3.44 & $-1.89$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2699 & $ -31 \pm 10$ & $25.4 \pm 1.6$ &    8000 &    4.30 & $-0.62$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2700 & $ -47 \pm 12$ & $40.0 \pm 1.8$ &    6122 &    3.83 & $-0.54$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2701 & $  -9 \pm 10$ & $15.7 \pm 1.5$ &    8024 &    3.31 & $-2.04$ &    BHB & $1.15 \pm 0.28$ & $ 2.95 \pm 0.48$ \\
CHSS 2702 & $-263 \pm 10$ & $21.9 \pm 1.4$ &    9105 &    3.17 & $ 0.00$ &  BHB/A & $1.36 \pm 0.20$ & $ 2.33 \pm 0.28$ \\
CHSS 2703 & $  -1 \pm 11$ & $26.7 \pm 1.2$ &    7402 &    3.37 & $-0.34$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2704 & $  40 \pm 14$ & $36.1 \pm 1.7$ &    6516 &    4.29 & $-0.66$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2705 & $ -22 \pm 12$ & $36.1 \pm 1.6$ &    6291 &    4.31 & $-1.15$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2706 & $   9 \pm 14$ & $29.6 \pm 2.7$ &    7412 &    3.60 & $-1.27$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2707 & $-373 \pm 12$ & $29.0 \pm 4.0$ &    6549 &    2.13 & $-1.46$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2708 & $ -43 \pm 10$ & $21.2 \pm 1.2$ &    9750 &    3.53 & $ 0.00$ &  BHB/A & $1.25 \pm 0.20$ & $ 3.18 \pm 0.38$ \\
CHSS 1291 & $  53 \pm 10$ & $27.4 \pm 1.3$ &    7404 &    3.80 & $-0.30$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2709 & $ -35 \pm 10$ & $22.2 \pm 1.2$ &    8662 &    3.33 & $-1.65$ &    BHB & $0.71 \pm 0.13$ & $ 4.01 \pm 0.35$ \\
CHSS 2710 & $ -68 \pm 12$ & $30.1 \pm 2.7$ &    6938 &    2.79 & $-0.93$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2711 & $ -47 \pm 10$ & $20.8 \pm 1.5$ &    8562 &    3.38 & $-0.46$ &  BHB/A & $1.82 \pm 0.20$ & $ 5.73 \pm 0.73$ \\
CHSS 2712 & $   5 \pm 10$ & $21.3 \pm 1.4$ &    8655 &    4.30 & $-1.45$ &      A & $2.24 \pm 0.20$ & $ 1.54 \pm 0.18$ \\
CHSS 2713 & $ -27 \pm 10$ & $19.8 \pm 1.3$ &    8410 &    3.90 & $-2.72$ &    BHB & $0.45 \pm 0.12$ & $ 2.80 \pm 0.23$ \\
CHSS 2714 & $-107 \pm 29$ & $34.6 \pm 2.3$ &    6184 &    3.70 & $-1.26$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2715 & $  27 \pm 11$ & $30.1 \pm 1.5$ &    7230 &    3.79 & $-0.16$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2716 & $ -27 \pm 18$ & $31.3 \pm 3.0$ &    6875 &    3.28 & $-1.41$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2717 & $   4 \pm 11$ & $16.2 \pm 1.2$ &    8613 &    3.94 & $-0.89$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2718 & $ -54 \pm 12$ & $18.7 \pm 1.4$ &    8180 &    3.20 & $-2.15$ &    BHB & $0.55 \pm 0.11$ & $ 3.20 \pm 0.29$ \\
CHSS 2719 & $ -18 \pm 13$ & $28.1 \pm 3.1$ &    7363 &    4.29 & $-0.19$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2720 & $ -92 \pm 23$ & $35.0 \pm 1.8$ &    6672 &    4.29 & $-0.45$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2721 & $ -19 \pm 14$ & $35.8 \pm 2.1$ &    6452 &    4.50 & $-1.13$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2722 & $ -93 \pm 10$ & $19.6 \pm 1.3$ &    8588 &    3.80 & $-2.86$ &    BHB & $0.37 \pm 0.10$ & $ 6.54 \pm 0.55$ \\
CHSS 2723 & $-231 \pm 13$ & $24.7 \pm 3.0$ &    7664 &    3.85 & $-1.46$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2724 & $-231 \pm 11$ & $21.0 \pm 1.2$ &    8090 &    3.00 & $-3.00$ &    BHB & $0.31 \pm 0.09$ & $ 9.46 \pm 0.75$ \\
CHSS 2725 & $  23 \pm 12$ & $20.8 \pm 2.2$ &    7662 &    3.40 & $-1.49$ &      A & $2.72 \pm 0.20$ & $ 1.39 \pm 0.18$ \\
CHSS 2726 & $ -38 \pm 12$ & $32.2 \pm 2.6$ &    7136 &    4.04 & $-0.44$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2727 & $ -21 \pm 12$ & $26.2 \pm 1.2$ &    7612 &    3.50 & $-0.64$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2728 & $ -41 \pm 15$ & $19.8 \pm 3.1$ &    7596 &    4.20 & $-0.54$ &      A & $2.47 \pm 0.20$ & $ 1.86 \pm 0.26$ \\
CHSS 2729 & $  54 \pm 12$ & $21.6 \pm 1.2$ &    8500 &    3.28 & $-2.38$ &    BHB & $0.52 \pm 0.12$ & $10.21 \pm 0.90$ \\
CHSS 2730 & $  -2 \pm 17$ & $33.7 \pm 3.1$ &    6596 &    4.17 & $-1.07$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2731 & $  50 \pm 10$ & $20.5 \pm 1.2$ &    8435 &    4.10 & $-1.83$ &    BHB & $0.60 \pm 0.10$ & $ 3.48 \pm 0.27$ \\
CHSS 2732 & $  -6 \pm 11$ & $29.3 \pm 2.8$ &    7509 &    3.79 & $-0.98$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2733 & $  23 \pm 14$ & $31.8 \pm 2.4$ &    7069 &    3.95 & $-0.20$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2734 & $   7 \pm 14$ & $30.0 \pm 2.5$ &    6858 &    3.53 & $-0.84$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2735 & $   1 \pm 16$ & $19.6 \pm 4.9$ &    7666 &    4.06 & $-0.66$ &      A & $2.43 \pm 0.20$ & $ 3.44 \pm 0.49$ \\
CHSS 2736 & $-178 \pm 14$ & $20.7 \pm 1.2$ &    9000 &    3.08 & $-1.77$ &    BHB & $0.79 \pm 0.16$ & $ 6.64 \pm 0.71$ \\
CHSS 2737 & $ -28 \pm 12$ & $20.0 \pm 1.3$ &    7838 &    3.00 & $-2.06$ &    BHB & $0.46 \pm 0.08$ & $ 5.33 \pm 0.40$ \\
CHSS 1297 & $-106 \pm 11$ & $21.6 \pm 1.6$ &    8928 &    3.26 & $-2.03$ &    BHB & $0.71 \pm 0.15$ & $ 5.08 \pm 0.51$ \\
CHSS 2738 & $-249 \pm 10$ & $20.6 \pm 1.4$ &    8562 &    3.24 & $-1.60$ &    BHB & $0.67 \pm 0.11$ & $ 4.46 \pm 0.36$ \\
CHSS 2739 & $   8 \pm 10$ & $21.7 \pm 1.3$ &    8562 &    3.06 & $-1.55$ &    BHB & $0.72 \pm 0.12$ & $ 2.81 \pm 0.24$ \\
CHSS 2740 & $  24 \pm 14$ & $40.0 \pm 2.0$ &    6144 &    4.85 & $-1.15$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2741 & $-151 \pm 13$ & $20.4 \pm 1.9$ &    7750 &    3.40 & $-1.33$ &    BHB & $0.57 \pm 0.08$ & $11.13 \pm 0.94$ \\
CHSS 2742 & $  -3 \pm 18$ & $35.7 \pm 2.1$ &    6517 &    4.09 & $-0.94$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2743 & $-319 \pm 16$ & $27.8 \pm 3.3$ &    6836 & \nodata & $-1.81$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2744 & $  45 \pm 38$ &       \nodata  & \nodata & \nodata & \nodata &     DA &       \nodata   &        \nodata   \\
CHSS 2745 & $ -66 \pm 18$ & $36.7 \pm 1.4$ &    6612 &    4.78 & $-0.75$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2746 & $  -8 \pm 12$ & $33.3 \pm 2.0$ &    7038 &    4.39 & $ 0.10$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2747 & $-186 \pm 10$ & $21.6 \pm 1.3$ &    8636 &    3.15 & $-2.16$ &    BHB & $0.63 \pm 0.14$ & $ 7.67 \pm 0.73$ \\
CHSS 2748 & $-194 \pm 10$ & $19.9 \pm 1.5$ &    9750 &    3.27 & $-3.00$ &    BHB & $0.67 \pm 0.20$ & $ 7.57 \pm 0.95$ \\
CHSS 2749 & $  29 \pm 12$ & $37.1 \pm 1.5$ &    6300 &    4.30 & $-1.14$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2750 & $   8 \pm 15$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 2751 & $ -49 \pm 14$ & $20.9 \pm 4.3$ &    7485 &    3.92 & $-0.81$ &      A & $2.62 \pm 0.20$ & $ 3.28 \pm 0.45$ \\
CHSS 2752 & $ -23 \pm 17$ & $37.1 \pm 3.6$ &    6075 &    4.16 & $-0.94$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2753 & $ -50 \pm 16$ & $34.7 \pm 2.2$ &    6696 &    4.75 & $-1.17$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2754 & $   6 \pm 10$ & $20.6 \pm 3.2$ &    7562 &    2.90 & $-1.11$ &    BHB & $0.59 \pm 0.08$ & $ 3.13 \pm 0.24$ \\
CHSS 2755 & $ -36 \pm 12$ & $39.6 \pm 2.6$ &    6316 &    4.42 & $-0.30$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1311 & $  43 \pm 10$ & $21.6 \pm 1.4$ &    9750 &    3.98 & $ 0.00$ &      A & $1.30 \pm 0.20$ & $ 4.33 \pm 0.53$ \\
CHSS 2756 & $ -27 \pm 11$ & $38.6 \pm 2.0$ &    6188 &    4.45 & $-0.88$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2757 & $-132 \pm 10$ & $15.4 \pm 1.5$ &    7862 &    4.40 & $-2.99$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2758 & $-245 \pm 10$ & $20.2 \pm 1.2$ &    8112 &    3.10 & $-1.88$ &    BHB & $0.57 \pm 0.10$ & $ 2.80 \pm 0.21$ \\
CHSS 2759 & $-136 \pm 12$ & $36.4 \pm 1.9$ &    6363 &    4.02 & $-0.87$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2760 & $ -97 \pm 11$ & $26.9 \pm 1.7$ &    7520 &    3.76 & $-1.04$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1315 & $ -19 \pm 11$ & $25.9 \pm 3.1$ &    7312 &    4.10 & $-1.33$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2761 & $ -40 \pm 14$ & $20.5 \pm 2.0$ &    7888 &    3.50 & $-1.03$ &    BHB & $0.64 \pm 0.08$ & $ 4.65 \pm 0.35$ \\
CHSS 2762 & $ -63 \pm 11$ & $21.9 \pm 1.4$ &    8750 &    3.19 & $-1.80$ &    BHB & $0.71 \pm 0.14$ & $ 3.47 \pm 0.32$ \\
CHSS 2763 & $ -90 \pm 12$ & $35.6 \pm 1.6$ &    6754 &    4.65 & $-0.29$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2764 & $-436 \pm 11$ & $21.3 \pm 1.3$ &    7898 &    2.40 & $-2.53$ &    BHB & $0.40 \pm 0.09$ & $10.94 \pm 0.86$ \\
CHSS 2765 & $ -19 \pm 12$ & $25.0 \pm 1.5$ &    8062 &    4.10 & $-0.65$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2766 & $   9 \pm 13$ & $19.3 \pm 3.6$ &    7838 &    4.30 & $-1.43$ &      A & $2.81 \pm 0.20$ & $ 1.40 \pm 0.21$ \\
CHSS 2767 & $  17 \pm 16$ & $42.0 \pm 2.7$ &    5897 &    4.51 & $-0.62$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2768 & $   8 \pm 10$ & $22.4 \pm 1.0$ &    8582 &    4.08 & $-0.24$ &      A & $1.79 \pm 0.20$ & $ 1.74 \pm 0.21$ \\
CHSS 2769 & $-133 \pm 14$ & $37.1 \pm 2.8$ &    6270 &    4.28 & $-1.28$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2770 & $-225 \pm 10$ & $21.0 \pm 1.2$ &    8362 &    3.40 & $-1.70$ &    BHB & $0.62 \pm 0.10$ & $ 9.08 \pm 0.78$ \\
CHSS 2771 & $ -25 \pm 13$ & $19.7 \pm 2.7$ &    7500 &    3.80 & $-1.43$ &      A & $2.79 \pm 0.20$ & $ 1.30 \pm 0.18$ \\
CHSS 2772 & $ -56 \pm 13$ & $27.6 \pm 1.8$ &    7338 &    3.60 & $-0.54$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2773 & $ -45 \pm 11$ & $26.6 \pm 1.4$ &    7612 &    3.80 & $-0.67$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2774 & $  45 \pm 10$ & $18.7 \pm 1.2$ &    8362 &    4.40 & $-2.98$ &      A & $3.17 \pm 0.20$ & $ 2.36 \pm 0.33$ \\
CHSS 2775 & $-116 \pm 13$ & $24.7 \pm 1.2$ &    8000 &    3.90 & $-0.65$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2776 & $  28 \pm 32$ &       \nodata  & \nodata & \nodata & \nodata &     DA &       \nodata   &        \nodata   \\
CHSS 2777 & $ -66 \pm 10$ & $25.7 \pm 1.4$ &    7575 &    3.40 & $-0.81$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2778 & $ -13 \pm 14$ & $43.1 \pm 2.2$ &    6034 &    4.02 & $-0.80$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2779 & $ -57 \pm 14$ & $36.6 \pm 1.8$ &    6246 &    4.66 & $-1.22$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2780 & $ -23 \pm 13$ & $39.7 \pm 2.7$ &    6215 &    4.68 & $-1.03$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2781 & $  26 \pm 16$ & $46.3 \pm 4.7$ & \nodata & \nodata & $-0.84$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2782 & $   8 \pm 12$ & $37.5 \pm 1.7$ &    6298 &    4.29 & $-1.10$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2783 & $-223 \pm 19$ & $29.9 \pm 2.9$ &    7331 &    3.30 & $-1.61$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2784 & $ -87 \pm 12$ & $20.2 \pm 1.2$ &    8088 &    2.80 & $-1.34$ &    BHB & $0.63 \pm 0.09$ & $ 6.68 \pm 0.50$ \\
CHSS 2785 & $  88 \pm 15$ & $22.4 \pm 1.5$ &    9750 &    3.97 & $-0.14$ &      A & $1.16 \pm 0.20$ & $ 5.78 \pm 0.76$ \\
CHSS 2786 & $-159 \pm 13$ & $22.1 \pm 2.2$ &    9451 &    3.28 & $ 0.00$ &  BHB/A & $1.30 \pm 0.20$ & $ 4.84 \pm 0.60$ \\
CHSS 2787 & $  44 \pm 18$ & $22.2 \pm 1.8$ &    7912 &    3.00 & $-1.31$ &      A & $2.38 \pm 0.20$ & $ 3.89 \pm 0.49$ \\
CHSS 2788 & $  56 \pm 13$ & $43.7 \pm 2.7$ &    5995 &    4.55 & $-0.78$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2789 & $  29 \pm 11$ & $38.5 \pm 2.2$ &    6229 &    4.78 & $-0.37$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2790 & $  50 \pm 13$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 2791 & $ 194 \pm 18$ & $35.5 \pm 2.9$ &    6804 &    4.65 & $-1.97$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1324 & $   3 \pm 14$ & $31.1 \pm 2.5$ &    6814 &    3.88 & $-0.83$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2792 & $-126 \pm 12$ & $21.4 \pm 1.6$ &    8438 &    2.50 & $ 0.00$ &  BHB/A & $1.53 \pm 0.20$ & $ 4.97 \pm 0.61$ \\
CHSS 2793 & $-238 \pm 10$ & $21.3 \pm 1.2$ &    8162 &    3.40 & $-1.60$ &    BHB & $0.62 \pm 0.10$ & $ 2.89 \pm 0.21$ \\
CHSS 1326 & $-131 \pm 10$ & $21.2 \pm 1.2$ &    8088 &    3.10 & $-1.74$ &    BHB & $0.60 \pm 0.10$ & $ 3.81 \pm 0.29$ \\
CHSS 2794 & $   1 \pm 17$ & $26.5 \pm 2.4$ &    7155 &    3.40 & $-1.66$ &    BHB & $0.39 \pm 0.09$ & $10.69 \pm 0.80$ \\
CHSS 2795 & $ -85 \pm 11$ & $21.7 \pm 1.6$ &    8355 &    3.17 & $-1.69$ &    BHB & $0.65 \pm 0.11$ & $ 4.14 \pm 0.33$ \\
CHSS 2796 & $  61 \pm 14$ & $31.8 \pm 2.2$ &    6770 &    3.99 & $-0.90$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1327 & $-341 \pm 11$ & $21.5 \pm 1.6$ &    8000 &    3.10 & $-3.00$ &    BHB & $0.27 \pm 0.09$ & $ 8.63 \pm 0.63$ \\
CHSS 2797 & $ -11 \pm 10$ & $30.9 \pm 3.4$ &    7319 &    3.87 & $-0.22$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2798 & $  11 \pm 11$ & $21.1 \pm 2.9$ &    7750 &    4.10 & $-1.28$ &      A & $2.65 \pm 0.20$ & $ 1.51 \pm 0.20$ \\
CHSS 2799 & $-268 \pm 19$ & $35.8 \pm 2.8$ &    6453 &    3.78 & $-1.38$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2800 & $ -30 \pm 11$ & $21.5 \pm 1.6$ &    8328 &    3.00 & $-2.29$ &    BHB & $0.54 \pm 0.12$ & $ 6.94 \pm 0.59$ \\
CHSS 1328 & $ -33 \pm 10$ & $21.1 \pm 1.4$ &    8000 &    3.50 & $-1.90$ &    BHB & $0.51 \pm 0.09$ & $ 6.07 \pm 0.44$ \\
CHSS 2801 & $-143 \pm 12$ & $22.1 \pm 1.4$ &    8388 &    3.61 & $-0.14$ &      A & $1.84 \pm 0.20$ & $ 2.92 \pm 0.35$ \\
CHSS 2802 & $ -29 \pm 11$ & $28.3 \pm 1.4$ &    7301 &    3.70 & $-0.15$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2803 & $ -64 \pm 14$ & $31.5 \pm 2.8$ &    6843 &    3.90 & $-0.81$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2804 & $  -8 \pm 16$ & $37.6 \pm 1.8$ &    6160 &    4.22 & $-0.88$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2805 & $ -35 \pm 11$ & $29.6 \pm 2.1$ &    7054 &    3.42 & $-0.27$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2806 & $ -38 \pm 15$ & $40.2 \pm 2.2$ &    6230 &    4.86 & $-1.32$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2807 & $ -56 \pm 20$ & $38.0 \pm 2.8$ &    6293 &    3.73 & $-1.25$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2808 & $  17 \pm 13$ & $21.3 \pm 3.8$ &    7562 &    3.50 & $-1.32$ &    BHB & $0.49 \pm 0.09$ & $ 3.87 \pm 0.31$ \\
CHSS 2809 & $  28 \pm 12$ & $47.5 \pm 6.5$ &    6500 &    4.00 & $-1.38$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2810 & $ -69 \pm 22$ & $39.0 \pm 3.0$ &    6358 &    4.70 & $-1.29$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2811 & $-495 \pm 11$ & $20.6 \pm 1.2$ &    9402 &    3.30 & $-0.17$ &  BHB/A & $1.40 \pm 0.20$ & $ 3.51 \pm 0.42$ \\
CHSS 2812 & $   7 \pm 16$ & $28.0 \pm 2.9$ &    7750 &    4.00 & $-1.47$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2813 & $-180 \pm 10$ & $21.6 \pm 1.4$ &    9750 &    3.95 & $ 0.00$ &      A & $0.95 \pm 0.20$ & $ 2.90 \pm 0.39$ \\
CHSS 2814 & $ -97 \pm 11$ & $22.6 \pm 1.3$ &    8680 &    3.99 & $-0.28$ &      A & $1.71 \pm 0.20$ & $ 3.85 \pm 0.47$ \\
CHSS 2815 & $  40 \pm 13$ & $21.9 \pm 1.6$ &    8088 &    3.60 & $-1.08$ &      A & $2.28 \pm 0.20$ & $ 2.09 \pm 0.25$ \\
CHSS 2816 & $ -94 \pm 14$ & $33.6 \pm 3.4$ &    6548 &    4.20 & $-1.38$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2817 & $ -18 \pm 11$ & $35.5 \pm 1.7$ &    6643 &    3.92 & $-0.14$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2818 & $ -37 \pm 47$ & $36.8 \pm 2.1$ &    6577 &    4.58 & $-0.52$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2819 & $ -20 \pm 10$ & $20.9 \pm 1.2$ &    8338 &    3.05 & $-1.96$ &    BHB & $0.57 \pm 0.10$ & $ 7.16 \pm 0.58$ \\
CHSS 2820 & $-108 \pm 11$ & $21.4 \pm 1.4$ &    8338 &    3.44 & $-1.39$ &    BHB & $0.71 \pm 0.11$ & $ 6.41 \pm 0.51$ \\
CHSS 2821 & $-236 \pm 16$ & $39.0 \pm 2.7$ &    5948 &    4.10 & $-1.63$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2822 & $-294 \pm 13$ & $27.0 \pm 2.5$ &    7372 &    4.54 & $-0.79$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2823 & $ -18 \pm 12$ & $31.0 \pm 2.6$ &    7675 &    4.28 & $-0.78$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2824 & $-151 \pm 10$ & $21.0 \pm 1.2$ &    8088 &    3.20 & $-1.65$ &    BHB & $0.60 \pm 0.10$ & $ 5.75 \pm 0.43$ \\
CHSS 2825 & $-325 \pm 10$ & $20.1 \pm 1.9$ &    8312 &    3.41 & $-3.00$ &    BHB & $0.29 \pm 0.09$ & $ 8.47 \pm 0.67$ \\
CHSS 2826 & $ -83 \pm 13$ & $39.7 \pm 2.5$ &    6047 &    4.61 & $-0.79$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2827 & $-425 \pm 10$ & $21.1 \pm 1.9$ &    9342 &    3.24 & $-2.72$ &    BHB & $0.65 \pm 0.18$ & $ 6.31 \pm 0.72$ \\
CHSS 2828 & $ -36 \pm 11$ & $25.0 \pm 1.2$ &    8112 &    4.20 & $-0.28$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2829 & $-197 \pm 11$ & $21.4 \pm 2.0$ &    9385 &    3.36 & $-0.13$ &  BHB/A & $1.38 \pm 0.20$ & $ 4.87 \pm 0.60$ \\
CHSS 2830 & $-106 \pm 11$ & $20.6 \pm 2.1$ &    8412 &    4.10 & $-1.24$ &      A & $2.31 \pm 0.20$ & $ 1.48 \pm 0.18$ \\
CHSS 2831 & $-279 \pm 13$ & $20.8 \pm 2.6$ &    7888 &    3.90 & $-1.20$ &      A & $2.60 \pm 0.20$ & $ 1.35 \pm 0.18$ \\
CHSS 2832 & $ -36 \pm 16$ & $40.9 \pm 2.0$ &    6225 &    4.48 & $-0.72$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2833 & $-243 \pm 12$ & $21.6 \pm 1.8$ &    8880 &    3.16 & $-0.25$ &  BHB/A & $1.55 \pm 0.20$ & $ 5.30 \pm 0.67$ \\
CHSS 2834 & $ -60 \pm 12$ & $32.1 \pm 3.4$ &    6883 &    4.35 & $-0.95$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2835 & $ -59 \pm 39$ & $36.3 \pm 2.3$ &    5676 &    3.58 & $-0.95$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2836 & $-388 \pm 13$ & $21.0 \pm 2.9$ &    7849 &    3.80 & $-0.91$ &      A & $2.47 \pm 0.20$ & $ 2.48 \pm 0.32$ \\
CHSS 2837 & $  30 \pm 11$ & $30.9 \pm 2.5$ &    6908 &    4.38 & $-0.93$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2838 & $ -28 \pm 12$ & $33.2 \pm 2.3$ &    6589 &    3.19 & $-0.83$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2839 & $   3 \pm 10$ & $20.2 \pm 1.3$ &    8902 &    4.40 & $-1.41$ &      A & $2.14 \pm 0.20$ & $ 2.66 \pm 0.32$ \\
CHSS 2840 & $ -22 \pm 10$ & $29.7 \pm 3.8$ &    7459 &    4.00 & $-0.76$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2841 & $-136 \pm 11$ & $21.3 \pm 1.2$ &    8138 &    3.90 & $-0.90$ &      A & $2.28 \pm 0.20$ & $ 1.57 \pm 0.19$ \\
CHSS 2842 & $-117 \pm 10$ & $21.3 \pm 1.3$ &    8075 &    2.80 & $-1.55$ &    BHB & $0.63 \pm 0.10$ & $ 3.85 \pm 0.29$ \\
CHSS 2843 & $  17 \pm 11$ & $27.0 \pm 1.1$ &    6000 &    4.30 & $-2.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2844 & $ -63 \pm  9$ & $19.0 \pm 1.2$ &    8812 &    4.10 & $-1.77$ &    BHB & $0.63 \pm 0.11$ & $ 3.91 \pm 0.34$ \\
CHSS 2845 & $-148 \pm 17$ & $35.4 \pm 3.0$ &    6122 &    4.19 & $-1.19$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2846 & $-107 \pm  9$ & $15.5 \pm 1.3$ &    8361 &    3.20 & $-1.54$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2847 & $-257 \pm 11$ & $20.6 \pm 1.2$ &    8062 &    3.20 & $-2.11$ &    BHB & $0.52 \pm 0.10$ & $ 6.89 \pm 0.54$ \\
CHSS 2848 & $  15 \pm 10$ & $20.3 \pm 1.3$ &    8838 &    4.30 & $-2.53$ &    BHB & $0.45 \pm 0.10$ & $ 4.02 \pm 0.32$ \\
CHSS 2849 & $ -76 \pm 10$ & $21.5 \pm 1.4$ &    8172 &    3.20 & $-1.88$ &    BHB & $0.56 \pm 0.10$ & $ 7.18 \pm 0.55$ \\
CHSS 2850 & $   4 \pm 10$ & $21.7 \pm 1.6$ &    8612 &    3.12 & $ 0.00$ &  BHB/A & $1.54 \pm 0.20$ & $ 5.62 \pm 0.71$ \\
CHSS 2851 & $  35 \pm 12$ & $27.0 \pm 1.8$ &    7159 &    3.51 & $-0.58$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2852 & $  63 \pm 13$ & $22.7 \pm 2.0$ &    8571 &    3.84 & $-0.20$ &      A & $1.75 \pm 0.20$ & $ 3.66 \pm 0.45$ \\
CHSS 2853 & $ -69 \pm 14$ & $32.9 \pm 2.3$ &    6839 &    4.25 & $-1.09$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2854 & $-293 \pm 13$ & $22.0 \pm 1.0$ &    9118 &    4.13 & $-0.65$ &      A & $1.81 \pm 0.20$ & $ 3.49 \pm 0.42$ \\
CHSS 2855 & $ -76 \pm 17$ & $38.0 \pm 1.9$ &    6055 &    4.58 & $-1.05$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2856 & $   4 \pm 15$ & $39.4 \pm 2.6$ & \nodata & \nodata & $-3.22$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2857 & $-119 \pm 28$ & $34.1 \pm 2.7$ &    6648 &    3.89 & $-1.96$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2858 & $ -58 \pm 20$ & $37.6 \pm 1.5$ &    5873 &    4.12 & $-1.47$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2859 & $  10 \pm 10$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 2860 & $ -38 \pm 12$ & $17.1 \pm 1.9$ &    8638 &    4.30 & $-2.70$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2861 & $-174 \pm 12$ & $33.1 \pm 2.4$ &    6762 &    3.35 & $-0.66$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2862 & $ -24 \pm 10$ & $21.4 \pm 1.5$ &    8645 &    3.33 & $-1.04$ &    BHB & $0.83 \pm 0.12$ & $ 8.38 \pm 0.77$ \\
CHSS 2863 & $ -54 \pm 16$ & $38.0 \pm 2.5$ &    6105 &    4.23 & $-1.34$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2864 & $ -61 \pm 14$ & $38.0 \pm 1.9$ &    6379 &    4.46 & $-0.58$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2865 & $-220 \pm 11$ & $19.9 \pm 2.4$ &    7612 &    3.10 & $-1.75$ &    BHB & $0.46 \pm 0.08$ & $ 6.42 \pm 0.51$ \\
CHSS 2866 & $   8 \pm 10$ & $18.5 \pm 1.2$ &    8616 &    3.54 & $-1.66$ &      A & $1.98 \pm 0.20$ & $ 1.83 \pm 0.22$ \\
CHSS 2867 & $-104 \pm 12$ & $32.0 \pm 3.4$ &    6912 &    4.58 & $-0.96$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2868 & $  29 \pm 11$ & $22.0 \pm 1.7$ &    8305 &    4.30 & $-0.39$ &      A & $2.09 \pm 0.20$ & $ 1.44 \pm 0.18$ \\
CHSS 2869 & $-237 \pm 11$ & $21.7 \pm 1.5$ &    8750 &    3.01 & $ 0.00$ &  BHB/A & $1.49 \pm 0.20$ & $ 3.02 \pm 0.36$ \\
CHSS 2870 & $-146 \pm 15$ & $39.5 \pm 2.6$ &    5969 &    4.54 & $-1.33$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2871 & $ -41 \pm 13$ & $36.6 \pm 2.3$ &    6551 &    4.97 & $-0.96$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2872 & $   8 \pm 17$ & $40.2 \pm 1.9$ &    6144 &    4.78 & $-0.87$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2873 & $   7 \pm 11$ & $22.3 \pm 1.3$ &    8612 &    3.72 & $-0.58$ &      A & $1.87 \pm 0.20$ & $ 1.88 \pm 0.23$ \\
CHSS 2874 & $  15 \pm 11$ & $31.3 \pm 2.3$ &    6954 &    4.28 & $-0.81$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2875 & $-196 \pm 11$ & $21.8 \pm 1.3$ &    9635 &    3.23 & $ 0.00$ &      A & $1.27 \pm 0.20$ & $ 5.52 \pm 0.69$ \\
CHSS 2876 & $  46 \pm 10$ & $29.2 \pm 1.7$ &    7029 &    3.34 & $-0.77$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2877 & $-149 \pm 13$ & $28.3 \pm 2.6$ &    6864 &    3.36 & $-0.43$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2878 & $  -9 \pm 10$ & $28.9 \pm 1.2$ &    7281 &    3.51 & $-0.10$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2879 & $ -83 \pm 11$ & $22.2 \pm 2.1$ &    8588 &    4.20 & $-0.12$ &      A & $1.81 \pm 0.20$ & $ 2.09 \pm 0.25$ \\
CHSS 2880 & $  47 \pm 24$ & $38.5 \pm 2.3$ &    6317 &    4.16 & $-1.11$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2881 & $ -28 \pm 13$ & $21.7 \pm 2.2$ &    7750 &    3.30 & $-1.18$ &      A & $2.49 \pm 0.20$ & $ 2.32 \pm 0.29$ \\
CHSS 2882 & $  35 \pm 10$ & $34.3 \pm 1.5$ &    6796 &    4.51 & $-0.37$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2883 & $-239 \pm 12$ & $21.9 \pm 1.2$ &    9370 &    3.65 & $ 0.00$ &      A & $1.38 \pm 0.20$ & $ 4.18 \pm 0.51$ \\
CHSS 2884 & $-154 \pm 12$ & $21.2 \pm 1.7$ &    8628 &    3.08 & $-1.64$ &    BHB & $0.72 \pm 0.13$ & $ 3.09 \pm 0.27$ \\
CHSS 2885 & $ -41 \pm 10$ & $26.6 \pm 2.3$ &    7286 &    3.50 & $-1.01$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2886 & $ -31 \pm 10$ & $22.3 \pm 1.2$ &    8638 &    3.88 & $-0.32$ &      A & $1.79 \pm 0.20$ & $ 1.57 \pm 0.19$ \\
CHSS 2887 & $  16 \pm 11$ & $23.0 \pm 1.8$ &    8338 &    4.07 & $-0.79$ &      A & $2.17 \pm 0.20$ & $ 3.41 \pm 0.42$ \\
CHSS 2888 & $   3 \pm 10$ & $21.7 \pm 1.9$ &    8915 &    3.22 & $-2.20$ &    BHB & $0.66 \pm 0.15$ & $ 4.98 \pm 0.49$ \\
CHSS 2889 & $ -17 \pm 10$ & $20.6 \pm 1.9$ &    7812 &    3.40 & $-1.58$ &    BHB & $0.52 \pm 0.08$ & $ 6.39 \pm 0.48$ \\
CHSS 2890 & $ -28 \pm 13$ & $37.1 \pm 2.1$ &    6401 &    4.76 & $-0.92$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2891 & $  -2 \pm 12$ & $37.1 \pm 2.8$ &    5354 &    4.69 & $-0.81$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2892 & $ -13 \pm 13$ & $41.7 \pm 2.2$ &    6496 &    4.81 & $-0.94$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2893 & $ -14 \pm 10$ & $21.6 \pm 1.3$ &    8812 &    4.20 & $-0.93$ &      A & $2.04 \pm 0.20$ & $ 1.47 \pm 0.18$ \\
CHSS 2894 & $-134 \pm 10$ & $20.0 \pm 1.2$ &    9750 &    3.76 & $ 0.00$ &  BHB/A & $1.19 \pm 0.20$ & $ 4.62 \pm 0.57$ \\
CHSS 2895 & $ -85 \pm 10$ & $26.9 \pm 1.4$ &    7663 &    4.30 & $-0.14$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2896 & $ -94 \pm 16$ & $34.3 \pm 1.9$ &    6824 &    4.56 & $-0.73$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2897 & $  -3 \pm 11$ & $22.3 \pm 1.9$ &    8388 &    4.14 & $-1.20$ &      A & $2.38 \pm 0.20$ & $ 2.88 \pm 0.36$ \\
CHSS 2898 & $ -63 \pm 10$ & $21.3 \pm 1.8$ &    8870 &    3.33 & $-0.33$ &  BHB/A & $1.58 \pm 0.20$ & $ 2.87 \pm 0.34$ \\
CHSS 2899 & $ -11 \pm 10$ & $27.6 \pm 1.9$ &    7313 &    3.88 & $-0.57$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2900 & $  28 \pm 24$ & $39.8 \pm 2.7$ &    6643 &    4.77 & $-0.54$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2901 & $ -76 \pm 12$ & $24.0 \pm 1.9$ &    8338 &    3.96 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2902 & $ -20 \pm 26$ & $34.0 \pm 2.8$ &    6250 &    3.50 & $-1.08$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2903 & $ -63 \pm 11$ & $19.4 \pm 1.2$ &    9750 &    3.60 & $ 0.00$ &  BHB/A & $1.23 \pm 0.20$ & $ 2.41 \pm 0.29$ \\
CHSS 2904 & $-270 \pm 10$ & $20.9 \pm 1.2$ &    7862 &    2.60 & $-1.60$ &    BHB & $0.57 \pm 0.09$ & $ 4.06 \pm 0.30$ \\
CHSS 2905 & $-110 \pm 11$ & $19.2 \pm 1.4$ &    7612 &    3.17 & $-1.68$ &    BHB & $0.50 \pm 0.08$ & $ 4.22 \pm 0.36$ \\
CHSS 2906 & $  33 \pm 10$ & $21.9 \pm 1.3$ &    8196 &    3.40 & $-0.77$ &    BHB & $0.80 \pm 0.10$ & $ 3.08 \pm 0.23$ \\
CHSS 2907 & $ -92 \pm 14$ & $21.3 \pm 5.5$ &    7242 &    3.41 & $-0.46$ &      A & $2.54 \pm 0.20$ & $ 3.08 \pm 0.42$ \\
CHSS 2908 & $ -46 \pm 12$ & $20.1 \pm 4.6$ &    7120 &    3.44 & $-0.53$ &      A & $2.65 \pm 0.20$ & $ 1.18 \pm 0.17$ \\
CHSS 2909 & $ -59 \pm 11$ & $27.5 \pm 1.7$ &    7420 &    3.90 & $-0.01$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2910 & $ -95 \pm 10$ & $18.1 \pm 1.3$ &    8000 &    3.80 & $-1.78$ &    BHB & $0.48 \pm 0.08$ & $ 3.23 \pm 0.31$ \\
CHSS 2911 & $ -29 \pm 12$ & $26.3 \pm 2.1$ &    7423 &    3.90 & $ 0.05$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2912 & $-133 \pm 10$ & $22.1 \pm 1.2$ &    8575 &    3.08 & $-1.27$ &    BHB & $0.78 \pm 0.12$ & $ 6.04 \pm 0.52$ \\
CHSS 2913 & $ -66 \pm 11$ & $31.5 \pm 1.4$ &    7124 &    3.82 & $-0.44$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2914 & $  -7 \pm 24$ & $37.8 \pm 2.3$ &    6477 &    4.55 & $-0.50$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2915 & $-240 \pm 11$ & $22.1 \pm 1.2$ &    8605 &    3.16 & $-0.56$ &  BHB/A & $1.78 \pm 0.20$ & $ 2.32 \pm 0.28$ \\
CHSS 2916 & $-130 \pm 12$ & $30.3 \pm 2.2$ &    7217 &    4.33 & $-0.46$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2917 & $ -64 \pm 12$ & $26.9 \pm 2.8$ &    7750 &    3.70 & $-0.94$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2918 & $  27 \pm 20$ & $32.0 \pm 2.2$ &    6874 &    3.77 & $-0.39$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2919 & $ -40 \pm 11$ & $20.6 \pm 1.3$ &    8348 &    4.40 & $-1.42$ &    BHB & $0.65 \pm 0.09$ & $ 6.10 \pm 0.47$ \\
CHSS 2920 & $ -46 \pm 14$ & $35.9 \pm 1.9$ &    6304 &    4.07 & $-0.66$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2921 & $ -21 \pm 11$ & $25.6 \pm 1.2$ &    7812 &    3.60 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3064 & $ -65 \pm 15$ & $27.0 \pm 2.2$ &    7144 &    3.60 & $-1.13$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2922 & $-123 \pm 11$ & $21.9 \pm 1.4$ &    8362 &    3.35 & $-1.12$ &    BHB & $0.73 \pm 0.10$ & $ 4.08 \pm 0.31$ \\
CHSS 2923 & $ -27 \pm 17$ & $18.6 \pm 3.8$ &    7580 &    4.11 & $-0.82$ &      A & $2.56 \pm 0.20$ & $ 3.66 \pm 0.58$ \\
CHSS 2924 & $ -21 \pm 11$ & $26.0 \pm 1.5$ &    7500 &    3.50 & $-0.88$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2925 & $ -22 \pm 12$ & $32.6 \pm 2.7$ &    6789 &    4.00 & $-0.24$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3065 & $  -2 \pm 12$ & $26.3 \pm 2.3$ &    7429 &    3.85 & $-0.94$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2926 & $ -12 \pm 11$ & $21.9 \pm 1.6$ &    8088 &    3.60 & $-0.90$ &      A & $2.22 \pm 0.20$ & $ 2.56 \pm 0.31$ \\
CHSS 2927 & $-151 \pm 15$ & $15.9 \pm 2.3$ &    7794 &    3.92 & $-2.08$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2928 & $   9 \pm 11$ & $22.0 \pm 1.2$ &    8410 &    3.89 & $-0.28$ &      A & $1.88 \pm 0.20$ & $ 1.92 \pm 0.23$ \\
CHSS 2929 & $ -91 \pm 13$ & $29.6 \pm 1.5$ &    7212 &    3.64 & $ 0.08$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3066 & $ -20 \pm 10$ & $21.0 \pm 1.2$ &    9660 &    3.83 & $ 0.00$ &      A & $1.32 \pm 0.20$ & $ 2.07 \pm 0.25$ \\
CHSS 2930 & $ -33 \pm 13$ & $22.4 \pm 1.6$ &    8422 &    4.08 & $ 0.00$ &      A & $1.79 \pm 0.20$ & $ 3.66 \pm 0.44$ \\
CHSS 3067 & $ -68 \pm 11$ & $20.4 \pm 3.0$ &    7570 &    3.82 & $-1.07$ &      A & $2.62 \pm 0.20$ & $ 2.22 \pm 0.30$ \\
CHSS 2931 & $ -43 \pm 10$ & $32.0 \pm 1.8$ &    7026 &    3.88 & $ 0.03$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2932 & $  61 \pm 12$ & $22.5 \pm 1.6$ &    8838 &    4.07 & $ 0.00$ &      A & $1.62 \pm 0.20$ & $ 3.53 \pm 0.42$ \\
CHSS 3068 & $-217 \pm 12$ & $20.1 \pm 1.5$ &    7638 &    2.80 & $-2.14$ &    BHB & $0.43 \pm 0.08$ & $ 5.93 \pm 0.44$ \\
CHSS 3069 & $ -53 \pm 16$ & $35.3 \pm 4.7$ &    6214 &    4.71 & $-1.10$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3070 & $ -97 \pm 11$ & $20.5 \pm 1.6$ &    8592 &    4.00 & $-1.67$ &    BHB & $0.67 \pm 0.12$ & $ 6.48 \pm 0.55$ \\
CHSS 2933 & $-300 \pm124$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 2934 & $-255 \pm 11$ & $21.4 \pm 1.8$ &    9500 &    3.41 & $-2.11$ &    BHB & $0.81 \pm 0.19$ & $ 2.42 \pm 0.28$ \\
CHSS 3071 & $ -54 \pm 13$ & $21.3 \pm 1.5$ &    8185 &    3.60 & $-3.00$ &    BHB & $0.31 \pm 0.09$ & $ 8.22 \pm 0.62$ \\
CHSS 2935 & $ -26 \pm 10$ & $30.0 \pm 1.6$ &    7326 &    4.22 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3072 & $ -57 \pm 13$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 2936 & $-188 \pm 18$ & $21.2 \pm 1.9$ &    8612 &    3.97 & $-0.49$ &      A & $1.99 \pm 0.20$ & $ 5.06 \pm 0.66$ \\
CHSS 2937 & $ -62 \pm 14$ & $32.6 \pm 3.2$ &    7021 &    3.30 & $ 0.07$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2938 & $-194 \pm 23$ & $11.0 \pm 1.0$ &    6631 &    3.37 & $-1.64$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2939 & $-280 \pm 11$ & $21.3 \pm 1.4$ &    9750 &    3.56 & $-0.29$ &  BHB/A & $1.40 \pm 0.20$ & $ 3.48 \pm 0.42$ \\
CHSS 2940 & $   1 \pm 12$ & $30.6 \pm 1.8$ &    6887 &    3.61 & $-0.74$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3073 & $ -51 \pm 13$ & $20.7 \pm 3.5$ &    7862 &    4.40 & $-1.04$ &      A & $2.64 \pm 0.20$ & $ 1.61 \pm 0.22$ \\
CHSS 3074 & $ -27 \pm 14$ & $23.1 \pm 1.8$ &    8675 &    3.88 & $-0.25$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2941 & $ -21 \pm 11$ & $21.5 \pm 4.9$ &    7510 &    4.15 & $-0.57$ &      A & $2.56 \pm 0.20$ & $ 1.61 \pm 0.22$ \\
CHSS 2942 & $-152 \pm 13$ & $19.0 \pm 3.5$ &    7390 &    3.61 & $-1.08$ &      A & $2.67 \pm 0.20$ & $ 3.29 \pm 0.51$ \\
CHSS 3075 & $ -52 \pm 11$ & $21.6 \pm 1.3$ &    8312 &    3.69 & $-0.75$ &    BHB & $0.80 \pm 0.10$ & $ 2.46 \pm 0.18$ \\
CHSS 2943 & $ -21 \pm 10$ & $20.8 \pm 1.9$ &    8062 &    4.20 & $-0.94$ &      A & $2.36 \pm 0.20$ & $ 1.90 \pm 0.24$ \\
CHSS 2944 & $ -84 \pm 14$ & $19.4 \pm 3.2$ &    7228 &    3.67 & $-0.79$ &      A & $2.65 \pm 0.20$ & $ 2.44 \pm 0.37$ \\
CHSS 3076 & $  -0 \pm 12$ & $27.4 \pm 2.7$ &    8000 &    4.30 & $-0.91$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2945 & $  10 \pm 15$ & $19.0 \pm 3.8$ &    7812 &    4.20 & $-1.57$ &      A & $2.89 \pm 0.20$ & $ 1.52 \pm 0.23$ \\
CHSS 2946 & $-307 \pm 10$ & $21.6 \pm 1.2$ &    8712 &    3.19 & $-2.18$ &    BHB & $0.63 \pm 0.14$ & $ 5.14 \pm 0.47$ \\
CHSS 3077 & $-143 \pm 10$ & $21.5 \pm 1.5$ &    8852 &    3.28 & $-2.02$ &    BHB & $0.72 \pm 0.15$ & $ 2.94 \pm 0.29$ \\
CHSS 3078 & $-107 \pm 12$ & $20.5 \pm 2.7$ &    7292 &    3.05 & $-1.35$ &    BHB & $0.53 \pm 0.08$ & $10.55 \pm 0.87$ \\
CHSS 2947 & $ -56 \pm 11$ & $20.8 \pm 2.1$ &    8138 &    4.30 & $-0.77$ &      A & $2.35 \pm 0.20$ & $ 3.97 \pm 0.52$ \\
CHSS 2948 & $-219 \pm 10$ & $21.8 \pm 1.5$ &    9070 &    3.15 & $-0.44$ &  BHB/A & $1.57 \pm 0.20$ & $ 2.47 \pm 0.30$ \\
CHSS 2949 & $-225 \pm 10$ & $20.3 \pm 1.8$ &    9362 &    3.19 & $ 0.00$ &  BHB/A & $1.32 \pm 0.20$ & $ 3.38 \pm 0.41$ \\
CHSS 3138 & $ -53 \pm 12$ & $25.0 \pm 1.3$ &    8112 &    4.20 & $-0.40$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2950 & $-138 \pm 10$ & $21.4 \pm 1.3$ &    8531 &    3.23 & $-1.36$ &    BHB & $0.75 \pm 0.12$ & $ 6.18 \pm 0.53$ \\
CHSS 2951 & $ -62 \pm 10$ & $21.1 \pm 1.7$ &    9750 &    3.42 & $-0.25$ &  BHB/A & $1.32 \pm 0.20$ & $ 2.85 \pm 0.35$ \\
CHSS 2952 & $-128 \pm 11$ & $22.2 \pm 1.3$ &    8915 &    3.91 & $ 0.00$ &      A & $1.52 \pm 0.20$ & $ 2.17 \pm 0.26$ \\
CHSS 3079 & $ -50 \pm 20$ & $34.9 \pm 2.9$ &    6689 &    3.59 & $-0.81$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2953 & $ -21 \pm 10$ & $27.2 \pm 2.6$ &    7447 &    4.35 & $-0.49$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2954 & $-233 \pm 11$ & $21.4 \pm 1.2$ &    8400 &    3.40 & $-1.68$ &    BHB & $0.65 \pm 0.11$ & $ 5.52 \pm 0.45$ \\
CHSS 3080 & $  47 \pm 11$ & $22.1 \pm 1.2$ &    9135 &    4.20 & $ 0.00$ &      A & $1.50 \pm 0.20$ & $ 1.68 \pm 0.20$ \\
CHSS 2955 & $ -77 \pm 10$ & $30.5 \pm 1.2$ &    7190 &    4.00 & $ 0.09$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3081 & $  20 \pm 13$ & $36.7 \pm 1.9$ &    6232 &    3.94 & $-0.52$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2956 & $ -91 \pm 10$ & $21.1 \pm 1.9$ &    8685 &    3.80 & $-1.77$ &    BHB & $0.71 \pm 0.13$ & $ 5.98 \pm 0.56$ \\
CHSS 2957 & $ -16 \pm 12$ & $26.3 \pm 2.8$ &    7408 &    4.17 & $-0.58$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2958 & $ -24 \pm 13$ & $32.3 \pm 3.7$ &    8638 &    4.30 & $-0.15$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2959 & $-185 \pm 11$ & $24.8 \pm 2.1$ &    7446 &    3.70 & $-1.38$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3082 & $ -33 \pm 12$ & $23.7 \pm 1.8$ &    8638 &    4.14 & $-0.05$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3139 & $ -73 \pm 11$ & $20.7 \pm 1.4$ &    8112 &    3.20 & $-1.50$ &    BHB & $0.61 \pm 0.09$ & $ 2.77 \pm 0.20$ \\
CHSS 3083 & $-226 \pm 11$ & $21.4 \pm 1.5$ &    9118 &    3.29 & $-1.13$ &    BHB & $0.95 \pm 0.17$ & $ 2.37 \pm 0.25$ \\
CHSS 3084 & $ -28 \pm 11$ & $22.1 \pm 2.2$ &    8338 &    4.09 & $-0.14$ &      A & $1.95 \pm 0.20$ & $ 3.70 \pm 0.46$ \\
CHSS 2960 & $-162 \pm 10$ & $21.5 \pm 1.7$ &    9335 &    3.45 & $-1.66$ &    BHB & $0.88 \pm 0.18$ & $ 4.59 \pm 0.52$ \\
CHSS 3085 & $ -36 \pm 14$ & $37.0 \pm 2.0$ &    6153 &    4.22 & $-0.46$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2961 & $ -17 \pm 13$ & $20.9 \pm 2.9$ &    7838 &    4.10 & $-0.99$ &      A & $2.57 \pm 0.20$ & $ 1.69 \pm 0.22$ \\
CHSS 3086 & $   9 \pm 12$ & $28.8 \pm 3.3$ &    6972 &    3.58 & $-1.04$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3087 & $ -67 \pm 10$ & $27.5 \pm 2.0$ &    7388 &    4.30 & $-0.25$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2962 & $  49 \pm 11$ & $24.4 \pm 1.3$ &    7912 &    4.10 & $-0.96$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2963 & $   0 \pm 15$ & $37.9 \pm 1.9$ &    6437 &    4.74 & $-0.99$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2964 & $ -42 \pm 11$ & $28.0 \pm 2.6$ &    8138 &    4.00 & $-1.12$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2965 & $ -34 \pm 11$ & $20.8 \pm 1.7$ &    9062 &    3.44 & $-0.97$ &    BHB & $0.91 \pm 0.14$ & $ 6.00 \pm 0.59$ \\
CHSS 2966 & $ -88 \pm 11$ & $21.8 \pm 1.3$ &    8882 &    3.78 & $ 0.00$ &      A & $1.53 \pm 0.20$ & $ 4.80 \pm 0.58$ \\
CHSS 3088 & $-163 \pm 10$ & $21.6 \pm 1.3$ &    9180 &    3.37 & $ 0.00$ &  BHB/A & $1.39 \pm 0.20$ & $ 3.74 \pm 0.45$ \\
CHSS 3140 & $ -85 \pm 12$ & $25.3 \pm 1.6$ &    7674 &    3.90 & $-1.24$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2967 & $ -31 \pm 10$ & $24.1 \pm 1.6$ &    8362 &    4.04 & $-0.24$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2968 & $   3 \pm 17$ & $24.6 \pm 1.8$ &    8412 &    4.19 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2969 & $ -10 \pm 12$ & $47.5 \pm 3.5$ &    6000 &    4.20 & $-0.14$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2970 & $ -76 \pm 11$ & $32.8 \pm 2.5$ &    6976 &    4.38 & $-0.54$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3089 & $ -51 \pm 13$ & $28.6 \pm 2.8$ &    7200 &    3.74 & $-0.62$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2971 & $  -9 \pm 10$ & $29.3 \pm 2.0$ &    7150 &    3.67 & $-0.55$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2972 & $-324 \pm 10$ & $17.3 \pm 1.4$ &    9750 &    4.00 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3090 & $-216 \pm 13$ & $19.4 \pm 1.6$ &    7750 &    3.50 & $-1.38$ &    BHB & $0.56 \pm 0.08$ & $ 9.12 \pm 0.80$ \\
CHSS 2973 & $ -12 \pm 10$ & $22.4 \pm 1.1$ &    8578 &    3.94 & $-0.19$ &      A & $1.78 \pm 0.20$ & $ 1.81 \pm 0.22$ \\
CHSS 2974 & $-170 \pm 11$ & $21.9 \pm 1.3$ &    8592 &    3.06 & $-1.74$ &    BHB & $0.72 \pm 0.13$ & $ 3.14 \pm 0.28$ \\
CHSS 2975 & $-147 \pm 13$ & $22.1 \pm 1.3$ &    8840 &    3.49 & $-1.48$ &    BHB & $0.78 \pm 0.14$ & $ 5.65 \pm 0.53$ \\
CHSS 2976 & $ -60 \pm 14$ & $21.5 \pm 1.1$ &    8412 &    4.50 & $-0.79$ &      A & $2.15 \pm 0.20$ & $ 2.38 \pm 0.29$ \\
CHSS 3091 & $ -31 \pm 10$ & $29.9 \pm 4.2$ &    7362 &    4.20 & $-1.02$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2977 & $ 131 \pm 10$ & $21.8 \pm 1.4$ &    9500 &    3.46 & $ 0.00$ &  BHB/A & $1.31 \pm 0.20$ & $ 2.73 \pm 0.33$ \\
CHSS 3092 & $-205 \pm 18$ & $26.2 \pm 2.7$ &    7678 &    3.28 & $-1.55$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2978 & $-264 \pm 11$ & $21.0 \pm 1.3$ &    8250 &    3.45 & $-1.58$ &    BHB & $0.64 \pm 0.10$ & $ 4.30 \pm 0.33$ \\
CHSS 3141 & $  25 \pm 11$ & $21.7 \pm 1.2$ &    8602 &    3.06 & $-1.89$ &    BHB & $0.67 \pm 0.13$ & $ 5.11 \pm 0.46$ \\
CHSS 2979 & $ -47 \pm 17$ & $34.0 \pm 2.4$ &    6777 &    4.25 & $-0.65$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3093 & $  39 \pm 13$ & $20.1 \pm 1.5$ &    7895 &    2.90 & $-1.88$ &    BHB & $0.54 \pm 0.09$ & $ 8.99 \pm 0.70$ \\
CHSS 3094 & $-107 \pm 10$ & $12.7 \pm 1.2$ &    7832 &    3.72 & $-1.65$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2980 & $-107 \pm 10$ & $21.3 \pm 1.2$ &    8615 &    4.20 & $-0.45$ &      A & $1.87 \pm 0.20$ & $ 4.33 \pm 0.53$ \\
CHSS 2981 & $  76 \pm 10$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 3095 & $-138 \pm 12$ & $25.9 \pm 1.4$ &    7778 &    4.00 & $-0.34$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2982 & $  19 \pm 11$ & $27.5 \pm 1.7$ &    7519 &    4.04 & $-0.52$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2983 & $ -26 \pm 14$ & $12.7 \pm 1.7$ &    6651 &    3.46 & $-1.87$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3096 & $-174 \pm 10$ & $21.4 \pm 1.8$ &    9750 &    3.56 & $-1.22$ &    BHB & $1.45 \pm 0.31$ & $ 2.09 \pm 0.38$ \\
CHSS 3097 & $ -90 \pm 13$ & $18.6 \pm 3.0$ &    7298 &    3.17 & $-1.70$ &    BHB & $0.43 \pm 0.08$ & $ 4.92 \pm 0.51$ \\
CHSS 2984 & $ -11 \pm 11$ & $31.6 \pm 2.5$ &    7068 &    3.79 & $-0.39$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3142 & $-187 \pm 15$ & $20.0 \pm 2.7$ &    7588 &    4.00 & $-1.17$ &      A & $2.66 \pm 0.20$ & $ 2.64 \pm 0.36$ \\
CHSS 1617 & $ -12 \pm  7$ & $18.9 \pm 1.2$ &    6852 &    5.00 & \nodata &      A & $1.11 \pm 0.20$ & $ 2.87 \pm 0.35$ \\
CHSS 2985 & $ -39 \pm 11$ & $21.8 \pm 1.5$ &    9750 &    3.47 & $ 0.00$ &      A & $0.98 \pm 0.20$ & $ 4.16 \pm 0.55$ \\
CHSS 2986 & $ -88 \pm 10$ & $21.4 \pm 1.6$ &    8400 &    3.35 & $-1.63$ &    BHB & $0.66 \pm 0.11$ & $ 5.31 \pm 0.43$ \\
CHSS 2987 & $-101 \pm 12$ & $21.3 \pm 1.4$ &    9750 &    3.59 & $-0.25$ &  BHB/A & $0.98 \pm 0.20$ & $ 5.47 \pm 0.74$ \\
CHSS 1618 & $-266 \pm  3$ & $20.8 \pm 1.2$ &    8241 &    3.20 & $-1.81$ &    BHB & $0.56 \pm 0.09$ & $ 2.95 \pm 0.22$ \\
CHSS 2988 & $-262 \pm 10$ & $13.9 \pm 1.2$ &    8448 &    4.02 & $-1.32$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2989 & $   8 \pm 12$ & $38.6 \pm 1.8$ &    6249 &    4.41 & $-0.44$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3098 & $ -66 \pm 10$ & $28.2 \pm 2.1$ &    7220 &    3.67 & $-0.46$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3099 & $   1 \pm 10$ & $46.1 \pm 5.1$ & \nodata & \nodata & $-1.67$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3100 & $ -58 \pm 10$ & $21.6 \pm 1.6$ &    8908 &    3.17 & $-1.60$ &    BHB & $0.82 \pm 0.16$ & $ 2.53 \pm 0.25$ \\
CHSS 3143 & $ -78 \pm 10$ & $21.8 \pm 1.2$ &    9481 &    4.03 & $-0.07$ &      A & $1.44 \pm 0.20$ & $ 3.87 \pm 0.47$ \\
CHSS 2990 & $-120 \pm 12$ & $20.4 \pm 3.6$ &    8138 &    4.50 & $-0.85$ &      A & $2.31 \pm 0.20$ & $ 3.43 \pm 0.45$ \\
CHSS 2991 & $-112 \pm 10$ & $21.7 \pm 1.6$ &    8900 &    3.28 & $-1.42$ &    BHB & $0.83 \pm 0.15$ & $ 2.87 \pm 0.28$ \\
CHSS 2992 & $ -55 \pm 12$ & $41.1 \pm 2.1$ &    6252 &    4.94 & $-0.57$ &\nodata &       \nodata   &        \nodata   \\
CHSS 1619 & $ -51 \pm  3$ & $27.6 \pm 1.3$ &    7500 &    3.90 & $-0.36$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2993 & $ -36 \pm 11$ & $25.5 \pm 1.6$ &    8000 &    4.50 & $-0.55$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2994 & $-102 \pm 69$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 3101 & $-228 \pm 12$ & $17.1 \pm 1.8$ &    7388 &    3.30 & $-1.84$ &    BHB & $0.38 \pm 0.09$ & $ 9.98 \pm 1.18$ \\
CHSS 2995 & $ -72 \pm 10$ & $14.8 \pm 1.0$ &    8512 &    4.23 & $-1.71$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3144 & $ -56 \pm 10$ & $19.5 \pm 1.2$ &    9168 &    4.10 & $-2.71$ &    BHB & $0.60 \pm 0.16$ & $ 6.73 \pm 0.72$ \\
CHSS 2996 & $-114 \pm 10$ & $21.5 \pm 1.5$ &    8628 &    3.26 & $-1.53$ &    BHB & $0.74 \pm 0.13$ & $ 2.73 \pm 0.24$ \\
CHSS 2997 & $ -40 \pm 10$ & $21.4 \pm 2.1$ &    9328 &    3.36 & $-0.50$ &  BHB/A & $1.60 \pm 0.20$ & $ 2.92 \pm 0.35$ \\
CHSS 2998 & $  28 \pm 13$ & $42.4 \pm 2.4$ &    6048 &    4.60 & $-0.94$ &\nodata &       \nodata   &        \nodata   \\
CHSS 2999 & $   4 \pm 10$ & $27.8 \pm 1.8$ &    7612 &    4.20 & $-0.05$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3145 & $ -92 \pm 11$ & $20.4 \pm 1.2$ &    8162 &    3.40 & $-1.70$ &    BHB & $0.60 \pm 0.10$ & $ 3.92 \pm 0.30$ \\
CHSS 3000 & $-196 \pm 10$ & $21.5 \pm 1.6$ &    8930 &    3.47 & $-0.23$ &  BHB/A & $1.56 \pm 0.20$ & $ 2.84 \pm 0.34$ \\
CHSS 3001 & $-123 \pm 15$ & $39.1 \pm 2.0$ &    6200 &    4.72 & $-0.84$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3102 & $ -90 \pm 11$ & $29.2 \pm 2.8$ &    6902 &    4.29 & $-0.75$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3002 & $ -42 \pm 12$ & $24.4 \pm 1.3$ &    8388 &    4.40 & $ 0.00$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3003 & $ -50 \pm 12$ & $21.0 \pm 3.2$ &    7388 &    4.10 & $-1.24$ &      A & $2.77 \pm 0.20$ & $ 2.17 \pm 0.29$ \\
CHSS 3004 & $ -75 \pm 10$ & $27.1 \pm 1.8$ &    7446 &    4.08 & $-0.22$ &\nodata &       \nodata   &        \nodata   \\
CHSS 3005 & $ -26 \pm 11$ & $19.5 \pm 1.2$ &    7411 &    2.60 & $-2.24$ &    BHB & $0.35 \pm 0.08$ & $ 6.44 \pm 0.56$ \\
CHSS 3103 & $  10 \pm 11$ & $21.5 \pm 1.3$ &    8638 &    4.50 & $-0.55$ &      A & $1.94 \pm 0.20$ & $ 1.43 \pm 0.17$ \\
CHSS 3785 & $-250 \pm 11$ & $21.5 \pm 2.1$ &    9325 &    3.55 & $ 0.00$ &      A & $1.37 \pm 0.20$ & $ 3.73 \pm 0.45$ \\
CHSS 3006 & $  -6 \pm 15$ &       \nodata  & \nodata & \nodata & \nodata &     sd &       \nodata   &        \nodata   \\
CHSS 3007 & $-242 \pm 12$ & $25.0 \pm 2.1$ &    7888 &    4.20 & $-1.13$ &\nodata &       \nodata   &        \nodata   \\

